The California-Kepler Survey. X. The Radius Gap as a Function of Stellar Mass, Metallicity, and Age

In 2017, the California-Kepler Survey (CKS) published its first data release (DR1) of high-resolution optical spectra of 1305 planet hosts. Refined CKS planet radii revealed that small planets are bifurcated into two distinct populations: super-Earths (smaller than 1.5 $R_E$) and sub-Neptunes (between 2.0 and 4.0 $R_E$), with few planets in between (the "Radius Gap.") Several theoretical models of the Radius Gap predict variation with stellar mass, but testing these predictions are challenging with CKS DR1 due to its limited $M_\star$ range of 0.8-1.4 $M_\odot$. Here, we present CKS DR2 with 411 additional spectra and derived properties focusing on stars of 0.5-0.8 $M_\odot$. We found the Radius Gap follows $R_p \propto P^m$ with $m = -0.10 \pm 0.03$, consistent with predictions of XUV- and core-powered mass-loss mechanisms. We found no evidence that $m$ varies with $M_\star$. We observed a correlation between the average sub-Neptune size and $M_\star$. Over 0.5 to 1.4 $M_\odot$, the average sub-Neptune grows from 2.1 to 2.6 $R_E$, following $R_p \propto M_\star^\alpha$ with $\alpha = 0.25 \pm 0.03$. In contrast, there is no detectable change for super-Earths. These $M_\star$-$R_p$ trends suggests that protoplanetary disks can efficiently produce cores up to a threshold mass of $M_c$, which grows linearly with stellar mass according to $M_c \approx 10 M_E~(M_\star / M_\odot)$. There is no significant correlation between sub-Neptune size and stellar metallicity (over $-$0.5 to $+$0.5 dex) suggesting a weak relationship between planet envelope opacity and stellar metallicity. Finally, there is no significant variation in sub-Neptune size with stellar age (over 1 to 10 Gyr), which suggests that the majority of envelope contraction concludes after $\sim$1 Gyr.

==> tab_planet.csv <==
id_koicand,koi_period,koi_period_err1,koi_period_err2,dr25_ror,dr25_ror_err1,dr25_ror_err2,dr25_tau,dr25_tau_err1,dr25_tau_err2,gdir_prad,gdir_prad_err1,gdir_prad_err2,giso_tau0,giso_tau0_err1,giso_tau0_err2,giso_sma,giso_sma_err1,giso_sma_err2,giso_sinc,giso_sinc_err1,giso_sinc_err2,in_curated
K00001.01,2.470613,0.000000,-0.000000,12.39,0.00,-0.00,1.29,0.00,-0.00,14.05,0.53,-0.53,2.83,0.08,-0.08,0.037,0.001,-0.001,815.68,68.54,-68.54,0
K00002.01,2.204735,0.000000,-0.000000,7.52,0.00,-0.00,3.55,0.00,-0.00,16.43,0.58,-0.58,4.58,0.10,-0.10,0.039,0.000,-0.000,3859.17,295.61,-295.61,1
K00003.01,4.887803,0.000000,-0.000000,5.80,0.00,-0.00,2.23,0.06,-0.06,4.93,0.15,-0.15,2.83,0.10,-0.10,0.053,0.001,-0.001,81.06,9.94,-9.94,1
K00007.01,3.213669,0.000001,-0.000001,2.45,0.00,-0.00,3.85,0.13,-0.13,4.07,0.16,-0.16,4.28,0.12,-0.12,0.046,0.001,-0.001,1084.17,96.76,-96.76,1
K00010.01,3.522498,0.000000,-0.000000,9.21,0.00,-0.00,2.75,0.03,-0.03,15.53,0.59,-0.59,4.47,0.12,-0.12,0.050,0.001,-0.001,1263.89,104.72,-104.72,1
K00017.01,3.234699,0.000000,-0.000000,9.26,0.00,-0.00,3.26,0.00,-0.00,12.75,0.50,-0.50,3.65,0.11,-0.11,0.046,0.001,-0.001,699.46,61.68,-61.68,1
K00018.01,3.548465,0.000000,-0.000000,7.82,0.00,-0.00,4.19,0.00,-0.00,14.89,0.59,-0.59,4.85,0.13,-0.13,0.052,0.000,-0.000,1603.73,136.80,-136.80,1
K00020.01,4.437963,0.000000,-0.000000,11.68,0.00,-0.00,4.16,0.00,-0.00,19.17,0.75,-0.75,4.76,0.13,-0.13,0.057,0.001,-0.001,766.95,67.49,-67.49,1
K00022.01,7.891449,0.000001,-0.000001,9.34,0.00,-0.00,3.85,0.05,-0.05,12.84,0.48,-0.48,4.84,0.13,-0.13,0.083,0.001,-0.001,246.44,20.38,-20.38,1
K00041.01,12.815904,0.000019,-0.000019,1.36,0.00,-0.00,6.18,1.16,-1.16,2.27,0.11,-0.11,6.79,0.17,-0.17,0.115,0.002,-0.002,182.96,15.45,-15.45,1
K00041.02,6.887071,0.000023,-0.000023,0.76,0.00,-0.00,4.36,0.99,-0.99,1.27,0.07,-0.07,5.53,0.14,-0.14,0.076,0.001,-0.001,415.32,35.07,-35.07,1
K00041.03,35.333193,0.000225,-0.000225,0.92,0.00,-0.00,5.80,1.29,-1.29,1.53,0.08,-0.08,9.49,0.24,-0.24,0.224,0.004,-0.004,47.97,4.05,-4.05,1
K00042.01,17.833678,0.000014,-0.000014,1.67,0.00,-0.00,4.40,0.31,-0.31,2.74,0.10,-0.10,7.27,0.15,-0.15,0.148,0.001,-0.001,150.83,11.12,-11.12,1
K00046.01,3.487689,0.000001,-0.000001,3.25,0.00,-0.00,3.68,0.13,-0.13,5.91,0.25,-0.25,4.74,0.17,-0.17,0.049,0.001,-0.001,1001.22,96.83,-96.83,1
K00049.01,8.313773,0.000042,-0.000042,2.67,0.00,-0.00,2.87,0.60,-0.60,3.77,0.22,-0.22,5.26,0.15,-0.15,0.082,0.001,-0.001,247.02,21.37,-21.37,0
K00063.01,9.434142,0.000021,-0.000021,5.79,0.00,-0.00,2.59,0.54,-0.54,5.65,0.32,-0.32,3.90,0.06,-0.06,0.089,0.001,-0.001,93.11,7.41,-7.41,1
K00069.01,4.726740,0.000002,-0.000002,1.52,0.00,-0.00,2.84,0.48,-0.48,1.57,0.07,-0.07,3.30,0.10,-0.10,0.055,0.001,-0.001,259.35,22.49,-22.49,1
K00070.01,10.854096,0.000005,-0.000005,2.92,0.00,-0.00,3.62,0.38,-0.38,2.81,0.12,-0.12,4.03,0.09,-0.09,0.096,0.001,-0.001,69.49,5.75,-5.75,1
K00070.02,3.696121,0.000002,-0.000002,1.78,0.00,-0.00,2.41,0.29,-0.29,1.72,0.08,-0.08,2.83,0.06,-0.06,0.047,0.001,-0.001,288.07,23.83,-23.83,1
K00070.04,6.098556,0.000025,-0.000025,0.84,0.00,-0.00,2.92,0.68,-0.68,0.81,0.05,-0.05,3.34,0.07,-0.07,0.066,0.001,-0.001,148.74,12.30,-12.30,1
K00070.05,19.577607,0.000143,-0.000143,0.90,0.00,-0.00,3.39,0.69,-0.69,0.86,0.05,-0.05,4.90,0.10,-0.10,0.142,0.002,-0.002,31.90,2.64,-2.64,1
K00072.02,45.294223,0.000056,-0.000056,2.00,0.00,-0.00,6.62,0.81,-0.81,2.36,0.10,-0.10,7.98,0.23,-0.23,0.243,0.003,-0.003,17.53,1.53,-1.53,1
K00075.01,105.881767,0.000131,-0.000131,3.70,0.00,-0.00,16.74,1.39,-1.39,10.28,0.41,-0.41,21.79,0.47,-0.47,0.484,0.003,-0.003,29.09,2.38,-2.38,1
K00082.01,16.145672,0.000007,-0.000007,2.75,0.00,-0.00,3.49,0.42,-0.42,2.23,0.09,-0.09,4.18,0.15,-0.15,0.117,0.002,-0.002,18.73,2.28,-2.28,1
K00082.02,10.311748,0.000012,-0.000012,1.50,0.00,-0.00,3.08,0.50,-0.50,1.21,0.06,-0.06,3.60,0.13,-0.13,0.087,0.001,-0.001,33.85,4.12,-4.12,1
K00082.03,27.453615,0.000108,-0.000108,1.06,0.00,-0.00,3.64,0.71,-0.71,0.85,0.05,-0.05,4.98,0.18,-0.18,0.166,0.002,-0.002,9.29,1.13,-1.13,1
K00082.04,7.071361,0.000031,-0.000031,0.73,0.00,-0.00,2.74,0.66,-0.66,0.59,0.04,-0.04,3.18,0.11,-0.11,0.068,0.001,-0.001,55.69,6.78,-6.78,1
K00082.05,5.286920,0.000029,-0.000029,0.58,0.00,-0.00,2.53,0.56,-0.56,0.47,0.03,-0.03,2.89,0.10,-0.10,0.056,0.001,-0.001,81.75,9.95,-9.95,1
K00084.01,9.286964,0.000004,-0.000004,2.40,0.00,-0.00,3.27,0.36,-0.36,2.32,0.10,-0.10,3.87,0.11,-0.11,0.085,0.001,-0.001,86.75,7.55,-7.55,1
K00085.01,5.859936,0.000004,-0.000004,1.66,0.00,-0.00,3.92,0.36,-0.36,2.61,0.10,-0.10,4.82,0.08,-0.08,0.071,0.001,-0.001,551.96,41.85,-41.85,1
K00085.02,2.154911,0.000003,-0.000003,0.92,0.00,-0.00,3.08,0.51,-0.51,1.46,0.06,-0.06,3.47,0.05,-0.05,0.037,0.000,-0.000,2067.28,156.75,-156.75,1
K00085.03,8.131214,0.000019,-0.000019,0.98,0.00,-0.00,4.13,0.88,-0.88,1.54,0.08,-0.08,5.38,0.09,-0.09,0.088,0.001,-0.001,358.20,27.16,-27.16,1
K00087.01,289.864067,0.001210,-0.001210,2.10,0.00,-0.00,6.91,1.26,-1.26,1.95,0.10,-0.10,11.78,0.34,-0.34,0.814,0.011,-0.011,0.91,0.08,-0.08,0
K00092.01,65.704527,0.000106,-0.000106,2.33,0.00,-0.00,3.16,0.55,-0.55,2.71,0.13,-0.13,8.41,0.21,-0.21,0.330,0.004,-0.004,11.46,0.93,-0.93,0
K00094.01,22.342965,0.000003,-0.000003,6.87,0.00,-0.00,6.17,0.03,-0.03,10.45,0.39,-0.39,7.39,0.17,-0.17,0.168,0.002,-0.002,87.99,6.89,-6.89,1
K00094.02,10.423677,0.000007,-0.000007,2.57,0.00,-0.00,5.02,0.33,-0.33,3.92,0.15,-0.15,5.75,0.13,-0.13,0.102,0.001,-0.001,240.71,18.85,-18.85,1
K00094.03,54.319962,0.000034,-0.000034,4.08,0.00,-0.00,8.03,0.33,-0.33,6.21,0.23,-0.23,9.91,0.23,-0.23,0.303,0.003,-0.003,27.24,2.13,-2.13,1
K00094.04,3.743167,0.000006,-0.000006,1.07,0.00,-0.00,3.63,0.69,-0.69,1.63,0.08,-0.08,4.10,0.10,-0.10,0.052,0.000,-0.000,930.28,72.86,-72.86,1
K00097.01,4.885489,0.000000,-0.000000,7.99,0.00,-0.00,4.67,0.04,-0.04,17.41,0.73,-0.73,6.09,0.18,-0.18,0.065,0.001,-0.001,1115.55,102.81,-102.81,1
K00103.01,14.910952,0.000013,-0.000013,2.68,0.00,-0.00,3.22,0.32,-0.32,2.56,0.11,-0.11,4.46,0.10,-0.10,0.118,0.001,-0.001,47.29,3.94,-3.94,1
K00104.01,2.508057,0.000000,-0.000000,3.82,0.00,-0.00,1.03,0.18,-0.18,3.21,0.16,-0.16,2.24,0.07,-0.07,0.034,0.000,-0.000,164.08,14.98,-14.98,1
K00105.01,8.981015,0.000003,-0.000003,2.99,0.00,-0.00,1.80,0.17,-0.17,3.55,0.15,-0.15,4.84,0.12,-0.12,0.081,0.001,-0.001,150.95,12.92,-12.92,0
K00107.01,7.256962,0.000006,-0.000006,1.97,0.00,-0.00,4.72,0.56,-0.56,3.42,0.15,-0.15,5.75,0.15,-0.15,0.081,0.001,-0.001,423.84,36.01,-36.01,1
K00108.01,15.965327,0.000014,-0.000014,2.01,0.00,-0.00,4.38,0.44,-0.44,3.30,0.14,-0.14,7.17,0.20,-0.20,0.134,0.002,-0.002,135.10,11.54,-11.54,1
K00108.02,179.609803,0.000182,-0.000182,3.33,0.00,-0.00,12.55,2.05,-2.05,5.47,0.26,-0.26,15.95,0.44,-0.44,0.660,0.010,-0.010,5.54,0.47,-0.47,1
K00110.01,9.940666,0.000007,-0.000007,2.10,0.00,-0.00,3.80,0.31,-0.31,2.83,0.11,-0.11,5.16,0.15,-0.15,0.096,0.001,-0.001,222.65,18.26,-18.26,1
K00111.01,11.427551,0.000008,-0.000008,2.06,0.00,-0.00,4.42,0.29,-0.29,2.34,0.09,-0.09,4.98,0.15,-0.15,0.096,0.001,-0.001,118.74,10.17,-10.17,1
K00111.02,23.668346,0.000030,-0.000030,1.96,0.00,-0.00,5.52,0.77,-0.77,2.23,0.10,-0.10,6.33,0.19,-0.19,0.155,0.002,-0.002,45.42,3.89,-3.89,1
K00111.03,51.755305,0.000085,-0.000085,2.28,0.00,-0.00,7.07,1.06,-1.06,2.61,0.12,-0.12,8.19,0.25,-0.25,0.261,0.004,-0.004,16.17,1.38,-1.38,1
K00115.01,5.412204,0.000003,-0.000003,2.24,0.00,-0.00,2.77,0.40,-0.40,2.52,0.11,-0.11,3.61,0.10,-0.10,0.062,0.001,-0.001,301.95,25.21,-25.21,1
K00115.02,7.125944,0.000014,-0.000014,1.28,0.00,-0.00,2.81,0.56,-0.56,1.43,0.07,-0.07,3.95,0.11,-0.11,0.075,0.001,-0.001,210.01,17.53,-17.53,1
K00116.01,13.570783,0.000016,-0.000016,2.08,0.00,-0.00,3.08,0.49,-0.49,2.36,0.11,-0.11,4.98,0.16,-0.16,0.113,0.002,-0.002,88.02,7.68,-7.68,1
K00116.02,43.844397,0.000096,-0.000096,2.29,0.00,-0.00,6.19,1.69,-1.69,2.61,0.15,-0.15,7.33,0.23,-0.23,0.246,0.004,-0.004,18.72,1.63,-1.63,1
K00116.03,6.164876,0.000046,-0.000046,0.69,0.00,-0.00,3.12,0.86,-0.86,0.78,0.05,-0.05,3.84,0.12,-0.12,0.067,0.001,-0.001,249.40,21.76,-21.76,1
K00116.04,23.980085,0.000200,-0.000200,0.94,0.00,-0.00,4.84,1.07,-1.07,1.06,0.06,-0.06,6.01,0.19,-0.19,0.165,0.002,-0.002,41.51,3.62,-3.62,1
K00117.01,14.749148,0.000022,-0.000022,1.90,0.00,-0.00,5.92,0.99,-0.99,3.02,0.14,-0.14,6.71,0.18,-0.18,0.128,0.002,-0.002,133.44,11.32,-11.32,1
K00117.02,4.901450,0.000011,-0.000011,1.09,0.00,-0.00,4.08,0.88,-0.88,1.73,0.09,-0.09,4.66,0.13,-0.13,0.062,0.001,-0.001,571.27,48.47,-48.47,1
K00117.03,3.180028,0.000007,-0.000007,1.01,0.00,-0.00,3.51,0.70,-0.70,1.60,0.08,-0.08,4.04,0.11,-0.11,0.047,0.001,-0.001,1011.26,85.81,-85.81,1
K00117.04,7.958253,0.000077,-0.000077,0.65,0.00,-0.00,4.34,0.93,-0.93,1.02,0.06,-0.06,5.47,0.15,-0.15,0.085,0.001,-0.001,301.30,25.57,-25.57,1
K00118.01,24.993243,0.000061,-0.000061,1.51,0.00,-0.00,5.72,1.09,-1.09,2.30,0.12,-0.12,7.93,0.24,-0.24,0.174,0.003,-0.003,63.24,5.58,-5.58,1
K00122.01,11.523067,0.000009,-0.000009,2.04,0.00,-0.00,3.77,0.30,-0.30,3.16,0.13,-0.13,6.17,0.19,-0.19,0.105,0.002,-0.002,161.93,14.59,-14.59,1
K00123.01,6.481633,0.000006,-0.000006,1.59,0.00,-0.00,3.57,0.54,-0.54,2.34,0.11,-0.11,4.92,0.14,-0.14,0.072,0.001,-0.001,387.83,33.12,-33.12,1
K00123.02,21.222612,0.000029,-0.000029,1.76,0.00,-0.00,6.32,1.25,-1.25,2.60,0.13,-0.13,7.27,0.21,-0.21,0.157,0.002,-0.002,81.04,6.92,-6.92,1
K00124.02,31.719810,0.000063,-0.000063,1.76,0.00,-0.00,4.69,0.66,-0.66,2.38,0.11,-0.11,7.75,0.23,-0.23,0.201,0.003,-0.003,42.46,3.69,-3.69,1
K00125.01,38.478766,0.000005,-0.000005,13.81,0.00,-0.00,4.40,0.01,-0.01,12.29,0.50,-0.50,5.84,0.10,-0.10,0.219,0.002,-0.002,11.39,0.93,-0.93,1
K00127.01,3.578781,0.000000,-0.000000,9.60,0.00,-0.00,2.64,0.01,-0.01,10.34,0.42,-0.42,3.03,0.07,-0.07,0.048,0.001,-0.001,368.64,31.23,-31.23,1
K00128.01,4.942783,0.000000,-0.000000,9.94,0.00,-0.00,2.82,0.03,-0.03,13.18,0.56,-0.56,4.09,0.13,-0.13,0.059,0.001,-0.001,374.88,34.84,-34.84,1
K00129.01,24.669193,0.000008,-0.000008,7.63,0.00,-0.00,6.46,0.02,-0.02,12.74,0.46,-0.46,8.07,0.20,-0.20,0.186,0.001,-0.001,117.16,9.08,-9.08,0
K00131.01,5.014235,0.000001,-0.000001,7.45,0.00,-0.00,4.23,0.04,-0.04,13.35,0.53,-0.53,5.01,0.14,-0.14,0.066,0.001,-0.001,962.00,82.12,-82.12,0
K00135.01,3.024093,0.000000,-0.000000,8.18,0.00,-0.00,2.53,0.07,-0.07,12.18,0.50,-0.50,3.71,0.10,-0.10,0.045,0.000,-0.000,1013.70,88.14,-88.14,1
K00137.01,7.641568,0.000002,-0.000002,4.27,0.00,-0.00,3.25,0.09,-0.09,4.27,0.17,-0.17,3.68,0.08,-0.08,0.077,0.001,-0.001,109.68,9.29,-9.29,1
K00137.02,14.858909,0.000004,-0.000004,5.14,0.00,-0.00,3.32,0.15,-0.15,5.14,0.21,-0.21,4.58,0.11,-0.11,0.120,0.001,-0.001,45.59,3.86,-3.86,1
K00137.03,3.504691,0.000003,-0.000003,1.61,0.00,-0.00,1.93,0.37,-0.37,1.62,0.09,-0.09,2.85,0.07,-0.07,0.046,0.001,-0.001,306.89,26.00,-26.00,1
K00139.01,224.778935,0.000257,-0.000257,5.67,0.00,-0.00,10.02,0.67,-0.67,6.83,0.27,-0.27,12.90,0.31,-0.31,0.755,0.008,-0.008,2.35,0.19,-0.19,1
K00139.02,3.341799,0.000005,-0.000005,1.22,0.00,-0.00,2.87,0.45,-0.45,1.48,0.07,-0.07,3.22,0.08,-0.08,0.047,0.001,-0.001,607.68,49.93,-49.93,1
K00144.01,4.176254,0.000002,-0.000002,3.33,0.00,-0.00,3.41,0.56,-0.56,2.91,0.13,-0.13,2.74,0.11,-0.11,0.048,0.001,-0.001,113.85,14.18,-14.18,1
K00148.01,4.778003,0.000003,-0.000003,1.96,0.00,-0.00,2.67,0.30,-0.30,1.80,0.09,-0.09,2.99,0.07,-0.07,0.055,0.001,-0.001,153.20,13.49,-13.49,1
K00148.02,9.673958,0.000005,-0.000005,2.77,0.00,-0.00,3.16,0.29,-0.29,2.55,0.12,-0.12,3.77,0.09,-0.09,0.088,0.001,-0.001,60.38,5.31,-5.31,1
K00148.03,42.896450,0.000094,-0.000094,2.13,0.00,-0.00,5.51,0.79,-0.79,1.96,0.10,-0.10,6.16,0.15,-0.15,0.235,0.003,-0.003,8.45,0.74,-0.74,1
K00149.01,14.557309,0.000014,-0.000014,2.82,0.00,-0.00,7.45,0.54,-0.54,5.78,0.24,-0.24,8.74,0.23,-0.23,0.124,0.001,-0.001,213.23,18.66,-18.66,1
K00150.01,8.408878,0.000006,-0.000006,2.58,0.00,-0.00,3.39,0.34,-0.34,2.55,0.11,-0.11,3.99,0.12,-0.12,0.077,0.001,-0.001,116.44,10.25,-10.25,1
K00150.02,28.574269,0.000041,-0.000041,2.63,0.00,-0.00,4.77,0.69,-0.69,2.61,0.12,-0.12,5.97,0.18,-0.18,0.172,0.002,-0.002,23.17,2.04,-2.04,1
K00152.01,52.090816,0.000042,-0.000042,4.94,0.00,-0.00,8.12,0.21,-0.21,7.10,0.28,-0.28,9.03,0.23,-0.23,0.299,0.003,-0.003,28.84,2.36,-2.36,1
K00152.02,27.402299,0.000051,-0.000051,2.52,0.00,-0.00,6.61,0.58,-0.58,3.63,0.15,-0.15,7.31,0.19,-0.19,0.196,0.002,-0.002,67.34,5.52,-5.52,1
K00152.03,13.484577,0.000023,-0.000023,2.36,0.00,-0.00,4.86,0.60,-0.60,3.40,0.15,-0.15,5.78,0.15,-0.15,0.123,0.001,-0.001,171.71,14.08,-14.08,1
K00152.04,81.063789,0.000408,-0.000408,2.02,0.00,-0.00,2.90,0.68,-0.68,2.91,0.17,-0.17,10.45,0.27,-0.27,0.401,0.003,-0.003,16.09,1.32,-1.32,0
K00153.01,8.925080,0.000006,-0.000006,2.80,0.00,-0.00,2.53,0.36,-0.36,2.33,0.11,-0.11,3.43,0.12,-0.12,0.079,0.001,-0.001,36.91,4.53,-4.53,1
K00153.02,4.754001,0.000003,-0.000003,2.46,0.00,-0.00,2.43,0.40,-0.40,2.04,0.10,-0.10,2.79,0.10,-0.10,0.052,0.001,-0.001,84.76,10.41,-10.41,1
K00155.01,5.660669,0.000004,-0.000004,2.49,0.00,-0.00,4.46,0.54,-0.54,4.39,0.20,-0.20,5.79,0.16,-0.16,0.063,0.001,-0.001,590.08,52.36,-52.36,1
K00156.02,5.188564,0.000006,-0.000006,1.72,0.00,-0.00,2.31,0.35,-0.35,1.37,0.06,-0.06,2.79,0.09,-0.09,0.054,0.001,-0.001,63.47,7.78,-7.78,1
K00156.03,11.776132,0.000007,-0.000007,3.43,0.00,-0.00,2.75,0.34,-0.34,2.73,0.11,-0.11,3.66,0.11,-0.11,0.093,0.001,-0.001,21.51,2.64,-2.64,1
K00157.01,13.024933,0.000013,-0.000013,2.54,0.00,-0.00,4.42,0.53,-0.53,3.02,0.13,-0.13,5.09,0.15,-0.15,0.111,0.002,-0.002,93.27,8.12,-8.12,1
K00157.02,22.687155,0.000026,-0.000026,2.83,0.00,-0.00,5.29,0.57,-0.57,3.36,0.14,-0.14,6.12,0.19,-0.19,0.160,0.002,-0.002,44.84,3.90,-3.90,1
K00157.03,31.995525,0.000031,-0.000031,3.39,0.00,-0.00,3.99,0.63,-0.63,4.04,0.19,-0.19,6.85,0.21,-0.21,0.201,0.003,-0.003,28.48,2.48,-2.48,0
K00157.04,46.685620,0.000112,-0.000112,2.22,0.00,-0.00,6.16,0.86,-0.86,2.64,0.12,-0.12,7.76,0.24,-0.24,0.258,0.004,-0.004,17.30,1.51,-1.51,1
K00157.05,118.378674,0.000317,-0.000317,3.00,0.00,-0.00,9.14,0.84,-0.84,3.56,0.15,-0.15,10.55,0.32,-0.32,0.477,0.007,-0.007,5.06,0.44,-0.44,1
K00157.06,10.304011,0.000018,-0.000018,1.63,0.00,-0.00,4.13,0.62,-0.62,1.93,0.09,-0.09,4.71,0.14,-0.14,0.095,0.001,-0.001,127.08,11.07,-11.07,1
K00159.01,8.990886,0.000011,-0.000011,1.99,0.00,-0.00,4.01,0.48,-0.48,2.45,0.10,-0.10,4.58,0.13,-0.13,0.089,0.001,-0.001,189.52,15.85,-15.85,1
K00159.02,2.403641,0.000008,-0.000008,0.81,0.00,-0.00,1.32,0.33,-0.33,0.99,0.06,-0.06,2.96,0.08,-0.08,0.037,0.000,-0.000,1081.23,90.45,-90.45,1
K00161.01,3.105508,0.000001,-0.000001,2.73,0.00,-0.00,1.63,0.27,-0.27,2.39,0.11,-0.11,2.50,0.10,-0.10,0.040,0.001,-0.001,177.54,22.23,-22.23,1
K00166.01,12.493407,0.000012,-0.000012,2.42,0.00,-0.00,2.19,0.35,-0.35,2.01,0.11,-0.11,3.92,0.20,-0.20,0.099,0.001,-0.001,37.98,4.80,-4.80,0
K00167.01,4.919585,0.000005,-0.000005,1.91,0.00,-0.00,4.08,0.51,-0.51,2.96,0.13,-0.13,4.53,0.10,-0.10,0.062,0.001,-0.001,678.57,53.99,-53.99,1
K00168.01,10.742418,0.000016,-0.000016,1.86,0.00,-0.00,5.88,0.39,-0.39,3.06,0.13,-0.13,6.62,0.19,-0.19,0.098,0.001,-0.001,234.40,20.64,-20.64,1
K00168.02,15.274439,0.000040,-0.000040,1.32,0.00,-0.00,5.91,1.01,-1.01,2.17,0.11,-0.11,7.43,0.22,-0.22,0.123,0.002,-0.002,147.29,12.97,-12.97,1
K00168.03,7.106957,0.000017,-0.000017,1.05,0.00,-0.00,5.03,0.81,-0.81,1.73,0.09,-0.09,5.77,0.17,-0.17,0.074,0.001,-0.001,404.39,35.60,-35.60,1
K00171.01,5.968724,0.000006,-0.000006,2.09,0.00,-0.00,3.55,0.53,-0.53,3.18,0.14,-0.14,4.74,0.15,-0.15,0.071,0.001,-0.001,512.21,44.28,-44.28,1
K00171.02,13.071419,0.000040,-0.000040,1.47,0.00,-0.00,2.98,0.57,-0.57,2.23,0.11,-0.11,6.15,0.19,-0.19,0.119,0.001,-0.001,182.00,15.73,-15.73,0
K00172.01,13.722368,0.000018,-0.000018,2.19,0.00,-0.00,4.97,0.72,-0.72,2.88,0.14,-0.14,5.99,0.18,-0.18,0.110,0.001,-0.001,108.31,9.73,-9.73,1
K00173.01,10.060832,0.000015,-0.000015,1.97,0.00,-0.00,4.37,0.92,-0.92,2.69,0.15,-0.15,5.43,0.17,-0.17,0.092,0.001,-0.001,164.18,15.05,-15.05,1
K00176.01,30.229103,0.000074,-0.000074,1.96,0.00,-0.00,6.30,1.22,-1.22,2.85,0.13,-0.13,7.85,0.20,-0.20,0.204,0.002,-0.002,64.02,5.14,-5.14,1
K00179.01,20.740286,0.000030,-0.000030,2.95,0.00,-0.00,9.86,1.01,-1.01,7.07,0.33,-0.33,10.48,0.34,-0.34,0.172,0.002,-0.002,200.51,19.16,-19.16,1
K00180.01,10.045564,0.000016,-0.000016,2.38,0.00,-0.00,3.11,0.63,-0.63,2.32,0.12,-0.12,3.96,0.08,-0.08,0.092,0.001,-0.001,85.56,6.95,-6.95,1
K00189.01,30.360445,0.000005,-0.000005,13.15,0.00,-0.00,5.18,0.06,-0.06,11.12,0.35,-0.35,5.23,0.20,-0.20,0.178,0.002,-0.002,8.29,1.02,-1.02,1
K00197.01,17.276297,0.000002,-0.000002,9.06,0.00,-0.00,3.60,0.02,-0.02,7.40,0.32,-0.32,4.35,0.17,-0.17,0.124,0.002,-0.002,20.71,2.35,-2.35,1
K00201.01,4.225385,0.000000,-0.000000,7.82,0.00,-0.00,2.61,0.01,-0.01,8.43,0.34,-0.34,3.20,0.08,-0.08,0.053,0.001,-0.001,294.76,24.79,-24.79,1
K00222.01,6.312509,0.000005,-0.000005,3.24,0.00,-0.00,2.65,0.33,-0.33,2.54,0.11,-0.11,2.93,0.09,-0.09,0.061,0.001,-0.001,43.62,4.15,-4.15,1
K00222.02,12.794547,0.000026,-0.000026,2.58,0.00,-0.00,3.33,0.56,-0.56,2.02,0.10,-0.10,3.70,0.11,-0.11,0.098,0.001,-0.001,17.17,1.63,-1.63,1
K00237.01,8.508333,0.000010,-0.000010,2.33,0.00,-0.00,3.36,0.67,-0.67,2.86,0.15,-0.15,4.45,0.14,-0.14,0.086,0.001,-0.001,163.85,14.60,-14.60,1
K00238.01,17.232329,0.000036,-0.000036,2.09,0.00,-0.00,4.41,0.70,-0.70,3.04,0.16,-0.16,6.65,0.23,-0.23,0.138,0.002,-0.002,115.72,11.41,-11.41,1
K00238.02,26.695194,0.000261,-0.000261,1.07,0.00,-0.00,4.46,1.08,-1.08,1.55,0.11,-0.11,7.69,0.27,-0.27,0.184,0.002,-0.002,64.93,6.40,-6.40,0
K00238.03,362.978280,0.015990,-0.015990,1.48,0.00,-0.00,14.29,3.82,-3.82,2.15,0.15,-0.15,18.19,0.63,-0.63,1.031,0.014,-0.014,2.07,0.20,-0.20,1
K00241.01,13.821421,0.000022,-0.000022,2.51,0.00,-0.00,3.47,0.67,-0.67,2.06,0.12,-0.12,3.82,0.14,-0.14,0.102,0.001,-0.001,24.53,2.71,-2.71,1
K00241.02,30.950593,0.000219,-0.000219,1.58,0.00,-0.00,4.42,1.60,-1.60,1.29,0.10,-0.10,4.99,0.18,-0.18,0.173,0.002,-0.002,8.46,0.94,-0.94,1
K00241.03,3.410460,0.000014,-0.000014,1.07,0.00,-0.00,2.38,0.83,-0.83,0.88,0.07,-0.07,2.41,0.09,-0.09,0.040,0.000,-0.000,155.57,17.22,-17.22,1
K00244.01,12.720370,0.000002,-0.000002,3.23,0.00,-0.00,2.51,0.62,-0.62,4.73,0.23,-0.23,5.90,0.16,-0.16,0.115,0.001,-0.001,183.63,14.52,-14.52,0
K00244.02,6.238535,0.000002,-0.000002,1.85,0.00,-0.00,3.44,0.27,-0.27,2.69,0.10,-0.10,4.66,0.13,-0.13,0.072,0.001,-0.001,470.29,37.18,-37.18,1
K00245.01,39.792201,0.000030,-0.000030,2.25,0.00,-0.00,4.34,0.44,-0.44,1.94,0.08,-0.08,5.83,0.17,-0.17,0.215,0.003,-0.003,9.91,0.87,-0.87,1
K00245.02,21.301819,0.000078,-0.000078,0.86,0.00,-0.00,3.86,0.88,-0.88,0.74,0.04,-0.04,4.74,0.13,-0.13,0.142,0.002,-0.002,22.61,1.99,-1.99,1
K00246.01,5.398753,0.000002,-0.000002,1.70,0.00,-0.00,3.35,0.62,-0.62,2.35,0.11,-0.11,4.35,0.12,-0.12,0.063,0.001,-0.001,388.91,33.10,-33.10,1
K00246.02,9.605060,0.000035,-0.000035,0.68,0.00,-0.00,2.95,0.57,-0.57,0.94,0.05,-0.05,5.26,0.15,-0.15,0.092,0.001,-0.001,181.79,15.47,-15.47,0
K00247.01,13.815044,0.000025,-0.000025,2.94,0.00,-0.00,2.06,0.80,-0.80,1.88,0.15,-0.15,3.40,0.06,-0.06,0.096,0.001,-0.001,7.09,0.64,-0.64,1
K00248.01,7.203856,0.000006,-0.000006,3.85,0.00,-0.00,2.44,0.20,-0.20,2.60,0.09,-0.09,2.82,0.07,-0.07,0.063,0.000,-0.000,21.07,2.01,-2.01,1
K00248.02,10.912741,0.000015,-0.000015,3.43,0.00,-0.00,2.04,0.39,-0.39,2.32,0.10,-0.10,3.23,0.08,-0.08,0.083,0.001,-0.001,12.18,1.16,-1.16,1
K00248.03,2.576571,0.000002,-0.000002,2.68,0.00,-0.00,1.56,0.14,-0.14,1.81,0.06,-0.06,2.01,0.05,-0.05,0.032,0.000,-0.000,81.86,7.82,-7.82,1
K00248.04,18.596115,0.000049,-0.000049,2.63,0.00,-0.00,2.24,0.37,-0.37,1.78,0.08,-0.08,3.85,0.09,-0.09,0.118,0.001,-0.001,6.03,0.58,-0.58,0
K00249.01,9.549277,0.000005,-0.000005,3.92,0.00,-0.00,1.53,0.19,-0.19,1.77,0.07,-0.07,2.41,0.04,-0.04,0.067,0.001,-0.001,5.12,0.49,-0.49,1
K00250.01,12.282998,0.000008,-0.000008,4.84,0.00,-0.00,2.58,0.17,-0.17,3.19,0.11,-0.11,3.30,0.10,-0.10,0.089,0.001,-0.001,10.49,1.08,-1.08,1
K00250.02,17.251214,0.000018,-0.000018,4.17,0.00,-0.00,1.85,0.35,-0.35,2.76,0.12,-0.12,3.70,0.11,-0.11,0.112,0.001,-0.001,6.70,0.69,-0.69,0
K00250.03,3.543920,0.000004,-0.000004,2.08,0.00,-0.00,1.79,0.16,-0.16,1.37,0.05,-0.05,2.19,0.07,-0.07,0.039,0.000,-0.000,54.11,5.56,-5.56,1
K00250.04,46.827677,0.000098,-0.000098,3.63,0.00,-0.00,1.82,0.33,-0.33,2.39,0.11,-0.11,5.14,0.15,-0.15,0.216,0.002,-0.002,1.79,0.18,-0.18,0
K00251.01,4.164385,0.000002,-0.000002,4.42,0.00,-0.00,1.73,0.25,-0.25,2.64,0.10,-0.10,2.18,0.04,-0.04,0.042,0.000,-0.000,29.81,2.71,-2.71,1
K00251.02,5.774403,0.000031,-0.000031,1.44,0.00,-0.00,1.71,0.38,-0.38,0.85,0.06,-0.06,2.43,0.04,-0.04,0.053,0.000,-0.000,19.36,1.76,-1.76,1
K00252.01,17.604614,0.000025,-0.000025,4.37,0.00,-0.00,3.38,0.69,-0.69,3.01,0.14,-0.14,3.85,0.07,-0.07,0.114,0.001,-0.001,5.94,0.54,-0.54,1
K00253.01,6.383159,0.000006,-0.000006,4.38,0.00,-0.00,1.68,0.30,-0.30,3.19,0.15,-0.15,2.91,0.05,-0.05,0.059,0.000,-0.000,29.23,2.50,-2.50,0
K00253.02,20.618035,0.000138,-0.000138,2.53,0.00,-0.00,3.16,0.75,-0.75,1.83,0.12,-0.12,4.28,0.08,-0.08,0.129,0.001,-0.001,6.22,0.53,-0.53,1
K00254.01,2.455241,0.000000,-0.000000,17.05,0.00,-0.00,1.47,0.02,-0.02,11.51,0.39,-0.39,2.01,0.04,-0.04,0.031,0.000,-0.000,82.36,7.61,-7.61,1
K00257.01,6.883413,0.000013,-0.000013,2.05,0.00,-0.00,2.02,0.38,-0.38,2.65,0.13,-0.13,4.31,0.09,-0.09,0.077,0.001,-0.001,316.89,24.16,-24.16,0
K00260.01,10.495663,0.000027,-0.000027,0.96,0.00,-0.00,4.65,0.78,-0.78,1.46,0.06,-0.06,5.83,0.15,-0.15,0.101,0.001,-0.001,261.88,20.73,-20.73,1
K00260.02,100.283068,0.000262,-0.000262,1.73,0.00,-0.00,10.44,1.66,-1.66,2.65,0.11,-0.11,12.28,0.32,-0.32,0.449,0.005,-0.005,13.31,1.05,-1.05,1
K00260.03,21.869657,0.000083,-0.000083,1.04,0.00,-0.00,5.37,1.33,-1.33,1.59,0.08,-0.08,7.43,0.20,-0.20,0.164,0.002,-0.002,99.37,7.86,-7.86,1
K00261.01,16.238477,0.000015,-0.000015,2.32,0.00,-0.00,3.73,0.56,-0.56,2.40,0.11,-0.11,4.84,0.10,-0.10,0.128,0.001,-0.001,53.28,4.27,-4.27,1
K00262.01,7.812859,0.000028,-0.000028,1.01,0.00,-0.00,4.05,0.98,-0.98,1.76,0.09,-0.09,5.98,0.16,-0.16,0.084,0.001,-0.001,460.27,38.39,-38.39,1
K00262.02,9.376637,0.000032,-0.000032,1.01,0.00,-0.00,2.01,0.41,-0.41,1.77,0.09,-0.09,6.35,0.17,-0.17,0.095,0.001,-0.001,361.76,30.17,-30.17,0
K00265.01,3.568100,0.000007,-0.000007,0.91,0.00,-0.00,3.16,0.49,-0.49,1.27,0.06,-0.06,3.75,0.10,-0.10,0.049,0.001,-0.001,768.90,63.99,-63.99,1
K00266.01,25.308936,0.000067,-0.000067,1.14,0.00,-0.00,5.55,1.71,-1.71,1.48,0.09,-0.09,6.67,0.16,-0.16,0.180,0.002,-0.002,58.25,4.51,-4.51,1
K00266.02,47.743951,0.000335,-0.000335,0.91,0.00,-0.00,2.46,0.57,-0.57,1.17,0.07,-0.07,8.23,0.20,-0.20,0.273,0.003,-0.003,25.20,1.95,-1.95,0
K00269.01,18.011650,0.000051,-0.000051,0.96,0.00,-0.00,6.26,1.37,-1.37,1.51,0.07,-0.07,7.01,0.17,-0.17,0.147,0.001,-0.001,134.60,10.44,-10.44,1
K00271.01,48.630381,0.000162,-0.000162,1.70,0.00,-0.00,6.87,1.67,-1.67,2.58,0.14,-0.14,9.26,0.24,-0.24,0.287,0.003,-0.003,29.46,2.41,-2.41,1
K00271.02,29.393372,0.000072,-0.000072,1.66,0.00,-0.00,6.80,1.23,-1.23,2.53,0.12,-0.12,7.84,0.20,-0.20,0.206,0.002,-0.002,57.26,4.68,-4.68,1
K00271.03,14.435946,0.000062,-0.000062,0.96,0.00,-0.00,3.32,0.90,-0.90,1.45,0.09,-0.09,6.20,0.16,-0.16,0.129,0.001,-0.001,146.39,11.96,-11.96,0
K00273.01,10.573751,0.000008,-0.000008,1.58,0.00,-0.00,1.67,0.20,-0.20,1.85,0.08,-0.08,4.64,0.13,-0.13,0.098,0.001,-0.001,108.68,9.28,-9.28,0
K00274.01,15.089642,0.000047,-0.000047,0.82,0.00,-0.00,4.32,0.91,-0.91,1.49,0.08,-0.08,7.73,0.19,-0.19,0.131,0.002,-0.002,198.84,16.34,-16.34,0
K00275.01,15.791966,0.000035,-0.000035,1.30,0.00,-0.00,7.08,1.02,-1.02,2.33,0.11,-0.11,7.62,0.19,-0.19,0.135,0.002,-0.002,148.27,12.73,-12.73,1
K00275.02,82.200124,0.000397,-0.000397,1.40,0.00,-0.00,10.31,1.56,-1.56,2.49,0.12,-0.12,13.13,0.32,-0.32,0.402,0.006,-0.006,16.80,1.44,-1.44,1
K00276.01,41.745989,0.000046,-0.000046,1.89,0.00,-0.00,4.48,0.93,-0.93,2.46,0.12,-0.12,8.02,0.24,-0.24,0.244,0.003,-0.003,26.68,2.30,-2.30,0
K00277.01,16.231917,0.000014,-0.000014,2.06,0.00,-0.00,7.21,0.59,-0.59,3.67,0.15,-0.15,8.04,0.26,-0.26,0.131,0.002,-0.002,174.04,15.17,-15.17,1
K00280.01,11.872908,0.000011,-0.000011,1.69,0.00,-0.00,2.31,0.41,-0.41,1.93,0.08,-0.08,4.81,0.13,-0.13,0.104,0.001,-0.001,122.84,10.00,-10.00,0
K00281.01,19.556620,0.000037,-0.000037,1.59,0.00,-0.00,7.78,1.08,-1.08,2.51,0.11,-0.11,8.05,0.23,-0.23,0.139,0.002,-0.002,100.51,8.71,-8.71,1
K00282.01,27.508716,0.000022,-0.000022,2.32,0.00,-0.00,5.66,0.71,-0.71,2.89,0.12,-0.12,6.94,0.20,-0.20,0.179,0.003,-0.003,42.96,3.63,-3.63,1
K00282.02,8.457449,0.000028,-0.000028,0.81,0.00,-0.00,3.25,0.70,-0.70,1.01,0.05,-0.05,4.70,0.14,-0.14,0.082,0.001,-0.001,203.78,17.24,-17.24,1
K00282.03,87.517779,0.000666,-0.000666,1.07,0.00,-0.00,1.91,0.48,-0.48,1.32,0.10,-0.10,10.17,0.30,-0.30,0.385,0.005,-0.005,9.32,0.79,-0.79,0
K00283.01,16.091964,0.000017,-0.000017,1.86,0.00,-0.00,2.81,0.44,-0.44,2.03,0.09,-0.09,5.01,0.11,-0.11,0.129,0.001,-0.001,59.53,4.79,-4.79,0
K00283.02,25.517274,0.000359,-0.000359,0.75,0.00,-0.00,4.56,1.12,-1.12,0.82,0.06,-0.06,5.84,0.13,-0.13,0.175,0.002,-0.002,32.39,2.60,-2.60,1
K00285.01,13.748831,0.000013,-0.000013,1.90,0.00,-0.00,5.83,0.96,-0.96,3.66,0.17,-0.17,7.73,0.19,-0.19,0.125,0.002,-0.002,219.04,18.78,-18.78,1
K00285.02,26.723169,0.000079,-0.000079,1.28,0.00,-0.00,8.29,1.43,-1.43,2.47,0.12,-0.12,9.62,0.24,-0.24,0.194,0.003,-0.003,91.11,7.81,-7.81,1
K00288.01,10.275325,0.000014,-0.000014,1.34,0.00,-0.00,6.13,0.98,-0.98,2.99,0.13,-0.13,7.83,0.18,-0.18,0.107,0.001,-0.001,470.55,36.82,-36.82,1
K00289.01,26.629420,0.000046,-0.000046,2.04,0.00,-0.00,7.61,1.31,-1.31,3.81,0.18,-0.18,10.17,0.29,-0.29,0.177,0.002,-0.002,95.73,8.42,-8.42,1
K00289.02,296.637582,0.000405,-0.000405,4.85,0.00,-0.00,15.20,1.08,-1.08,9.00,0.37,-0.37,22.52,0.65,-0.65,0.866,0.010,-0.010,3.97,0.35,-0.35,1
K00292.01,2.586640,0.000003,-0.000003,1.36,0.00,-0.00,2.21,0.33,-0.33,1.46,0.07,-0.07,2.80,0.09,-0.09,0.037,0.001,-0.001,692.53,61.07,-61.07,1
K00295.01,5.317440,0.000006,-0.000006,1.58,0.00,-0.00,2.82,0.84,-0.84,1.68,0.10,-0.10,3.45,0.09,-0.09,0.061,0.001,-0.001,284.74,23.20,-23.20,1
K00295.02,10.105758,0.000035,-0.000035,1.00,0.00,-0.00,1.97,0.54,-0.54,1.06,0.06,-0.06,4.26,0.11,-0.11,0.093,0.001,-0.001,121.99,9.94,-9.94,0
K00296.01,28.862366,0.000062,-0.000062,1.94,0.00,-0.00,5.10,0.92,-0.92,2.32,0.12,-0.12,6.82,0.21,-0.21,0.183,0.003,-0.003,34.22,3.00,-3.00,1
K00299.01,1.541677,0.000001,-0.000001,1.57,0.00,-0.00,1.87,0.43,-0.43,1.57,0.09,-0.09,2.17,0.05,-0.05,0.027,0.000,-0.000,973.63,81.95,-81.95,1
K00301.01,6.002548,0.000010,-0.000010,1.31,0.00,-0.00,3.82,0.50,-0.50,2.02,0.09,-0.09,5.00,0.17,-0.17,0.068,0.001,-0.001,485.81,44.81,-44.81,1
K00301.02,11.448658,0.000082,-0.000082,0.80,0.00,-0.00,4.79,1.48,-1.48,1.23,0.08,-0.08,6.19,0.21,-0.21,0.104,0.002,-0.002,207.16,19.11,-19.11,1
K00303.01,60.928189,0.000080,-0.000080,2.52,0.00,-0.00,6.11,1.05,-1.05,2.76,0.13,-0.13,8.20,0.26,-0.26,0.294,0.004,-0.004,10.14,0.89,-0.89,1
K00304.01,8.512038,0.000006,-0.000006,2.25,0.00,-0.00,2.14,0.36,-0.36,2.26,0.11,-0.11,3.87,0.10,-0.10,0.082,0.001,-0.001,127.07,10.65,-10.65,0
K00305.01,4.603575,0.000005,-0.000005,1.88,0.00,-0.00,2.30,0.34,-0.34,1.57,0.07,-0.07,2.75,0.10,-0.10,0.051,0.001,-0.001,85.66,10.53,-10.53,1
K00306.01,24.307843,0.000059,-0.000059,2.37,0.00,-0.00,2.53,0.57,-0.57,2.13,0.13,-0.13,5.03,0.09,-0.09,0.162,0.001,-0.001,19.29,1.61,-1.61,0
K00312.01,11.578909,0.000018,-0.000018,1.44,0.00,-0.00,2.67,0.51,-0.51,2.30,0.11,-0.11,6.07,0.14,-0.14,0.111,0.001,-0.001,228.84,17.41,-17.41,0
K00312.02,16.399265,0.000034,-0.000034,1.38,0.00,-0.00,3.35,0.93,-0.93,2.20,0.12,-0.12,6.81,0.15,-0.15,0.139,0.001,-0.001,144.55,11.00,-11.00,0
K00313.01,18.735771,0.000022,-0.000022,2.16,0.00,-0.00,2.87,0.56,-0.56,2.03,0.11,-0.11,4.81,0.15,-0.15,0.134,0.002,-0.002,27.14,2.47,-2.47,0
K00313.02,8.436398,0.000011,-0.000011,1.68,0.00,-0.00,3.15,0.46,-0.46,1.57,0.08,-0.08,3.70,0.11,-0.11,0.079,0.001,-0.001,77.82,7.08,-7.08,1
K00314.01,13.781095,0.000010,-0.000010,2.53,0.00,-0.00,2.23,0.35,-0.35,1.50,0.06,-0.06,3.21,0.06,-0.06,0.093,0.001,-0.001,6.23,0.56,-0.56,1
K00314.02,23.089022,0.000024,-0.000024,2.26,0.00,-0.00,1.66,0.28,-0.28,1.33,0.05,-0.05,3.81,0.07,-0.07,0.131,0.001,-0.001,3.15,0.29,-0.29,0
K00314.03,10.312822,0.000030,-0.000030,1.09,0.00,-0.00,1.99,0.46,-0.46,0.64,0.03,-0.03,2.92,0.05,-0.05,0.077,0.001,-0.001,9.13,0.83,-0.83,1
K00315.01,35.583497,0.000046,-0.000046,2.75,0.00,-0.00,3.85,0.56,-0.56,2.07,0.09,-0.09,5.10,0.17,-0.17,0.190,0.003,-0.003,5.91,0.73,-0.73,1
K00316.01,15.771111,0.000016,-0.000016,2.12,0.00,-0.00,4.91,0.73,-0.73,2.44,0.12,-0.12,5.17,0.14,-0.14,0.129,0.002,-0.002,60.08,5.11,-5.11,1
K00316.02,157.065998,0.000647,-0.000647,2.14,0.00,-0.00,7.84,1.42,-1.42,2.46,0.13,-0.13,11.03,0.29,-0.29,0.587,0.007,-0.007,2.89,0.25,-0.25,1
K00316.03,7.305706,0.000008,-0.000008,1.49,0.00,-0.00,1.36,0.25,-0.25,1.71,0.09,-0.09,4.01,0.11,-0.11,0.077,0.001,-0.001,165.92,14.10,-14.10,0
K00317.01,22.208095,0.000041,-0.000041,1.98,0.00,-0.00,7.10,0.71,-0.71,3.61,0.15,-0.15,8.40,0.21,-0.21,0.174,0.001,-0.001,143.56,11.68,-11.68,1
K00318.01,38.583368,0.000313,-0.000313,3.96,0.00,-0.00,10.05,3.59,-3.59,7.21,0.47,-0.47,10.08,0.24,-0.24,0.253,0.002,-0.002,62.21,5.07,-5.07,0
K00319.01,46.151195,0.000030,-0.000030,4.67,0.00,-0.00,5.05,0.11,-0.11,10.67,0.42,-0.42,13.46,0.47,-0.47,0.279,0.006,-0.006,61.13,5.60,-5.60,0
K00321.01,2.426304,0.000002,-0.000002,1.25,0.00,-0.00,2.58,0.53,-0.53,1.45,0.08,-0.08,2.84,0.08,-0.08,0.037,0.001,-0.001,740.08,63.87,-63.87,1
K00321.02,4.623345,0.000017,-0.000017,0.73,0.00,-0.00,2.96,0.99,-0.99,0.84,0.06,-0.06,3.51,0.10,-0.10,0.057,0.001,-0.001,315.99,27.27,-27.27,1
K00323.01,5.835995,0.000041,-0.000041,2.16,0.00,-0.00,1.96,0.54,-0.54,1.91,0.16,-0.16,3.11,0.05,-0.05,0.063,0.000,-0.000,135.91,10.98,-10.98,1
K00327.01,3.254278,0.000005,-0.000005,1.17,0.00,-0.00,2.92,0.42,-0.42,1.49,0.07,-0.07,3.41,0.10,-0.10,0.045,0.001,-0.001,779.17,65.31,-65.31,1
K00327.02,91.351482,0.000763,-0.000763,1.34,0.00,-0.00,8.49,2.39,-2.39,1.71,0.10,-0.10,10.26,0.30,-0.30,0.410,0.005,-0.005,9.55,0.80,-0.80,1
K00330.01,7.974206,0.000022,-0.000022,1.58,0.00,-0.00,5.21,0.81,-0.81,2.75,0.13,-0.13,6.09,0.21,-0.21,0.083,0.002,-0.002,378.03,35.59,-35.59,1
K00330.02,1.888990,0.000011,-0.000011,0.71,0.00,-0.00,3.33,0.72,-0.72,1.24,0.08,-0.08,3.79,0.13,-0.13,0.032,0.001,-0.001,2530.04,238.21,-238.21,1
K00331.01,18.684057,0.000057,-0.000057,1.78,0.00,-0.00,6.42,1.59,-1.59,3.93,0.24,-0.24,10.13,0.25,-0.25,0.147,0.001,-0.001,151.42,13.54,-13.54,1
K00332.01,5.458499,0.000009,-0.000009,1.47,0.00,-0.00,3.91,0.77,-0.77,2.45,0.13,-0.13,5.03,0.14,-0.14,0.067,0.001,-0.001,518.65,44.93,-44.93,1
K00337.01,19.783026,0.000066,-0.000066,1.77,0.00,-0.00,5.33,0.87,-0.87,2.28,0.11,-0.11,6.33,0.19,-0.19,0.147,0.002,-0.002,61.56,5.43,-5.43,1
K00338.01,7.010632,0.000014,-0.000014,1.63,0.00,-0.00,2.97,0.55,-0.55,1.39,0.08,-0.08,3.34,0.13,-0.13,0.070,0.001,-0.001,76.00,8.62,-8.62,1
K00338.02,3.107627,0.000015,-0.000015,0.79,0.00,-0.00,2.32,0.53,-0.53,0.68,0.05,-0.05,2.56,0.10,-0.10,0.041,0.001,-0.001,222.43,25.22,-25.22,1
K00341.01,7.170710,0.000007,-0.000007,2.68,0.00,-0.00,2.83,0.41,-0.41,2.60,0.12,-0.12,3.53,0.07,-0.07,0.074,0.001,-0.001,123.94,10.15,-10.15,1
K00341.02,4.699653,0.000008,-0.000008,1.72,0.00,-0.00,2.48,0.46,-0.46,1.66,0.09,-0.09,3.07,0.06,-0.06,0.056,0.001,-0.001,216.48,17.73,-17.73,1
K00343.01,4.761706,0.000003,-0.000003,2.04,0.00,-0.00,3.21,0.41,-0.41,2.48,0.11,-0.11,3.76,0.11,-0.11,0.057,0.001,-0.001,367.85,31.84,-31.84,1
K00343.02,2.024144,0.000002,-0.000002,1.42,0.00,-0.00,2.47,0.43,-0.43,1.73,0.08,-0.08,2.84,0.09,-0.09,0.032,0.000,-0.000,1137.85,98.48,-98.48,1
K00343.03,41.808503,0.000294,-0.000294,1.27,0.00,-0.00,7.53,1.73,-1.73,1.55,0.09,-0.09,7.71,0.23,-0.23,0.239,0.003,-0.003,20.91,1.81,-1.81,1
K00344.01,39.309441,0.000048,-0.000048,3.07,0.00,-0.00,5.54,0.59,-0.59,2.97,0.13,-0.13,6.31,0.19,-0.19,0.219,0.003,-0.003,14.23,1.25,-1.25,1
K00345.01,29.884877,0.000031,-0.000031,3.22,0.00,-0.00,4.29,0.56,-0.56,2.59,0.13,-0.13,5.16,0.19,-0.19,0.177,0.002,-0.002,9.52,1.06,-1.06,1
K00346.01,12.924898,0.000022,-0.000022,2.81,0.00,-0.00,2.50,0.70,-0.70,2.31,0.16,-0.16,4.00,0.16,-0.16,0.103,0.001,-0.001,34.63,3.87,-3.87,1
K00348.01,28.511176,0.000027,-0.000027,3.84,0.00,-0.00,4.18,0.77,-0.77,3.03,0.16,-0.16,4.94,0.16,-0.16,0.169,0.002,-0.002,7.61,0.92,-0.92,1
K00350.01,12.990651,0.000023,-0.000023,1.83,0.00,-0.00,2.32,0.37,-0.37,1.97,0.09,-0.09,4.66,0.12,-0.12,0.111,0.001,-0.001,78.58,6.56,-6.56,0
K00351.02,210.601384,0.000235,-0.000235,5.89,0.00,-0.00,11.13,0.27,-0.27,7.69,0.30,-0.30,13.68,0.40,-0.40,0.719,0.009,-0.009,3.15,0.27,-0.27,1
K00351.03,59.737144,0.000240,-0.000240,2.19,0.00,-0.00,7.73,1.20,-1.20,2.87,0.14,-0.14,9.02,0.26,-0.26,0.313,0.004,-0.004,16.62,1.44,-1.44,1
K00351.04,91.940125,0.000547,-0.000547,2.03,0.00,-0.00,8.87,1.86,-1.86,2.66,0.14,-0.14,10.40,0.31,-0.31,0.416,0.005,-0.005,9.41,0.82,-0.82,1
K00351.05,8.719801,0.000030,-0.000030,1.17,0.00,-0.00,3.64,0.75,-0.75,1.53,0.08,-0.08,4.78,0.14,-0.14,0.088,0.001,-0.001,210.82,18.31,-18.31,1
K00351.06,7.008218,0.000047,-0.000047,1.00,0.00,-0.00,3.78,0.96,-0.96,1.30,0.08,-0.08,4.45,0.13,-0.13,0.076,0.001,-0.001,281.30,24.44,-24.44,1
K00351.07,124.922516,0.002816,-0.002816,2.05,0.00,-0.00,9.98,4.82,-4.82,2.68,0.24,-0.24,11.51,0.34,-0.34,0.510,0.007,-0.007,6.28,0.55,-0.55,1
K00352.01,27.082397,0.000087,-0.000087,1.90,0.00,-0.00,4.44,1.08,-1.08,2.75,0.15,-0.15,7.85,0.25,-0.25,0.181,0.003,-0.003,53.46,4.81,-4.81,0
K00352.02,16.007472,0.000053,-0.000053,1.56,0.00,-0.00,0.92,0.27,-0.27,2.25,0.17,-0.17,6.60,0.21,-0.21,0.128,0.002,-0.002,107.02,9.63,-9.63,0
K00355.01,4.903322,0.000005,-0.000005,1.69,0.00,-0.00,2.83,0.50,-0.50,2.38,0.11,-0.11,4.14,0.13,-0.13,0.062,0.001,-0.001,534.37,44.70,-44.70,1
K00361.01,3.247549,0.000006,-0.000006,1.32,0.00,-0.00,2.47,0.46,-0.46,1.38,0.07,-0.07,2.86,0.07,-0.07,0.044,0.000,-0.000,436.64,35.71,-35.71,1
K00365.01,81.737872,0.000102,-0.000102,2.28,0.00,-0.00,6.47,1.01,-1.01,2.16,0.10,-0.10,7.82,0.22,-0.22,0.356,0.005,-0.005,4.70,0.41,-0.41,1
K00366.01,75.112213,0.000028,-0.000028,6.34,0.00,-0.00,4.07,0.09,-0.09,12.43,0.46,-0.46,13.48,0.31,-0.31,0.394,0.003,-0.003,32.23,2.54,-2.54,0
K00367.01,31.578651,0.000007,-0.000007,4.20,0.00,-0.00,2.04,0.12,-0.12,4.58,0.18,-0.18,6.25,0.14,-0.14,0.202,0.002,-0.002,23.94,1.93,-1.93,0
K00369.01,5.885274,0.000015,-0.000015,0.99,0.00,-0.00,1.90,0.40,-0.40,1.26,0.07,-0.07,4.12,0.11,-0.11,0.068,0.001,-0.001,397.80,31.41,-31.41,0
K00369.02,10.104631,0.000036,-0.000036,1.00,0.00,-0.00,2.30,0.54,-0.54,1.27,0.07,-0.07,4.93,0.13,-0.13,0.097,0.001,-0.001,194.89,15.39,-15.39,0
K00370.01,42.882480,0.000081,-0.000081,1.87,0.00,-0.00,9.39,1.38,-1.38,3.84,0.17,-0.17,11.89,0.31,-0.31,0.267,0.004,-0.004,60.79,5.17,-5.17,1
K00370.02,22.950623,0.000099,-0.000099,1.05,0.00,-0.00,4.33,0.90,-0.90,2.16,0.11,-0.11,9.67,0.25,-0.25,0.177,0.003,-0.003,138.74,11.81,-11.81,0
K00373.01,135.187993,0.000317,-0.000317,2.36,0.00,-0.00,8.48,1.09,-1.09,2.41,0.10,-0.10,9.95,0.30,-0.30,0.496,0.007,-0.007,3.50,0.30,-0.30,1
K00374.01,172.704608,0.000475,-0.000475,2.36,0.00,-0.00,10.90,1.38,-1.38,3.12,0.14,-0.14,13.55,0.39,-0.39,0.602,0.008,-0.008,4.23,0.36,-0.36,1
K00384.01,5.080058,0.000012,-0.000012,1.38,0.00,-0.00,5.02,1.05,-1.05,3.23,0.17,-0.17,6.73,0.21,-0.21,0.064,0.001,-0.001,1276.98,109.26,-109.26,1
K00385.01,13.144967,0.000031,-0.000031,1.58,0.00,-0.00,3.53,0.72,-0.72,1.55,0.09,-0.09,4.35,0.11,-0.11,0.109,0.001,-0.001,53.90,4.65,-4.65,1
K00386.01,31.158825,0.000057,-0.000057,2.86,0.00,-0.00,4.99,0.64,-0.64,3.20,0.14,-0.14,6.36,0.15,-0.15,0.201,0.002,-0.002,29.69,2.44,-2.44,1
K00386.02,76.732456,0.000340,-0.000340,2.42,0.00,-0.00,5.98,1.17,-1.17,2.71,0.14,-0.14,8.56,0.20,-0.20,0.365,0.004,-0.004,9.04,0.74,-0.74,1
K00388.01,6.149559,0.000012,-0.000012,1.67,0.00,-0.00,5.39,0.80,-0.80,3.30,0.16,-0.16,6.25,0.22,-0.22,0.071,0.001,-0.001,635.24,59.58,-59.58,1
K00392.01,33.416055,0.000310,-0.000310,1.53,0.00,-0.00,7.27,2.09,-2.09,2.59,0.17,-0.17,9.38,0.31,-0.31,0.217,0.004,-0.004,53.75,5.29,-5.29,1
K00392.02,12.611968,0.000298,-0.000298,0.89,0.00,-0.00,4.29,1.14,-1.14,1.50,0.11,-0.11,6.80,0.23,-0.23,0.114,0.002,-0.002,194.53,19.15,-19.15,1
K00393.01,21.416241,0.000070,-0.000070,1.64,0.00,-0.00,6.84,1.24,-1.24,2.64,0.13,-0.13,7.75,0.22,-0.22,0.162,0.002,-0.002,112.60,9.19,-9.19,1
K00396.01,14.591504,0.000009,-0.000009,5440.14,22.41,-22.41,nan,nan,nan,5631.06,2335.89,-2335.89,4.70,0.11,-0.11,0.119,0.001,-0.001,60.94,4.97,-4.97,0
K00401.01,29.198992,0.000024,-0.000024,4.08,0.00,-0.00,4.88,0.67,-0.67,4.41,0.22,-0.22,6.06,0.18,-0.18,0.189,0.003,-0.003,21.27,1.90,-1.90,1
K00401.02,160.019160,0.000521,-0.000521,3.60,0.00,-0.00,4.77,1.40,-1.40,3.89,0.27,-0.27,10.62,0.32,-0.32,0.581,0.008,-0.008,2.25,0.20,-0.20,0
K00401.03,55.329140,0.000517,-0.000517,1.65,0.00,-0.00,6.63,2.04,-2.04,1.77,0.13,-0.13,7.48,0.22,-0.22,0.288,0.004,-0.004,9.15,0.82,-0.82,1
K00409.01,13.249318,0.000019,-0.000019,2.33,0.00,-0.00,4.29,0.64,-0.64,2.68,0.13,-0.13,4.88,0.13,-0.13,0.115,0.001,-0.001,87.77,7.50,-7.50,1
K00415.01,166.787655,0.000131,-0.000131,6.27,0.00,-0.00,5.47,0.28,-0.28,8.64,0.37,-0.37,14.24,0.46,-0.46,0.576,0.008,-0.008,4.41,0.41,-0.41,0
K00430.01,12.376469,0.000014,-0.000014,3.75,0.00,-0.00,2.58,0.39,-0.39,2.63,0.12,-0.12,3.42,0.10,-0.10,0.092,0.001,-0.001,12.65,1.27,-1.27,1
K00430.02,9.340538,0.000105,-0.000105,1.31,0.00,-0.00,2.37,0.67,-0.67,0.91,0.07,-0.07,3.11,0.10,-0.10,0.076,0.001,-0.001,18.34,1.85,-1.85,1
K00440.01,15.906889,0.000026,-0.000026,2.75,0.00,-0.00,3.86,0.63,-0.63,2.42,0.13,-0.13,4.33,0.11,-0.11,0.120,0.001,-0.001,26.80,2.41,-2.41,1
K00440.02,4.973455,0.000004,-0.000004,2.48,0.00,-0.00,1.54,0.31,-0.31,2.19,0.13,-0.13,2.95,0.07,-0.07,0.056,0.001,-0.001,124.33,11.20,-11.20,0
K00442.01,13.540575,0.000035,-0.000035,1.98,0.00,-0.00,4.34,0.88,-0.88,2.33,0.12,-0.12,5.15,0.17,-0.17,0.113,0.002,-0.002,90.52,8.25,-8.25,1
K00442.02,1.732346,0.000003,-0.000003,1.25,0.00,-0.00,2.17,0.42,-0.42,1.47,0.08,-0.08,2.61,0.09,-0.09,0.029,0.000,-0.000,1366.10,124.56,-124.56,1
K00442.03,7.025741,0.000023,-0.000023,1.27,0.00,-0.00,2.16,0.45,-0.45,1.50,0.09,-0.09,4.14,0.14,-0.14,0.073,0.001,-0.001,215.20,19.62,-19.62,0
K00444.01,11.722912,0.000026,-0.000026,2.03,0.00,-0.00,4.09,0.71,-0.71,2.04,0.11,-0.11,4.29,0.13,-0.13,0.101,0.001,-0.001,74.33,6.60,-6.60,1
K00446.01,16.709206,0.000036,-0.000036,2.62,0.00,-0.00,2.46,0.82,-0.82,1.86,0.14,-0.14,3.77,0.11,-0.11,0.112,0.001,-0.001,11.33,1.38,-1.38,1
K00446.02,28.551582,0.000089,-0.000089,2.56,0.00,-0.00,3.96,0.72,-0.72,1.81,0.09,-0.09,4.50,0.13,-0.13,0.160,0.002,-0.002,5.58,0.68,-0.68,1
K00448.01,10.139588,0.000021,-0.000021,3.12,0.00,-0.00,2.55,0.41,-0.41,2.30,0.10,-0.10,3.37,0.10,-0.10,0.083,0.001,-0.001,24.02,2.27,-2.27,1
K00457.01,4.921364,0.000004,-0.000004,2.49,0.00,-0.00,1.83,0.23,-0.23,2.04,0.10,-0.10,2.95,0.10,-0.10,0.056,0.001,-0.001,130.12,14.12,-14.12,1
K00457.02,7.064252,0.000007,-0.000007,2.45,0.00,-0.00,1.32,0.23,-0.23,2.01,0.11,-0.11,3.32,0.11,-0.11,0.071,0.001,-0.001,80.75,8.77,-8.77,0
K00458.01,53.717985,0.000065,-0.000065,6.69,0.00,-0.00,2.83,0.29,-0.29,6.81,0.50,-0.50,7.22,0.25,-0.25,0.273,0.004,-0.004,10.64,1.00,-1.00,0
K00476.01,18.427950,0.000043,-0.000043,2.40,0.00,-0.00,2.78,0.63,-0.63,1.95,0.14,-0.14,4.21,0.16,-0.16,0.124,0.001,-0.001,15.49,1.76,-1.76,1
K00478.01,11.023475,0.000008,-0.000008,3.83,0.00,-0.00,1.37,0.22,-0.22,2.30,0.11,-0.11,3.04,0.05,-0.05,0.081,0.001,-0.001,7.53,0.70,-0.70,0
K00479.01,34.188843,0.000057,-0.000057,2.97,0.00,-0.00,5.13,0.63,-0.63,3.02,0.14,-0.14,6.29,0.21,-0.21,0.201,0.003,-0.003,17.70,1.62,-1.62,1
K00486.01,22.183323,0.000044,-0.000044,2.49,0.00,-0.00,4.96,0.87,-0.87,2.88,0.15,-0.15,6.29,0.21,-0.21,0.148,0.002,-0.002,45.36,4.21,-4.21,1
K00490.01,4.393158,0.000005,-0.000005,1.90,0.00,-0.00,2.39,0.48,-0.48,1.57,0.09,-0.09,2.70,0.10,-0.10,0.049,0.001,-0.001,98.94,12.28,-12.28,1
K00490.03,7.406117,0.000014,-0.000014,1.84,0.00,-0.00,2.82,0.74,-0.74,1.52,0.10,-0.10,3.21,0.11,-0.11,0.069,0.001,-0.001,49.66,6.16,-6.16,1
K00490.04,21.803708,0.000136,-0.000136,1.42,0.00,-0.00,3.27,0.80,-0.80,1.16,0.08,-0.08,4.58,0.16,-0.16,0.141,0.002,-0.002,11.94,1.48,-1.48,1
K00494.01,25.695815,0.000058,-0.000058,3.12,0.00,-0.00,3.76,0.73,-0.73,2.44,0.14,-0.14,4.54,0.15,-0.15,0.152,0.002,-0.002,8.79,0.96,-0.96,1
K00496.01,1.616883,0.000002,-0.000002,1.88,0.00,-0.00,1.53,0.34,-0.34,1.65,0.11,-0.11,2.02,0.04,-0.04,0.027,0.000,-0.000,652.61,55.21,-55.21,1
K00500.01,7.053527,0.000006,-0.000006,3.50,0.00,-0.00,2.31,0.35,-0.35,2.71,0.12,-0.12,3.03,0.09,-0.09,0.066,0.001,-0.001,37.94,3.66,-3.66,1
K00500.02,9.521645,0.000009,-0.000009,3.52,0.00,-0.00,2.27,0.29,-0.29,2.72,0.11,-0.11,3.34,0.10,-0.10,0.080,0.001,-0.001,25.53,2.46,-2.46,1
K00500.03,3.072147,0.000004,-0.000004,2.13,0.00,-0.00,1.80,0.23,-0.23,1.64,0.07,-0.07,2.30,0.07,-0.07,0.038,0.000,-0.000,113.66,10.96,-10.96,1
K00500.04,4.645382,0.000006,-0.000006,2.18,0.00,-0.00,1.97,0.28,-0.28,1.68,0.07,-0.07,2.64,0.08,-0.08,0.050,0.001,-0.001,65.85,6.35,-6.35,1
K00500.05,0.986786,0.000001,-0.000001,1.92,0.00,-0.00,1.22,0.14,-0.14,1.48,0.06,-0.06,1.58,0.05,-0.05,0.018,0.000,-0.000,508.91,49.06,-49.06,1
K00503.01,8.222414,0.000011,-0.000011,3.43,0.00,-0.00,2.61,0.47,-0.47,2.36,0.13,-0.13,2.93,0.09,-0.09,0.070,0.001,-0.001,21.55,2.22,-2.22,1
K00505.01,13.767101,0.000030,-0.000030,2.37,0.00,-0.00,2.73,0.50,-0.50,1.88,0.11,-0.11,4.05,0.14,-0.14,0.108,0.001,-0.001,30.02,3.26,-3.26,1
K00505.02,6.195460,0.000024,-0.000024,1.56,0.00,-0.00,2.86,0.74,-0.74,1.24,0.09,-0.09,3.11,0.11,-0.11,0.064,0.001,-0.001,86.13,9.36,-9.36,1
K00505.03,3.250582,0.000013,-0.000013,1.34,0.00,-0.00,2.21,0.47,-0.47,1.06,0.07,-0.07,2.51,0.09,-0.09,0.042,0.000,-0.000,201.79,21.92,-21.92,1
K00505.04,8.348192,0.000031,-0.000031,1.55,0.00,-0.00,2.70,0.98,-0.98,1.23,0.10,-0.10,3.43,0.12,-0.12,0.078,0.001,-0.001,58.10,6.31,-6.31,1
K00505.05,87.091259,0.000441,-0.000441,3.04,0.00,-0.00,6.24,1.64,-1.64,2.43,0.17,-0.17,7.44,0.25,-0.25,0.365,0.004,-0.004,2.63,0.29,-0.29,1
K00517.01,2.752360,0.000002,-0.000002,2.56,0.00,-0.00,2.01,0.32,-0.32,2.51,0.12,-0.12,2.59,0.04,-0.04,0.040,0.000,-0.000,446.45,36.31,-36.31,1
K00518.01,13.981779,0.000015,-0.000015,2.89,0.00,-0.00,2.85,0.44,-0.44,2.30,0.13,-0.13,3.63,0.11,-0.11,0.100,0.001,-0.001,17.64,1.91,-1.91,1
K00518.02,44.000397,0.000150,-0.000150,2.22,0.00,-0.00,4.96,0.85,-0.85,1.77,0.10,-0.10,5.30,0.16,-0.16,0.213,0.002,-0.002,3.88,0.42,-0.42,1
K00518.03,247.354914,0.001391,-0.001391,3.28,0.00,-0.00,8.29,2.24,-2.24,2.61,0.18,-0.18,9.37,0.27,-0.27,0.666,0.006,-0.006,0.40,0.04,-0.04,1
K00520.01,12.759345,0.000019,-0.000019,2.67,0.00,-0.00,3.41,0.53,-0.53,2.33,0.13,-0.13,3.99,0.10,-0.10,0.103,0.001,-0.001,36.21,3.25,-3.25,1
K00520.02,5.433133,0.000010,-0.000010,1.64,0.00,-0.00,2.31,0.50,-0.50,1.43,0.09,-0.09,3.01,0.07,-0.07,0.059,0.001,-0.001,111.75,10.04,-10.04,1
K00520.03,25.752750,0.000064,-0.000064,2.45,0.00,-0.00,2.68,0.50,-0.50,2.14,0.13,-0.13,5.03,0.12,-0.12,0.164,0.002,-0.002,14.33,1.29,-1.29,0
K00520.04,51.165802,0.000431,-0.000431,1.46,0.00,-0.00,4.39,1.13,-1.13,1.27,0.10,-0.10,6.31,0.15,-0.15,0.259,0.003,-0.003,5.79,0.52,-0.52,1
K00531.01,3.687470,0.000000,-0.000000,9.15,0.01,-0.01,0.69,0.12,-0.12,6.91,0.78,-0.78,2.45,0.05,-0.05,0.042,0.000,-0.000,64.65,5.48,-5.48,0
K00548.01,21.300205,0.000040,-0.000040,2.36,0.00,-0.00,3.96,0.55,-0.55,3.35,0.16,-0.16,7.01,0.24,-0.24,0.157,0.002,-0.002,77.51,7.43,-7.43,0
K00550.01,13.023632,0.000032,-0.000032,2.26,0.00,-0.00,3.86,0.98,-0.98,2.33,0.14,-0.14,4.49,0.10,-0.10,0.111,0.001,-0.001,69.52,5.78,-5.78,1
K00561.01,5.378868,0.000008,-0.000008,1.99,0.00,-0.00,2.60,0.46,-0.46,1.67,0.09,-0.09,2.97,0.14,-0.14,0.057,0.001,-0.001,105.22,13.08,-13.08,1
K00568.01,3.383540,0.000005,-0.000005,1.46,0.00,-0.00,1.37,0.25,-0.25,1.38,0.08,-0.08,2.73,0.08,-0.08,0.044,0.001,-0.001,285.16,25.54,-25.54,0
K00568.02,2.358952,0.000009,-0.000009,0.88,0.00,-0.00,1.61,0.33,-0.33,0.83,0.06,-0.06,2.43,0.07,-0.07,0.035,0.000,-0.000,459.06,41.11,-41.11,1
K00569.01,20.729042,0.000063,-0.000063,2.14,0.00,-0.00,2.72,0.65,-0.65,1.70,0.12,-0.12,4.51,0.18,-0.18,0.137,0.002,-0.002,16.57,1.91,-1.91,1
K00569.02,1.632916,0.000003,-0.000003,1.31,0.00,-0.00,1.55,0.33,-0.33,1.04,0.07,-0.07,1.95,0.08,-0.08,0.026,0.000,-0.000,474.21,54.55,-54.55,1
K00571.01,7.267311,0.000011,-0.000011,2.39,0.00,-0.00,2.22,0.37,-0.37,1.41,0.06,-0.06,2.61,0.05,-0.05,0.061,0.000,-0.000,14.71,1.34,-1.34,1
K00571.02,13.343003,0.000026,-0.000026,2.63,0.00,-0.00,2.64,0.52,-0.52,1.56,0.07,-0.07,3.18,0.06,-0.06,0.091,0.001,-0.001,6.60,0.60,-0.60,1
K00571.03,3.886795,0.000007,-0.000007,2.02,0.00,-0.00,1.74,0.33,-0.33,1.20,0.05,-0.05,2.12,0.04,-0.04,0.041,0.000,-0.000,33.61,3.06,-3.06,1
K00571.04,22.407778,0.000074,-0.000074,2.39,0.00,-0.00,3.20,0.64,-0.64,1.42,0.06,-0.06,3.78,0.07,-0.07,0.129,0.001,-0.001,3.33,0.30,-0.30,1
K00572.01,10.640210,0.000027,-0.000027,1.97,0.00,-0.00,5.12,0.97,-0.97,3.43,0.19,-0.19,6.58,0.23,-0.23,0.101,0.002,-0.002,272.37,26.99,-26.99,1
K00572.02,4.938831,0.000033,-0.000033,1.03,0.00,-0.00,4.28,1.12,-1.12,1.78,0.12,-0.12,5.11,0.18,-0.18,0.061,0.001,-0.001,750.16,74.34,-74.34,1
K00574.01,20.134900,0.000035,-0.000035,2.91,0.00,-0.00,3.50,0.68,-0.68,2.42,0.15,-0.15,4.60,0.21,-0.21,0.137,0.002,-0.002,18.62,2.21,-2.21,1
K00574.02,10.399862,0.000045,-0.000045,1.50,0.00,-0.00,3.26,0.65,-0.65,1.24,0.08,-0.08,3.70,0.17,-0.17,0.088,0.001,-0.001,44.54,5.30,-5.30,1
K00579.01,2.019997,0.000003,-0.000003,1.65,0.00,-0.00,1.78,0.42,-0.42,1.36,0.09,-0.09,2.17,0.09,-0.09,0.030,0.000,-0.000,420.24,47.26,-47.26,1
K00579.02,3.763042,0.000006,-0.000006,1.71,0.00,-0.00,1.54,0.34,-0.34,1.41,0.09,-0.09,2.67,0.11,-0.11,0.046,0.001,-0.001,184.86,20.79,-20.79,0
K00584.01,9.926721,0.000012,-0.000012,2.44,0.00,-0.00,3.67,0.59,-0.59,2.65,0.13,-0.13,4.26,0.12,-0.12,0.093,0.001,-0.001,93.02,8.18,-8.18,1
K00584.02,21.223493,0.000048,-0.000048,2.21,0.00,-0.00,4.62,1.15,-1.15,2.39,0.15,-0.15,5.48,0.16,-0.16,0.153,0.002,-0.002,34.12,3.00,-3.00,1
K00584.03,6.470277,0.000045,-0.000045,0.99,0.00,-0.00,3.26,0.82,-0.82,1.06,0.07,-0.07,3.70,0.11,-0.11,0.070,0.001,-0.001,163.67,14.40,-14.40,1
K00596.01,1.682696,0.000001,-0.000001,2.42,0.00,-0.00,1.36,0.26,-0.26,1.44,0.07,-0.07,1.61,0.03,-0.03,0.023,0.000,-0.000,89.75,8.32,-8.32,1
K00610.01,14.282281,0.000028,-0.000028,2.84,0.00,-0.00,2.58,0.43,-0.43,2.07,0.10,-0.10,3.79,0.10,-0.10,0.102,0.001,-0.001,11.00,0.99,-0.99,1
K00611.01,3.251659,0.000000,-0.000000,8.38,0.00,-0.00,0.96,0.08,-0.08,11.87,0.75,-0.75,3.56,0.08,-0.08,0.048,0.000,-0.000,1089.50,85.42,-85.42,0
K00612.01,20.739894,0.000043,-0.000043,2.25,0.00,-0.00,2.97,0.54,-0.54,1.95,0.11,-0.11,4.68,0.12,-0.12,0.142,0.002,-0.002,19.46,1.75,-1.75,1
K00612.02,47.427712,0.000129,-0.000129,2.59,0.00,-0.00,4.98,0.89,-0.89,2.24,0.13,-0.13,6.15,0.16,-0.16,0.244,0.003,-0.003,6.53,0.59,-0.59,1
K00612.03,122.080495,0.000568,-0.000568,2.54,0.00,-0.00,3.08,1.06,-1.06,2.19,0.17,-0.17,8.40,0.22,-0.22,0.456,0.005,-0.005,1.87,0.17,-0.17,0
K00623.02,15.677502,0.000058,-0.000058,1.00,0.00,-0.00,5.15,1.65,-1.65,1.26,0.07,-0.07,6.01,0.17,-0.17,0.121,0.002,-0.002,102.54,8.59,-8.59,1
K00623.03,5.599315,0.000014,-0.000014,0.85,0.00,-0.00,3.69,0.81,-0.81,1.08,0.05,-0.05,4.28,0.12,-0.12,0.061,0.001,-0.001,399.12,33.43,-33.43,1
K00624.01,17.790017,0.000032,-0.000032,2.69,0.00,-0.00,4.26,0.58,-0.58,2.62,0.12,-0.12,4.79,0.09,-0.09,0.135,0.001,-0.001,41.17,3.30,-3.30,1
K00624.02,49.567408,0.000187,-0.000187,2.47,0.00,-0.00,3.62,0.76,-0.76,2.40,0.13,-0.13,6.71,0.12,-0.12,0.265,0.002,-0.002,10.64,0.85,-0.85,0
K00624.03,1.311843,0.000002,-0.000002,1.44,0.00,-0.00,1.74,0.36,-0.36,1.40,0.08,-0.08,2.03,0.04,-0.04,0.024,0.000,-0.000,1285.85,103.08,-103.08,1
K00626.01,14.586499,0.000028,-0.000028,1.80,0.00,-0.00,3.87,0.70,-0.70,2.35,0.11,-0.11,5.72,0.18,-0.18,0.121,0.002,-0.002,119.19,10.38,-10.38,1
K00627.01,7.751928,0.000011,-0.000011,1.84,0.00,-0.00,3.44,0.43,-0.43,2.84,0.13,-0.13,5.25,0.12,-0.12,0.084,0.001,-0.001,334.58,27.21,-27.21,1
K00627.02,4.165368,0.000014,-0.000014,1.01,0.00,-0.00,3.21,0.68,-0.68,1.55,0.09,-0.09,4.28,0.10,-0.10,0.056,0.001,-0.001,759.60,61.77,-61.77,1
K00628.01,14.485848,0.000025,-0.000025,1.96,0.00,-0.00,2.71,0.61,-0.61,2.08,0.12,-0.12,4.96,0.17,-0.17,0.113,0.002,-0.002,70.89,6.39,-6.39,0
K00629.01,40.699206,0.000169,-0.000169,1.93,0.00,-0.00,6.50,1.49,-1.49,2.80,0.15,-0.15,9.04,0.29,-0.29,0.235,0.003,-0.003,37.34,3.39,-3.39,1
K00631.01,15.458057,0.000003,-0.000003,5.93,0.00,-0.00,8.18,0.05,-0.05,12.50,0.50,-0.50,9.07,0.24,-0.24,0.131,0.001,-0.001,221.68,19.36,-19.36,1
K00632.01,7.238582,0.000017,-0.000017,1.50,0.00,-0.00,3.06,0.73,-0.73,1.34,0.08,-0.08,3.36,0.06,-0.06,0.073,0.001,-0.001,99.38,8.16,-8.16,1
K00633.01,161.474679,0.000846,-0.000846,2.64,0.00,-0.00,9.80,1.94,-1.94,3.90,0.21,-0.21,14.76,0.45,-0.45,0.573,0.008,-0.008,5.31,0.48,-0.48,1
K00635.01,16.719873,0.000093,-0.000093,2.12,0.00,-0.00,3.20,0.68,-0.68,2.51,0.15,-0.15,5.41,0.12,-0.12,0.136,0.001,-0.001,81.97,6.45,-6.45,0
K00638.01,23.642197,0.000032,-0.000032,3.04,0.00,-0.00,4.83,0.59,-0.59,3.03,0.13,-0.13,5.34,0.12,-0.12,0.162,0.002,-0.002,30.60,2.51,-2.51,1
K00638.02,67.093064,0.000179,-0.000179,3.26,0.00,-0.00,6.55,1.41,-1.41,3.26,0.17,-0.17,7.53,0.17,-0.17,0.323,0.003,-0.003,7.72,0.63,-0.63,1
K00639.01,17.979798,0.000061,-0.000061,1.98,0.00,-0.00,5.43,0.94,-0.94,2.65,0.13,-0.13,6.09,0.16,-0.16,0.144,0.002,-0.002,92.26,7.68,-7.68,1
K00647.01,5.169497,0.000010,-0.000010,1.34,0.00,-0.00,4.40,0.75,-0.75,2.13,0.10,-0.10,4.97,0.15,-0.15,0.061,0.001,-0.001,703.52,61.00,-61.00,1
K00649.01,23.449705,0.000072,-0.000072,1.64,0.00,-0.00,8.38,1.36,-1.36,3.70,0.18,-0.18,10.29,0.31,-0.31,0.186,0.002,-0.002,163.74,14.38,-14.38,1
K00650.01,11.954745,0.000009,-0.000009,2.71,0.00,-0.00,2.06,0.29,-0.29,2.36,0.12,-0.12,3.94,0.11,-0.11,0.098,0.001,-0.001,38.39,3.51,-3.51,0
K00654.01,8.594819,0.000026,-0.000026,1.69,0.00,-0.00,3.14,0.82,-0.82,1.82,0.11,-0.11,4.06,0.11,-0.11,0.084,0.001,-0.001,138.61,11.71,-11.71,1
K00654.02,10.222157,0.000034,-0.000034,1.44,0.00,-0.00,1.10,0.31,-0.31,1.54,0.11,-0.11,4.30,0.12,-0.12,0.094,0.001,-0.001,110.26,9.32,-9.32,0
K00655.01,25.672156,0.000053,-0.000053,1.81,0.00,-0.00,5.48,1.10,-1.10,2.47,0.12,-0.12,7.07,0.21,-0.21,0.181,0.002,-0.002,60.81,5.20,-5.20,1
K00655.02,151.885188,0.000956,-0.000956,1.75,0.00,-0.00,11.33,2.27,-2.27,2.39,0.12,-0.12,12.71,0.38,-0.38,0.584,0.007,-0.007,5.82,0.50,-0.50,1
K00657.01,4.069426,0.000004,-0.000004,2.10,0.00,-0.00,2.00,0.38,-0.38,1.60,0.09,-0.09,2.51,0.09,-0.09,0.046,0.001,-0.001,96.96,12.24,-12.24,1
K00657.02,16.282476,0.000027,-0.000027,2.51,0.00,-0.00,2.84,0.46,-0.46,1.92,0.09,-0.09,3.97,0.14,-0.14,0.114,0.002,-0.002,15.55,1.96,-1.96,1
K00658.01,3.162692,0.000003,-0.000003,2.07,0.00,-0.00,1.87,0.30,-0.30,2.35,0.11,-0.11,3.02,0.08,-0.08,0.044,0.001,-0.001,589.16,49.98,-49.98,1
K00658.02,5.370640,0.000007,-0.000007,2.04,0.00,-0.00,2.03,0.54,-0.54,2.32,0.13,-0.13,3.59,0.09,-0.09,0.063,0.001,-0.001,292.87,24.85,-24.85,0
K00658.03,11.329771,0.000068,-0.000068,1.18,0.00,-0.00,3.70,1.25,-1.25,1.34,0.09,-0.09,4.60,0.12,-0.12,0.103,0.001,-0.001,109.33,9.28,-9.28,1
K00659.01,23.205794,0.000061,-0.000061,1.69,0.00,-0.00,4.22,0.78,-0.78,2.28,0.12,-0.12,6.64,0.18,-0.18,0.172,0.002,-0.002,74.67,6.06,-6.06,1
K00661.01,14.400904,0.000040,-0.000040,1.80,0.00,-0.00,3.84,0.79,-0.79,1.93,0.10,-0.10,4.78,0.10,-0.10,0.120,0.001,-0.001,73.22,5.90,-5.90,1
K00661.02,25.661382,0.000318,-0.000318,1.18,0.00,-0.00,4.29,0.96,-0.96,1.26,0.08,-0.08,5.78,0.12,-0.12,0.175,0.002,-0.002,34.16,2.75,-2.75,1
K00662.01,10.214188,0.000020,-0.000020,1.60,0.00,-0.00,5.66,0.82,-0.82,2.82,0.13,-0.13,6.82,0.22,-0.22,0.096,0.001,-0.001,277.20,24.59,-24.59,1
K00664.01,13.137478,0.000041,-0.000041,1.34,0.00,-0.00,4.65,0.83,-0.83,1.59,0.08,-0.08,5.13,0.16,-0.16,0.111,0.002,-0.002,89.53,7.86,-7.86,1
K00664.02,7.781999,0.000038,-0.000038,0.95,0.00,-0.00,3.80,0.89,-0.89,1.13,0.07,-0.07,4.32,0.13,-0.13,0.079,0.001,-0.001,178.73,15.69,-15.69,1
K00664.03,23.443375,0.000269,-0.000269,0.85,0.00,-0.00,5.48,1.42,-1.42,1.00,0.07,-0.07,6.21,0.19,-0.19,0.163,0.002,-0.002,41.69,3.66,-3.66,1
K00665.01,5.868066,0.000007,-0.000007,1.91,0.00,-0.00,3.89,0.56,-0.56,3.54,0.16,-0.16,5.57,0.17,-0.17,0.072,0.001,-0.001,621.81,55.27,-55.27,1
K00665.02,1.611890,0.000004,-0.000004,0.92,0.00,-0.00,2.97,0.56,-0.56,1.71,0.09,-0.09,3.64,0.11,-0.11,0.031,0.000,-0.000,3422.86,304.24,-304.24,1
K00665.03,3.071553,0.000013,-0.000013,0.85,0.00,-0.00,3.92,0.84,-0.84,1.58,0.09,-0.09,4.50,0.14,-0.14,0.047,0.000,-0.000,1461.37,129.89,-129.89,1
K00666.01,22.248146,0.000037,-0.000037,2.27,0.00,-0.00,3.78,0.94,-0.94,2.43,0.14,-0.14,5.53,0.15,-0.15,0.157,0.002,-0.002,34.20,2.92,-2.92,1
K00670.01,9.489655,0.000025,-0.000025,1.48,0.00,-0.00,3.43,0.64,-0.64,2.62,0.14,-0.14,6.62,0.23,-0.23,0.092,0.001,-0.001,265.62,24.81,-24.81,0
K00671.01,4.228652,0.000011,-0.000011,1.13,0.00,-0.00,3.27,1.03,-1.03,1.54,0.10,-0.10,3.87,0.11,-0.11,0.055,0.001,-0.001,619.31,51.92,-51.92,1
K00671.02,7.466621,0.000034,-0.000034,1.02,0.00,-0.00,3.79,0.82,-0.82,1.38,0.07,-0.07,4.67,0.13,-0.13,0.080,0.001,-0.001,292.40,24.51,-24.51,1
K00671.03,16.259520,0.000099,-0.000099,1.05,0.00,-0.00,3.76,0.80,-0.80,1.43,0.08,-0.08,6.04,0.17,-0.17,0.133,0.002,-0.002,104.67,8.78,-8.78,1
K00671.04,11.131790,0.000083,-0.000083,0.90,0.00,-0.00,3.97,1.05,-1.05,1.22,0.08,-0.08,5.33,0.15,-0.15,0.104,0.001,-0.001,172.60,14.47,-14.47,1
K00672.01,16.087862,0.000025,-0.000025,2.26,0.00,-0.00,2.88,0.61,-0.61,2.24,0.12,-0.12,4.67,0.10,-0.10,0.126,0.001,-0.001,44.13,3.72,-3.72,1
K00672.02,41.749386,0.000066,-0.000066,2.96,0.00,-0.00,5.39,1.20,-1.20,2.93,0.16,-0.16,6.39,0.14,-0.14,0.236,0.003,-0.003,12.53,1.06,-1.06,1
K00676.02,2.453236,0.000001,-0.000001,3.82,0.00,-0.00,1.58,0.18,-0.18,2.86,0.10,-0.10,2.11,0.06,-0.06,0.033,0.000,-0.000,139.91,13.09,-13.09,1
K00678.01,6.040462,0.000031,-0.000031,1.42,0.00,-0.00,1.94,0.45,-0.45,1.18,0.08,-0.08,3.19,0.13,-0.13,0.064,0.001,-0.001,108.08,12.23,-12.23,1
K00678.02,4.138528,0.000018,-0.000018,1.47,0.00,-0.00,2.22,0.60,-0.60,1.22,0.08,-0.08,2.81,0.11,-0.11,0.050,0.001,-0.001,178.04,20.14,-20.14,1
K00679.01,31.804760,0.000090,-0.000090,1.73,0.00,-0.00,8.00,1.06,-1.06,2.77,0.12,-0.12,8.78,0.23,-0.23,0.211,0.003,-0.003,50.45,4.26,-4.26,1
K00680.01,8.600154,0.000002,-0.000002,6.20,0.00,-0.00,8.28,0.16,-0.16,14.53,0.63,-0.63,7.97,0.30,-0.30,0.092,0.002,-0.002,666.38,65.85,-65.85,1
K00683.01,278.124398,0.000444,-0.000444,4.38,0.00,-0.00,3.34,0.73,-0.73,5.20,0.28,-0.28,13.62,0.35,-0.35,0.862,0.010,-0.010,1.71,0.14,-0.14,0
K00685.01,3.173914,0.000004,-0.000004,1.61,0.00,-0.00,3.41,0.58,-0.58,3.03,0.15,-0.15,4.55,0.15,-0.15,0.048,0.000,-0.000,2077.01,193.46,-193.46,1
K00686.01,52.513549,0.000006,-0.000006,11.61,0.00,-0.00,2.70,0.04,-0.04,13.38,0.53,-0.53,8.03,0.24,-0.24,0.273,0.004,-0.004,13.31,1.17,-1.17,0
K00689.01,15.873610,0.000045,-0.000045,1.89,0.00,-0.00,3.42,0.65,-0.65,1.72,0.09,-0.09,4.59,0.11,-0.11,0.115,0.001,-0.001,37.57,3.21,-3.21,1
K00691.01,29.666317,0.000060,-0.000060,2.38,0.00,-0.00,8.10,0.90,-0.90,3.79,0.17,-0.17,9.04,0.29,-0.29,0.189,0.003,-0.003,64.24,5.87,-5.87,1
K00691.02,16.225497,0.000133,-0.000133,1.01,0.00,-0.00,6.38,1.73,-1.73,1.61,0.10,-0.10,7.41,0.24,-0.24,0.127,0.002,-0.002,142.48,13.02,-13.02,1
K00692.01,2.462344,0.000004,-0.000004,1.23,0.00,-0.00,1.79,0.29,-0.29,1.47,0.07,-0.07,2.96,0.09,-0.09,0.037,0.001,-0.001,791.61,70.07,-70.07,1
K00692.02,4.822969,0.000006,-0.000006,1.71,0.00,-0.00,0.80,0.20,-0.20,2.04,0.12,-0.12,3.69,0.11,-0.11,0.058,0.001,-0.001,325.92,28.85,-28.85,0
K00693.01,28.779645,0.000169,-0.000169,1.47,0.00,-0.00,7.69,1.70,-1.70,2.56,0.14,-0.14,9.19,0.28,-0.28,0.197,0.003,-0.003,74.44,6.76,-6.76,1
K00693.02,15.660577,0.000038,-0.000038,1.81,0.00,-0.00,6.81,1.40,-1.40,3.15,0.16,-0.16,7.52,0.23,-0.23,0.132,0.002,-0.002,166.21,15.10,-15.10,1
K00694.01,17.421160,0.000021,-0.000021,2.78,0.00,-0.00,4.73,0.73,-0.73,2.88,0.14,-0.14,4.94,0.10,-0.10,0.135,0.001,-0.001,46.49,3.82,-3.82,1
K00695.01,29.907219,0.000054,-0.000054,2.23,0.00,-0.00,4.70,0.69,-0.69,2.26,0.10,-0.10,6.13,0.20,-0.20,0.180,0.003,-0.003,25.06,2.19,-2.19,1
K00700.01,30.864365,0.000054,-0.000054,2.16,0.00,-0.00,2.73,0.58,-0.58,2.12,0.11,-0.11,6.02,0.19,-0.19,0.183,0.003,-0.003,22.32,1.95,-1.95,0
K00700.02,9.360597,0.000023,-0.000023,1.42,0.00,-0.00,3.08,0.62,-0.62,1.39,0.07,-0.07,4.06,0.13,-0.13,0.083,0.001,-0.001,107.80,9.40,-9.40,1
K00700.03,14.667229,0.000058,-0.000058,1.30,0.00,-0.00,3.64,0.84,-0.84,1.27,0.07,-0.07,4.71,0.15,-0.15,0.112,0.002,-0.002,59.59,5.19,-5.19,1
K00700.04,68.160990,0.000452,-0.000452,1.59,0.00,-0.00,5.46,1.11,-1.11,1.55,0.08,-0.08,7.82,0.25,-0.25,0.309,0.004,-0.004,7.84,0.68,-0.68,1
K00701.01,18.164073,0.000018,-0.000018,2.77,0.00,-0.00,2.85,0.34,-0.34,2.15,0.11,-0.11,4.13,0.14,-0.14,0.122,0.001,-0.001,15.66,1.71,-1.71,1
K00701.02,5.714897,0.000007,-0.000007,1.87,0.00,-0.00,2.29,0.49,-0.49,1.46,0.09,-0.09,2.82,0.10,-0.10,0.057,0.001,-0.001,72.04,7.87,-7.87,1
K00701.03,122.385868,0.000502,-0.000502,2.41,0.00,-0.00,6.87,1.32,-1.32,1.88,0.11,-0.11,7.74,0.27,-0.27,0.430,0.005,-0.005,1.26,0.14,-0.14,1
K00704.01,18.396297,0.000030,-0.000030,2.37,0.00,-0.00,2.52,0.43,-0.43,1.97,0.10,-0.10,4.50,0.20,-0.20,0.131,0.002,-0.002,25.29,2.99,-2.99,0
K00707.01,21.775682,0.000033,-0.000033,2.59,0.00,-0.00,7.66,0.51,-0.51,4.59,0.20,-0.20,8.45,0.25,-0.25,0.167,0.003,-0.003,104.47,9.50,-9.50,1
K00707.02,41.028342,0.000142,-0.000142,2.14,0.00,-0.00,9.45,1.15,-1.15,3.80,0.17,-0.17,10.42,0.31,-0.31,0.253,0.004,-0.004,45.28,4.12,-4.12,1
K00707.03,31.784816,0.000101,-0.000101,1.94,0.00,-0.00,8.53,1.32,-1.32,3.46,0.17,-0.17,9.58,0.29,-0.29,0.214,0.003,-0.003,63.42,5.77,-5.77,1
K00707.04,13.175560,0.000036,-0.000036,1.54,0.00,-0.00,6.49,0.75,-0.75,2.73,0.12,-0.12,7.16,0.22,-0.22,0.120,0.002,-0.002,202.79,18.45,-18.45,1
K00707.05,5.668158,0.000016,-0.000016,1.01,0.00,-0.00,4.79,0.88,-0.88,1.79,0.10,-0.10,5.42,0.16,-0.16,0.069,0.001,-0.001,617.43,56.16,-56.16,1
K00708.01,17.406652,0.000034,-0.000034,2.24,0.00,-0.00,6.63,0.72,-0.72,3.82,0.17,-0.17,7.65,0.22,-0.22,0.141,0.002,-0.002,147.78,12.81,-12.81,1
K00708.02,7.693636,0.000021,-0.000021,1.60,0.00,-0.00,4.89,1.15,-1.15,2.74,0.15,-0.15,5.84,0.17,-0.17,0.082,0.001,-0.001,434.17,37.63,-37.63,1
K00709.01,21.385158,0.000036,-0.000036,2.35,0.00,-0.00,3.93,0.52,-0.52,2.19,0.10,-0.10,5.04,0.16,-0.16,0.145,0.002,-0.002,25.60,2.32,-2.32,1
K00710.01,5.374933,0.000012,-0.000012,1.16,0.00,-0.00,3.87,0.85,-0.85,2.23,0.11,-0.11,5.57,0.14,-0.14,0.068,0.000,-0.000,1061.88,84.32,-84.32,1
K00710.02,8.586010,0.000036,-0.000036,0.94,0.00,-0.00,3.23,0.69,-0.69,1.80,0.10,-0.10,6.50,0.17,-0.17,0.093,0.001,-0.001,572.22,45.44,-45.44,0
K00710.03,3.886889,0.000023,-0.000023,0.71,0.00,-0.00,3.66,1.14,-1.14,1.36,0.09,-0.09,5.00,0.13,-0.13,0.055,0.000,-0.000,1628.89,129.35,-129.35,1
K00711.02,3.619310,0.000007,-0.000007,1.31,0.00,-0.00,2.97,0.65,-0.65,1.49,0.09,-0.09,3.15,0.08,-0.08,0.049,0.001,-0.001,405.64,34.70,-34.70,1
K00711.03,124.524522,0.000554,-0.000554,2.38,0.00,-0.00,9.29,1.36,-1.36,2.71,0.13,-0.13,10.13,0.27,-0.27,0.503,0.006,-0.006,3.80,0.33,-0.33,1
K00714.01,4.182002,0.000002,-0.000002,2.63,0.00,-0.00,2.16,0.28,-0.28,2.42,0.12,-0.12,2.84,0.05,-0.05,0.051,0.000,-0.000,206.73,17.17,-17.17,1
K00716.01,26.893161,0.000016,-0.000016,12.39,0.08,-0.08,nan,nan,nan,22.98,15.03,-15.03,9.39,0.23,-0.23,0.194,0.002,-0.002,91.97,7.77,-7.77,0
K00717.01,14.707495,0.000037,-0.000037,1.48,0.00,-0.00,3.08,0.81,-0.81,1.94,0.12,-0.12,5.74,0.16,-0.16,0.123,0.002,-0.002,84.42,7.23,-7.23,0
K00717.02,0.900376,0.000003,-0.000003,0.58,0.00,-0.00,1.35,0.34,-0.34,0.76,0.05,-0.05,2.28,0.06,-0.06,0.019,0.000,-0.000,3370.98,288.65,-288.65,1
K00718.01,4.585467,0.000006,-0.000006,1.79,0.00,-0.00,3.24,0.41,-0.41,2.28,0.10,-0.10,3.70,0.10,-0.10,0.059,0.001,-0.001,425.53,35.82,-35.82,1
K00718.02,22.714434,0.000050,-0.000050,2.20,0.00,-0.00,5.65,1.29,-1.29,2.81,0.15,-0.15,6.28,0.16,-0.16,0.169,0.002,-0.002,51.48,4.33,-4.33,1
K00718.03,47.903427,0.000222,-0.000222,1.79,0.00,-0.00,5.53,1.79,-1.79,2.29,0.16,-0.16,8.03,0.21,-0.21,0.276,0.003,-0.003,19.23,1.62,-1.62,1
K00720.01,5.690592,0.000011,-0.000011,3.39,0.00,-0.00,2.43,0.46,-0.46,2.87,0.16,-0.16,3.00,0.07,-0.07,0.060,0.001,-0.001,108.87,9.49,-9.49,1
K00720.02,10.041572,0.000031,-0.000031,3.04,0.00,-0.00,2.46,0.51,-0.51,2.57,0.15,-0.15,3.62,0.08,-0.08,0.088,0.001,-0.001,51.45,4.49,-4.49,1
K00720.03,18.369747,0.000086,-0.000086,3.07,0.00,-0.00,2.22,0.51,-0.51,2.58,0.17,-0.17,4.42,0.10,-0.10,0.131,0.001,-0.001,23.18,2.02,-2.02,0
K00720.04,2.795900,0.000014,-0.000014,1.80,0.00,-0.00,1.97,0.54,-0.54,1.51,0.11,-0.11,2.38,0.05,-0.05,0.038,0.000,-0.000,278.18,24.25,-24.25,1
K00721.01,13.724627,0.000049,-0.000049,1.55,0.00,-0.00,6.65,1.45,-1.45,2.75,0.15,-0.15,7.33,0.26,-0.26,0.120,0.002,-0.002,182.02,17.24,-17.24,1
K00722.01,46.406260,0.000170,-0.000170,2.00,0.00,-0.00,6.80,1.05,-1.05,2.60,0.12,-0.12,8.30,0.25,-0.25,0.264,0.003,-0.003,26.27,2.24,-2.24,1
K00736.01,18.794185,0.000045,-0.000045,3.53,0.00,-0.00,3.15,0.53,-0.53,2.72,0.15,-0.15,4.12,0.12,-0.12,0.123,0.001,-0.001,8.01,0.77,-0.77,1
K00736.02,6.738935,0.000027,-0.000027,2.23,0.00,-0.00,2.76,0.77,-0.77,1.71,0.12,-0.12,2.94,0.09,-0.09,0.063,0.001,-0.001,31.02,2.97,-2.97,1
K00739.01,1.287077,0.000001,-0.000001,2.46,0.00,-0.00,1.45,0.24,-0.24,1.83,0.08,-0.08,1.71,0.04,-0.04,0.021,0.000,-0.000,254.74,22.66,-22.66,1
K00740.01,17.671771,0.000054,-0.000054,2.74,0.00,-0.00,3.08,0.62,-0.62,2.37,0.14,-0.14,4.35,0.16,-0.16,0.124,0.002,-0.002,15.84,1.98,-1.98,1
K00746.01,9.273582,0.000010,-0.000010,3.22,0.00,-0.00,3.15,0.33,-0.33,2.60,0.11,-0.11,3.24,0.10,-0.10,0.077,0.001,-0.001,27.59,3.48,-3.48,1
K00747.01,6.029303,0.000006,-0.000006,3.90,0.00,-0.00,1.53,0.31,-0.31,2.85,0.18,-0.18,2.74,0.08,-0.08,0.058,0.001,-0.001,37.98,3.76,-3.76,0
K00775.01,16.384900,0.000052,-0.000052,3.03,0.00,-0.00,2.92,0.56,-0.56,2.04,0.11,-0.11,3.74,0.13,-0.13,0.110,0.001,-0.001,8.30,0.88,-0.88,1
K00775.02,7.877416,0.000015,-0.000015,3.26,0.00,-0.00,2.01,0.40,-0.40,2.20,0.12,-0.12,2.93,0.10,-0.10,0.068,0.001,-0.001,21.83,2.31,-2.31,1
K00775.03,36.445400,0.000181,-0.000181,3.03,0.00,-0.00,3.88,0.87,-0.87,2.03,0.13,-0.13,4.86,0.17,-0.17,0.186,0.002,-0.002,2.89,0.31,-0.31,1
K00778.01,2.243381,0.000003,-0.000003,2.64,0.00,-0.00,0.97,0.22,-0.22,1.87,0.10,-0.10,1.93,0.06,-0.06,0.030,0.000,-0.000,114.62,11.65,-11.65,1
K00781.01,11.598222,0.000014,-0.000014,4.82,0.00,-0.00,2.31,0.42,-0.42,3.01,0.14,-0.14,3.18,0.06,-0.06,0.084,0.001,-0.001,7.84,0.73,-0.73,1
K00784.01,19.271539,0.000041,-0.000041,3.20,0.00,-0.00,2.66,0.39,-0.39,1.79,0.08,-0.08,3.69,0.08,-0.08,0.122,0.001,-0.001,7.63,0.67,-0.67,0
K00784.02,10.065243,0.000015,-0.000015,2.99,0.00,-0.00,1.30,0.22,-0.22,1.67,0.08,-0.08,2.98,0.06,-0.06,0.079,0.001,-0.001,18.00,1.57,-1.57,0
K00811.01,20.505889,0.000032,-0.000032,4.12,0.00,-0.00,3.86,0.52,-0.52,3.31,0.16,-0.16,4.52,0.16,-0.16,0.137,0.002,-0.002,13.96,1.70,-1.70,1
K00812.01,3.340219,0.000003,-0.000003,3.72,0.00,-0.00,1.82,0.27,-0.27,2.48,0.10,-0.10,2.05,0.08,-0.08,0.037,0.000,-0.000,51.12,6.56,-6.56,1
K00812.02,20.060363,0.000058,-0.000058,3.56,0.00,-0.00,3.13,0.56,-0.56,2.37,0.11,-0.11,3.71,0.15,-0.15,0.122,0.002,-0.002,4.80,0.62,-0.62,1
K00812.03,46.184204,0.000265,-0.000265,3.45,0.00,-0.00,4.57,0.93,-0.93,2.29,0.11,-0.11,4.89,0.19,-0.19,0.211,0.003,-0.003,1.60,0.20,-0.20,1
K00812.04,7.825022,0.000039,-0.000039,2.11,0.00,-0.00,2.05,0.43,-0.43,1.40,0.08,-0.08,2.72,0.11,-0.11,0.066,0.001,-0.001,16.62,2.13,-2.13,1
K00817.01,23.967937,0.000092,-0.000092,3.13,0.00,-0.00,3.67,0.79,-0.79,2.08,0.11,-0.11,4.20,0.08,-0.08,0.139,0.001,-0.001,3.99,0.36,-0.36,1
K00817.02,8.295617,0.000024,-0.000024,2.65,0.00,-0.00,1.17,0.36,-0.36,1.76,0.13,-0.13,2.96,0.06,-0.06,0.069,0.000,-0.000,16.20,1.46,-1.46,0
K00818.01,8.114375,0.000011,-0.000011,3.60,0.00,-0.00,2.15,0.37,-0.37,2.25,0.10,-0.10,2.82,0.05,-0.05,0.067,0.001,-0.001,12.11,1.16,-1.16,1
K00825.01,8.103633,0.000020,-0.000020,2.69,0.00,-0.00,3.06,0.65,-0.65,2.30,0.14,-0.14,3.38,0.13,-0.13,0.074,0.001,-0.001,46.41,5.77,-5.77,1
K00825.02,4.715108,0.000019,-0.000019,1.85,0.00,-0.00,2.43,0.52,-0.52,1.58,0.10,-0.10,2.83,0.11,-0.11,0.052,0.001,-0.001,94.85,11.80,-11.80,1
K00835.01,11.763072,0.000020,-0.000020,2.90,0.00,-0.00,2.81,0.46,-0.46,2.47,0.13,-0.13,3.84,0.16,-0.16,0.095,0.001,-0.001,30.26,3.79,-3.79,1
K00835.02,56.227927,0.000313,-0.000313,2.66,0.00,-0.00,3.36,0.69,-0.69,2.25,0.15,-0.15,6.44,0.26,-0.26,0.268,0.004,-0.004,3.84,0.48,-0.48,0
K00837.01,7.953547,0.000019,-0.000019,2.66,0.00,-0.00,2.54,0.48,-0.48,2.26,0.14,-0.14,3.35,0.13,-0.13,0.073,0.001,-0.001,45.30,5.61,-5.61,1
K00837.02,4.144517,0.000014,-0.000014,1.79,0.00,-0.00,2.29,0.59,-0.59,1.52,0.11,-0.11,2.70,0.10,-0.10,0.048,0.001,-0.001,107.10,13.26,-13.26,1
K00854.01,56.056075,0.000275,-0.000275,3.68,0.00,-0.00,4.48,0.97,-0.97,2.24,0.12,-0.12,5.25,0.10,-0.10,0.237,0.002,-0.002,0.90,0.09,-0.09,1
K00868.01,235.998640,0.000277,-0.000277,14.75,0.00,-0.00,6.03,0.12,-0.12,11.01,0.38,-0.38,9.57,0.28,-0.28,0.665,0.009,-0.009,0.32,0.03,-0.03,1
K00870.01,5.912273,0.000007,-0.000007,2.80,0.00,-0.00,2.25,0.31,-0.31,2.00,0.09,-0.09,2.82,0.08,-0.08,0.059,0.001,-0.001,51.82,6.25,-6.25,1
K00870.02,8.985819,0.000014,-0.000014,2.69,0.00,-0.00,2.77,0.42,-0.42,1.92,0.09,-0.09,3.23,0.09,-0.09,0.077,0.001,-0.001,29.82,3.60,-3.60,1
K00874.01,4.601812,0.000006,-0.000006,2.48,0.00,-0.00,2.18,0.44,-0.44,2.05,0.13,-0.13,2.87,0.11,-0.11,0.053,0.001,-0.001,138.83,15.33,-15.33,1
K00874.02,11.187199,0.000053,-0.000053,1.70,0.00,-0.00,3.14,0.64,-0.64,1.40,0.09,-0.09,3.85,0.14,-0.14,0.095,0.001,-0.001,42.98,4.74,-4.74,1
K00875.01,4.220966,0.000003,-0.000003,4.46,0.00,-0.00,2.82,0.57,-0.57,3.63,0.19,-0.19,2.60,0.07,-0.07,0.047,0.000,-0.000,72.42,6.47,-6.47,1
K00877.01,5.954900,0.000005,-0.000005,3.36,0.00,-0.00,2.30,0.39,-0.39,2.34,0.12,-0.12,2.69,0.08,-0.08,0.057,0.001,-0.001,37.22,3.70,-3.70,1
K00877.02,12.039875,0.000018,-0.000018,3.17,0.00,-0.00,2.64,0.39,-0.39,2.21,0.11,-0.11,3.40,0.10,-0.10,0.091,0.001,-0.001,14.70,1.46,-1.46,1
K00877.03,20.837629,0.000097,-0.000097,1.90,0.00,-0.00,2.27,0.53,-0.53,1.31,0.09,-0.09,4.07,0.12,-0.12,0.130,0.002,-0.002,7.12,0.71,-0.71,0
K00878.01,23.589171,0.000058,-0.000058,3.18,0.00,-0.00,4.12,2.39,-2.39,2.77,0.33,-0.33,4.74,0.18,-0.18,0.148,0.002,-0.002,11.08,1.40,-1.40,1
K00883.01,2.688899,0.000000,-0.000000,17.26,0.00,-0.00,1.80,0.01,-0.01,13.97,0.75,-0.75,2.34,0.09,-0.09,0.036,0.000,-0.000,213.31,23.89,-23.89,1
K00886.01,8.010785,0.000011,-0.000011,3.36,0.00,-0.00,2.23,0.20,-0.20,1.91,0.07,-0.07,2.62,0.05,-0.05,0.064,0.001,-0.001,11.12,1.04,-1.04,1
K00886.02,12.071342,0.000042,-0.000042,2.57,0.00,-0.00,4.17,0.94,-0.94,1.46,0.07,-0.07,3.00,0.05,-0.05,0.084,0.001,-0.001,6.47,0.61,-0.61,1
K00886.03,20.995879,0.000077,-0.000077,2.56,0.00,-0.00,2.52,0.50,-0.50,1.46,0.08,-0.08,3.60,0.06,-0.06,0.122,0.001,-0.001,3.12,0.29,-0.29,1
K00898.01,9.770449,0.000015,-0.000015,4.05,0.00,-0.00,2.35,0.40,-0.40,2.73,0.11,-0.11,3.09,0.09,-0.09,0.077,0.001,-0.001,13.87,1.38,-1.38,1
K00898.02,5.169804,0.000009,-0.000009,3.00,0.00,-0.00,2.08,0.38,-0.38,2.01,0.09,-0.09,2.51,0.07,-0.07,0.051,0.000,-0.000,32.14,3.20,-3.20,1
K00898.03,20.090170,0.000066,-0.000066,3.50,0.00,-0.00,3.49,1.12,-1.12,2.36,0.14,-0.14,3.92,0.11,-0.11,0.124,0.001,-0.001,5.36,0.53,-0.53,1
K00899.01,7.113733,0.000013,-0.000013,2.59,0.00,-0.00,2.10,0.46,-0.46,1.45,0.08,-0.08,2.51,0.04,-0.04,0.059,0.000,-0.000,12.18,1.12,-1.12,1
K00899.02,3.306552,0.000006,-0.000006,2.06,0.00,-0.00,1.79,0.37,-0.37,1.15,0.06,-0.06,1.95,0.03,-0.03,0.036,0.000,-0.000,33.48,3.09,-3.09,1
K00899.03,15.368457,0.000041,-0.000041,2.51,0.00,-0.00,2.40,0.52,-0.52,1.40,0.08,-0.08,3.23,0.05,-0.05,0.098,0.001,-0.001,4.41,0.41,-0.41,1
K00901.01,12.732624,0.000004,-0.000004,8.19,0.00,-0.00,1.79,0.16,-0.16,6.03,0.25,-0.25,3.55,0.11,-0.11,0.095,0.001,-0.001,13.18,1.28,-1.28,0
K00902.01,83.924940,0.000080,-0.000080,8.57,0.00,-0.00,5.85,0.37,-0.37,6.50,0.25,-0.25,6.77,0.19,-0.19,0.335,0.004,-0.004,1.34,0.13,-0.13,1
K00904.01,2.211117,0.000003,-0.000003,2.43,0.00,-0.00,1.58,0.29,-0.29,1.83,0.11,-0.11,2.03,0.06,-0.06,0.030,0.000,-0.000,158.16,15.22,-15.22,1
K00904.02,27.954134,0.000173,-0.000173,2.76,0.00,-0.00,3.79,1.18,-1.18,2.08,0.17,-0.17,4.69,0.13,-0.13,0.162,0.002,-0.002,5.55,0.53,-0.53,1
K00904.03,42.140609,0.000314,-0.000314,2.69,0.00,-0.00,4.84,1.04,-1.04,2.02,0.14,-0.14,5.37,0.15,-0.15,0.212,0.003,-0.003,3.23,0.31,-0.31,1
K00904.04,4.617491,0.000009,-0.000009,2.17,0.00,-0.00,2.17,0.44,-0.44,1.63,0.10,-0.10,2.59,0.07,-0.07,0.049,0.001,-0.001,59.84,5.76,-5.76,1
K00904.05,10.198493,0.000032,-0.000032,2.27,0.00,-0.00,2.32,0.51,-0.51,1.71,0.12,-0.12,3.36,0.10,-0.10,0.083,0.001,-0.001,21.02,2.02,-2.02,1
K00912.01,10.848452,0.000016,-0.000016,3.66,0.00,-0.00,2.88,0.42,-0.42,2.67,0.13,-0.13,3.39,0.09,-0.09,0.086,0.001,-0.001,19.26,1.80,-1.80,1
K00912.02,6.668332,0.000034,-0.000034,1.72,0.00,-0.00,1.83,0.42,-0.42,1.25,0.09,-0.09,2.89,0.08,-0.08,0.062,0.001,-0.001,36.61,3.43,-3.43,1
K00936.01,9.467821,0.000006,-0.000006,4.30,0.00,-0.00,2.33,0.23,-0.23,2.46,0.09,-0.09,2.80,0.05,-0.05,0.072,0.001,-0.001,8.25,0.77,-0.77,1
K00947.01,28.599140,0.000055,-0.000055,3.67,0.00,-0.00,3.51,0.56,-0.56,2.06,0.08,-0.08,3.96,0.07,-0.07,0.149,0.001,-0.001,2.10,0.19,-0.19,1
K00950.01,31.201692,0.000004,-0.000004,17.13,0.00,-0.00,1.85,0.04,-0.04,10.18,0.34,-0.34,4.24,0.08,-0.08,0.160,0.001,-0.001,2.18,0.20,-0.20,0
K00951.01,13.197207,0.000012,-0.000012,4.14,0.00,-0.00,3.28,0.56,-0.56,3.44,0.18,-0.18,3.91,0.14,-0.14,0.102,0.001,-0.001,22.94,2.83,-2.83,1
K00951.02,33.652847,0.000105,-0.000105,3.04,0.00,-0.00,3.76,1.00,-1.00,2.52,0.17,-0.17,5.33,0.19,-0.19,0.189,0.002,-0.002,6.67,0.82,-0.82,1
K00952.01,5.901278,0.000007,-0.000007,3.58,0.00,-0.00,2.12,0.23,-0.23,2.25,0.08,-0.08,2.54,0.05,-0.05,0.054,0.000,-0.000,21.77,1.99,-1.99,1
K00952.02,8.752097,0.000013,-0.000013,3.40,0.00,-0.00,2.29,0.23,-0.23,2.13,0.08,-0.08,2.90,0.05,-0.05,0.070,0.001,-0.001,12.94,1.18,-1.18,1
K00952.03,22.780782,0.000040,-0.000040,4.02,0.00,-0.00,3.16,0.26,-0.26,2.52,0.09,-0.09,3.97,0.07,-0.07,0.132,0.001,-0.001,3.66,0.34,-0.34,1
K00952.04,2.896005,0.000004,-0.000004,2.29,0.00,-0.00,1.62,0.18,-0.18,1.43,0.06,-0.06,2.01,0.04,-0.04,0.034,0.000,-0.000,55.70,5.10,-5.10,1
K00952.05,0.742958,0.000000,-0.000000,3.36,0.02,-0.02,0.39,0.06,-0.06,2.08,1.07,-1.07,1.28,0.02,-0.02,0.014,0.000,-0.000,335.56,30.72,-30.72,0
K00956.01,8.360871,0.000006,-0.000006,4.04,0.00,-0.00,2.57,0.41,-0.41,3.12,0.16,-0.16,3.21,0.10,-0.10,0.074,0.001,-0.001,32.18,3.09,-3.09,1
K00958.01,21.761298,0.000017,-0.000017,3.24,0.00,-0.00,1.21,0.16,-0.16,2.50,0.13,-0.13,4.55,0.16,-0.16,0.142,0.002,-0.002,13.82,1.52,-1.52,0
K00974.01,53.505761,0.000160,-0.000160,1.30,0.00,-0.00,10.23,1.69,-1.69,2.74,0.12,-0.12,13.12,0.29,-0.29,0.310,0.004,-0.004,53.00,4.16,-4.16,1
K00975.01,2.785821,0.000005,-0.000005,0.77,0.00,-0.00,3.42,0.68,-0.68,1.64,0.08,-0.08,5.02,0.14,-0.14,0.044,0.001,-0.001,2537.40,206.59,-206.59,1
K00986.01,8.187394,0.000019,-0.000019,2.07,0.00,-0.00,2.95,0.54,-0.54,2.09,0.12,-0.12,3.79,0.08,-0.08,0.081,0.001,-0.001,108.31,9.22,-9.22,1
K00986.02,76.049816,0.000878,-0.000878,1.92,0.00,-0.00,7.06,1.77,-1.77,1.93,0.14,-0.14,7.92,0.18,-0.18,0.355,0.004,-0.004,5.71,0.49,-0.49,1
K00987.01,3.179267,0.000003,-0.000003,1.30,0.00,-0.00,1.01,0.20,-0.20,1.29,0.07,-0.07,2.76,0.07,-0.07,0.043,0.001,-0.001,365.63,31.16,-31.16,0
K00988.01,10.381224,0.000021,-0.000021,2.56,0.00,-0.00,2.63,0.48,-0.48,2.09,0.12,-0.12,3.72,0.14,-0.14,0.090,0.001,-0.001,46.64,5.15,-5.15,1
K00988.02,24.570902,0.000101,-0.000101,2.50,0.00,-0.00,2.85,0.74,-0.74,2.04,0.14,-0.14,4.94,0.19,-0.19,0.159,0.002,-0.002,14.96,1.65,-1.65,0
K00999.01,16.568068,0.000052,-0.000052,3.30,0.00,-0.00,4.09,0.87,-0.87,2.61,0.18,-0.18,4.23,0.17,-0.17,0.120,0.001,-0.001,24.27,2.80,-2.80,1
K00999.02,47.332930,0.000346,-0.000346,2.76,0.00,-0.00,2.61,0.61,-0.61,2.18,0.17,-0.17,5.98,0.25,-0.25,0.240,0.003,-0.003,6.07,0.70,-0.70,0
K01001.01,40.806533,0.000208,-0.000208,1.64,0.00,-0.00,12.68,2.34,-2.34,3.54,0.17,-0.17,11.98,0.33,-0.33,0.265,0.002,-0.002,76.55,6.57,-6.57,1
K01001.02,140.107650,0.001870,-0.001870,1.51,0.00,-0.00,17.68,3.22,-3.22,3.25,0.16,-0.16,18.00,0.49,-0.49,0.598,0.005,-0.005,15.02,1.29,-1.29,1
K01014.01,17.317117,0.000047,-0.000047,3.56,0.00,-0.00,2.93,0.69,-0.69,2.83,0.19,-0.19,4.06,0.15,-0.15,0.118,0.001,-0.001,18.14,2.02,-2.02,1
K01024.01,5.747712,0.000007,-0.000007,2.58,0.00,-0.00,1.83,0.40,-0.40,1.82,0.11,-0.11,2.66,0.08,-0.08,0.056,0.001,-0.001,36.64,3.59,-3.59,0
K01050.01,1.269091,0.000001,-0.000001,1.67,0.00,-0.00,1.45,0.27,-0.27,1.51,0.09,-0.09,1.93,0.06,-0.06,0.022,0.000,-0.000,783.85,73.48,-73.48,1
K01050.02,2.853134,0.000004,-0.000004,1.51,0.00,-0.00,1.44,0.30,-0.30,1.36,0.09,-0.09,2.52,0.08,-0.08,0.038,0.001,-0.001,269.04,25.22,-25.22,1
K01078.01,3.353732,0.000004,-0.000004,3.31,0.00,-0.00,1.42,0.26,-0.26,1.96,0.08,-0.08,2.02,0.04,-0.04,0.037,0.000,-0.000,41.25,3.79,-3.79,1
K01078.02,6.877446,0.000009,-0.000009,3.76,0.00,-0.00,1.24,0.26,-0.26,2.22,0.10,-0.10,2.55,0.05,-0.05,0.059,0.000,-0.000,15.99,1.47,-1.47,0
K01078.03,28.464648,0.000088,-0.000088,3.76,0.00,-0.00,2.57,0.49,-0.49,2.22,0.10,-0.10,4.08,0.08,-0.08,0.151,0.001,-0.001,2.45,0.23,-0.23,1
K01082.01,6.503270,0.000031,-0.000031,1.85,0.00,-0.00,2.54,0.57,-0.57,1.70,0.13,-0.13,3.35,0.14,-0.14,0.066,0.001,-0.001,92.52,10.24,-10.24,1
K01082.03,1.196548,0.000004,-0.000004,1.37,0.00,-0.00,1.22,0.34,-0.34,1.26,0.11,-0.11,1.92,0.08,-0.08,0.021,0.000,-0.000,864.38,95.66,-95.66,1
K01085.01,7.717907,0.000045,-0.000045,1.62,0.00,-0.00,1.83,0.45,-0.45,0.97,0.07,-0.07,2.67,0.05,-0.05,0.064,0.000,-0.000,13.40,1.24,-1.24,1
K01101.01,11.391024,0.000089,-0.000089,1.93,0.00,-0.00,2.15,0.59,-0.59,1.64,0.16,-0.16,3.86,0.18,-0.18,0.094,0.001,-0.001,37.77,4.54,-4.54,0
K01108.01,18.925372,0.000052,-0.000052,2.29,0.00,-0.00,3.72,0.87,-0.87,2.79,0.19,-0.19,5.81,0.21,-0.21,0.144,0.002,-0.002,52.99,5.08,-5.08,1
K01108.02,1.475323,0.000004,-0.000004,1.13,0.00,-0.00,2.24,0.50,-0.50,1.37,0.10,-0.10,2.50,0.09,-0.09,0.027,0.000,-0.000,1538.10,147.31,-147.31,1
K01108.03,4.152461,0.000016,-0.000016,1.35,0.00,-0.00,2.51,0.48,-0.48,1.64,0.11,-0.11,3.52,0.13,-0.13,0.053,0.001,-0.001,392.42,37.58,-37.58,1
K01113.01,25.934064,0.000079,-0.000079,1.88,0.00,-0.00,4.49,0.78,-0.78,2.58,0.13,-0.13,7.12,0.22,-0.22,0.182,0.002,-0.002,57.55,5.01,-5.01,1
K01113.02,83.446348,0.000369,-0.000369,2.07,0.00,-0.00,6.37,1.22,-1.22,2.83,0.15,-0.15,10.47,0.32,-0.32,0.393,0.005,-0.005,12.31,1.07,-1.07,1
K01115.01,12.992049,0.000052,-0.000052,1.51,0.00,-0.00,5.87,1.19,-1.19,2.98,0.17,-0.17,8.10,0.25,-0.25,0.115,0.001,-0.001,216.84,20.65,-20.65,1
K01116.01,3.749106,0.000007,-0.000007,1.24,0.00,-0.00,1.79,0.30,-0.30,1.43,0.07,-0.07,3.29,0.10,-0.10,0.049,0.001,-0.001,449.88,39.05,-39.05,0
K01117.01,11.089566,0.000044,-0.000044,1.13,0.00,-0.00,6.16,1.25,-1.25,2.30,0.12,-0.12,7.50,0.22,-0.22,0.110,0.001,-0.001,422.83,36.26,-36.26,1
K01128.01,0.974869,0.000001,-0.000001,1.29,0.00,-0.00,1.57,0.33,-0.33,1.18,0.07,-0.07,1.77,0.05,-0.05,0.019,0.000,-0.000,1395.06,123.46,-123.46,1
K01141.01,5.728126,0.000021,-0.000021,2.33,0.00,-0.00,2.00,0.45,-0.45,1.62,0.09,-0.09,2.64,0.09,-0.09,0.055,0.000,-0.000,31.06,3.23,-3.23,1
K01145.01,30.587215,0.000131,-0.000131,1.99,0.00,-0.00,5.20,1.02,-1.02,2.35,0.12,-0.12,6.59,0.19,-0.19,0.200,0.002,-0.002,32.92,2.84,-2.84,1
K01146.01,7.097121,0.000026,-0.000026,1.77,0.00,-0.00,2.05,0.41,-0.41,1.06,0.06,-0.06,2.62,0.05,-0.05,0.060,0.000,-0.000,14.81,1.37,-1.37,1
K01148.01,11.476090,0.000051,-0.000051,1.25,0.00,-0.00,4.85,1.19,-1.19,1.68,0.09,-0.09,5.26,0.12,-0.12,0.108,0.001,-0.001,161.68,13.17,-13.17,1
K01148.02,25.263047,0.000331,-0.000331,1.03,0.00,-0.00,6.12,1.58,-1.58,1.38,0.09,-0.09,6.83,0.16,-0.16,0.182,0.002,-0.002,57.05,4.65,-4.65,1
K01162.01,158.685002,0.000466,-0.000466,2.75,0.00,-0.00,11.03,1.34,-1.34,3.35,0.15,-0.15,12.37,0.37,-0.37,0.558,0.008,-0.008,3.82,0.34,-0.34,1
K01165.01,7.053934,0.000008,-0.000008,2.06,0.00,-0.00,1.56,0.31,-0.31,1.92,0.10,-0.10,3.44,0.09,-0.09,0.071,0.001,-0.001,108.53,9.54,-9.54,0
K01169.01,0.689210,0.000000,-0.000000,1.27,0.00,-0.00,1.57,0.20,-0.20,1.47,0.07,-0.07,1.88,0.06,-0.06,0.016,0.000,-0.000,3918.99,338.09,-338.09,1
K01176.01,1.973761,0.000000,-0.000000,16.43,0.00,-0.00,1.55,0.02,-0.02,12.87,0.55,-0.55,2.00,0.06,-0.06,0.028,0.000,-0.000,203.87,19.71,-19.71,1
K01194.01,8.707983,0.000029,-0.000029,3.39,0.00,-0.00,2.41,0.58,-0.58,2.29,0.16,-0.16,2.93,0.09,-0.09,0.072,0.001,-0.001,21.06,2.16,-2.16,1
K01194.03,4.176343,0.000024,-0.000024,2.08,0.00,-0.00,2.25,0.54,-0.54,1.40,0.10,-0.10,2.30,0.07,-0.07,0.044,0.001,-0.001,55.54,5.69,-5.69,1
K01199.01,53.529270,0.000268,-0.000268,2.95,0.00,-0.00,5.43,1.11,-1.11,2.31,0.14,-0.14,6.09,0.20,-0.20,0.256,0.003,-0.003,3.41,0.41,-0.41,1
K01202.01,0.928310,0.000002,-0.000002,1.80,0.00,-0.00,1.14,0.27,-0.27,1.34,0.09,-0.09,1.52,0.05,-0.05,0.017,0.000,-0.000,402.97,38.88,-38.88,1
K01215.01,17.324191,0.000064,-0.000064,1.44,0.00,-0.00,7.67,1.68,-1.68,2.75,0.15,-0.15,8.31,0.24,-0.24,0.145,0.002,-0.002,170.86,15.01,-15.01,1
K01215.02,33.006318,0.000149,-0.000149,1.54,0.00,-0.00,6.92,1.40,-1.40,2.94,0.15,-0.15,10.28,0.29,-0.29,0.222,0.003,-0.003,72.97,6.41,-6.41,1
K01216.01,11.131272,0.000035,-0.000035,1.33,0.00,-0.00,4.15,0.87,-0.87,2.41,0.13,-0.13,7.10,0.24,-0.24,0.103,0.002,-0.002,277.26,26.09,-26.09,0
K01242.01,99.644278,0.000107,-0.000107,8.39,0.03,-0.03,nan,nan,nan,11.67,3.77,-3.77,11.24,0.34,-0.34,0.443,0.005,-0.005,10.46,0.92,-0.92,0
K01245.01,13.719384,0.000049,-0.000049,1.65,0.00,-0.00,5.41,0.86,-0.86,2.10,0.10,-0.10,5.46,0.19,-0.19,0.117,0.002,-0.002,114.80,10.58,-10.58,1
K01266.01,11.419261,0.000023,-0.000023,2.76,0.00,-0.00,3.85,0.61,-0.61,2.04,0.09,-0.09,3.43,0.09,-0.09,0.089,0.001,-0.001,17.16,1.62,-1.62,1
K01271.01,162.047950,0.000115,-0.000115,6.73,0.00,-0.00,8.70,0.25,-0.25,11.58,0.45,-0.45,16.12,0.45,-0.45,0.617,0.009,-0.009,9.08,0.78,-0.78,0
K01275.01,50.286360,0.000085,-0.000085,3.07,0.00,-0.00,6.07,0.63,-0.63,3.98,0.17,-0.17,8.57,0.25,-0.25,0.274,0.004,-0.004,19.47,1.69,-1.69,1
K01279.01,14.374576,0.000033,-0.000033,1.69,0.00,-0.00,4.67,0.80,-0.80,1.95,0.10,-0.10,5.25,0.17,-0.17,0.116,0.002,-0.002,76.63,6.96,-6.96,1
K01279.02,9.651883,0.000059,-0.000059,0.94,0.00,-0.00,4.20,1.07,-1.07,1.08,0.07,-0.07,4.60,0.15,-0.15,0.089,0.001,-0.001,129.63,11.78,-11.78,1
K01282.01,30.863948,0.000107,-0.000107,1.48,0.00,-0.00,8.07,2.06,-2.06,2.64,0.15,-0.15,9.65,0.30,-0.30,0.205,0.004,-0.004,75.41,6.71,-6.71,1
K01283.01,8.092211,0.000033,-0.000033,0.75,0.00,-0.00,5.29,1.49,-1.49,1.28,0.08,-0.08,6.37,0.17,-0.17,0.080,0.001,-0.001,377.21,31.71,-31.71,1
K01298.01,11.008176,0.000017,-0.000017,3.45,0.00,-0.00,1.94,0.33,-0.33,2.33,0.13,-0.13,3.19,0.10,-0.10,0.084,0.001,-0.001,14.49,1.50,-1.50,1
K01308.01,23.584447,0.000080,-0.000080,1.90,0.00,-0.00,5.29,1.01,-1.01,2.98,0.16,-0.16,8.20,0.27,-0.27,0.164,0.002,-0.002,68.54,6.43,-6.43,1
K01309.01,10.117168,0.000027,-0.000027,1.58,0.00,-0.00,4.56,1.06,-1.06,2.92,0.16,-0.16,6.62,0.19,-0.19,0.103,0.001,-0.001,413.21,36.74,-36.74,0
K01311.01,83.578198,0.000278,-0.000278,2.32,0.00,-0.00,6.93,1.48,-1.48,2.68,0.14,-0.14,9.42,0.29,-0.29,0.369,0.005,-0.005,8.83,0.76,-0.76,1
K01315.01,6.846399,0.000019,-0.000019,1.13,0.00,-0.00,3.27,0.56,-0.56,1.47,0.07,-0.07,4.36,0.12,-0.12,0.076,0.001,-0.001,303.28,25.12,-25.12,1
K01316.01,7.649708,0.000044,-0.000044,0.69,0.00,-0.00,6.34,1.33,-1.33,1.40,0.08,-0.08,6.67,0.18,-0.18,0.086,0.001,-0.001,485.76,43.01,-43.01,1
K01331.01,6.800820,0.000023,-0.000023,2.40,0.00,-0.00,1.91,0.55,-0.55,1.93,0.14,-0.14,3.12,0.11,-0.11,0.066,0.001,-0.001,54.58,6.71,-6.71,1
K01344.01,4.487588,0.000017,-0.000017,0.98,0.00,-0.00,2.80,0.55,-0.55,1.47,0.08,-0.08,4.51,0.13,-0.13,0.055,0.001,-0.001,748.55,64.08,-64.08,1
K01353.01,125.865402,0.000057,-0.000057,10.16,0.00,-0.00,8.07,0.08,-0.08,11.07,0.43,-0.43,9.89,0.21,-0.21,0.503,0.005,-0.005,4.55,0.37,-0.37,1
K01353.02,34.543945,0.000155,-0.000155,1.92,0.00,-0.00,3.20,0.86,-0.86,2.09,0.13,-0.13,6.46,0.14,-0.14,0.214,0.002,-0.002,25.09,2.02,-2.02,0
K01358.01,5.644914,0.000009,-0.000009,3.36,0.00,-0.00,2.17,0.51,-0.51,2.69,0.17,-0.17,2.89,0.09,-0.09,0.058,0.001,-0.001,63.05,7.73,-7.73,1
K01358.02,8.742920,0.000033,-0.000033,2.51,0.00,-0.00,2.55,0.73,-0.73,2.00,0.15,-0.15,3.34,0.11,-0.11,0.077,0.001,-0.001,35.39,4.34,-4.34,1
K01358.03,3.648302,0.000016,-0.000016,1.74,0.00,-0.00,1.94,0.46,-0.46,1.39,0.10,-0.10,2.50,0.08,-0.08,0.043,0.001,-0.001,112.17,13.75,-13.75,1
K01358.04,2.345863,0.000010,-0.000010,1.61,0.00,-0.00,1.65,0.40,-0.40,1.28,0.09,-0.09,2.16,0.07,-0.07,0.032,0.000,-0.000,200.93,24.63,-24.63,1
K01379.01,5.621543,0.000013,-0.000013,1.20,0.00,-0.00,2.36,0.53,-0.53,1.32,0.08,-0.08,3.70,0.11,-0.11,0.062,0.001,-0.001,242.59,21.39,-21.39,1
K01393.01,1.694740,0.000001,-0.000001,3.45,0.00,-0.00,1.59,0.43,-0.43,2.41,0.15,-0.15,1.80,0.04,-0.04,0.024,0.000,-0.000,138.41,12.68,-12.68,1
K01397.01,6.247031,0.000009,-0.000009,3.58,0.00,-0.00,1.43,0.27,-0.27,2.44,0.11,-0.11,2.66,0.08,-0.08,0.057,0.000,-0.000,23.84,2.54,-2.54,0
K01399.01,8.750598,0.000034,-0.000034,2.68,0.00,-0.00,2.73,0.55,-0.55,2.22,0.14,-0.14,3.40,0.12,-0.12,0.078,0.001,-0.001,38.13,4.74,-4.74,1
K01403.01,18.754702,0.000053,-0.000053,2.88,0.00,-0.00,2.94,0.60,-0.60,2.10,0.11,-0.11,4.10,0.11,-0.11,0.125,0.002,-0.002,9.15,0.86,-0.86,1
K01404.01,13.323894,0.000047,-0.000047,2.59,0.00,-0.00,3.12,0.58,-0.58,1.95,0.11,-0.11,3.63,0.11,-0.11,0.098,0.001,-0.001,14.53,1.42,-1.42,1
K01404.02,18.906092,0.000236,-0.000236,1.82,0.00,-0.00,3.78,0.97,-0.97,1.36,0.10,-0.10,4.08,0.12,-0.12,0.124,0.001,-0.001,9.16,0.89,-0.89,1
K01408.01,14.534108,0.000050,-0.000050,2.07,0.00,-0.00,3.12,0.76,-0.76,1.53,0.08,-0.08,3.68,0.11,-0.11,0.102,0.001,-0.001,9.87,0.99,-0.99,1
K01411.01,305.076247,0.000468,-0.000468,5.92,0.00,-0.00,5.54,1.03,-1.03,7.51,0.39,-0.39,15.02,0.42,-0.42,0.915,0.011,-0.011,1.49,0.13,-0.13,0
K01412.01,37.814525,0.000144,-0.000144,1.87,0.00,-0.00,8.41,2.05,-2.05,3.04,0.17,-0.17,9.44,0.27,-0.27,0.236,0.003,-0.003,43.29,3.78,-3.78,1
K01420.01,13.351512,0.000016,-0.000016,5.15,0.00,-0.00,3.33,0.42,-0.42,4.63,0.24,-0.24,3.95,0.14,-0.14,0.103,0.001,-0.001,20.67,2.57,-2.57,1
K01424.01,1.219568,0.000001,-0.000001,2.01,0.00,-0.00,1.52,0.37,-0.37,1.60,0.11,-0.11,1.74,0.06,-0.06,0.021,0.000,-0.000,471.90,57.82,-57.82,1
K01427.01,2.613020,0.000006,-0.000006,2.26,0.00,-0.00,1.74,0.44,-0.44,1.54,0.08,-0.08,1.98,0.07,-0.07,0.032,0.000,-0.000,83.56,9.49,-9.49,1
K01428.01,0.927860,0.000001,-0.000001,2.07,0.00,-0.00,1.35,0.31,-0.31,1.58,0.10,-0.10,1.56,0.05,-0.05,0.017,0.000,-0.000,716.81,89.08,-89.08,1
K01430.01,10.475481,0.000018,-0.000018,2.95,0.00,-0.00,2.18,0.44,-0.44,2.19,0.13,-0.13,3.27,0.10,-0.10,0.083,0.001,-0.001,19.23,1.93,-1.93,1
K01430.02,22.928863,0.000085,-0.000085,2.73,0.00,-0.00,1.93,0.52,-0.52,2.02,0.14,-0.14,4.23,0.13,-0.13,0.139,0.002,-0.002,6.84,0.69,-0.69,0
K01430.03,77.474099,0.000359,-0.000359,3.54,0.00,-0.00,3.83,0.84,-0.84,2.62,0.16,-0.16,6.32,0.19,-0.19,0.310,0.003,-0.003,1.37,0.14,-0.14,1
K01431.01,345.158935,0.000426,-0.000426,7.65,0.00,-0.00,5.77,0.16,-0.16,7.92,0.32,-0.32,13.31,0.33,-0.33,0.963,0.011,-0.011,0.81,0.07,-0.07,0
K01438.01,6.911342,0.000025,-0.000025,1.30,0.00,-0.00,5.54,0.94,-0.94,2.88,0.16,-0.16,7.22,0.22,-0.22,0.078,0.001,-0.001,615.44,58.38,-58.38,1
K01439.01,394.624951,0.000817,-0.000817,4.11,0.00,-0.00,22.47,1.38,-1.38,8.10,0.35,-0.35,24.00,0.78,-0.78,1.145,0.020,-0.020,2.77,0.26,-0.26,1
K01442.01,0.669310,0.000001,-0.000001,1.04,0.00,-0.00,1.59,0.22,-0.22,1.17,0.06,-0.06,1.79,0.05,-0.05,0.016,0.000,-0.000,3517.43,305.75,-305.75,1
K01444.01,44.930671,0.000261,-0.000261,1.93,0.00,-0.00,6.28,1.34,-1.34,4.50,0.27,-0.27,13.31,0.45,-0.45,0.282,0.004,-0.004,72.60,7.26,-7.26,0
K01445.01,7.168931,0.000026,-0.000026,0.99,0.00,-0.00,4.56,1.06,-1.06,1.55,0.08,-0.08,5.12,0.11,-0.11,0.081,0.001,-0.001,449.43,33.57,-33.57,1
K01466.01,281.562889,0.000383,-0.000383,12.80,0.00,-0.00,7.75,0.08,-0.08,10.19,0.53,-0.53,10.55,0.37,-0.37,0.765,0.010,-0.010,0.36,0.05,-0.05,1
K01474.01,69.726466,0.000024,-0.000024,6.18,0.00,-0.00,3.48,0.08,-0.08,12.31,0.52,-0.52,13.24,0.38,-0.38,0.377,0.003,-0.003,34.70,3.07,-3.07,0
K01475.01,1.609322,0.000003,-0.000003,2.44,0.00,-0.00,1.56,0.36,-0.36,1.86,0.13,-0.13,1.79,0.05,-0.05,0.024,0.000,-0.000,210.19,20.06,-20.06,1
K01475.02,9.512200,0.000032,-0.000032,3.08,0.00,-0.00,2.84,0.67,-0.67,2.35,0.16,-0.16,3.22,0.09,-0.09,0.078,0.001,-0.001,20.14,1.92,-1.92,1
K01475.03,4.729412,0.000031,-0.000031,1.88,0.00,-0.00,2.18,0.59,-0.59,1.42,0.11,-0.11,2.55,0.07,-0.07,0.049,0.001,-0.001,50.66,4.83,-4.83,1
K01478.01,76.136222,0.000052,-0.000052,4.93,0.00,-0.00,7.47,0.38,-0.38,5.01,0.20,-0.20,8.07,0.23,-0.23,0.347,0.005,-0.005,6.03,0.53,-0.53,1
K01480.01,20.381748,0.000052,-0.000052,3.59,0.00,-0.00,3.63,0.69,-0.69,2.78,0.20,-0.20,4.38,0.17,-0.17,0.134,0.002,-0.002,14.93,1.73,-1.73,1
K01494.01,8.195966,0.000040,-0.000040,2.54,0.00,-0.00,2.70,0.64,-0.64,2.19,0.16,-0.16,3.20,0.09,-0.09,0.072,0.001,-0.001,29.79,2.93,-2.93,1
K01501.01,2.617028,0.000007,-0.000007,2.02,0.00,-0.00,1.97,0.38,-0.38,1.52,0.09,-0.09,2.06,0.06,-0.06,0.033,0.000,-0.000,133.81,16.86,-16.86,1
K01510.01,0.839961,0.000001,-0.000001,2.02,0.00,-0.00,1.26,0.25,-0.25,1.45,0.10,-0.10,1.49,0.05,-0.05,0.016,0.000,-0.000,767.26,96.25,-96.25,1
K01515.01,1.937030,0.000003,-0.000003,1.65,0.00,-0.00,1.46,0.35,-0.35,1.08,0.05,-0.05,1.72,0.07,-0.07,0.026,0.000,-0.000,104.54,13.16,-13.16,1
K01515.02,7.061173,0.000012,-0.000012,2.06,0.00,-0.00,0.97,0.24,-0.24,1.34,0.07,-0.07,2.63,0.10,-0.10,0.061,0.001,-0.001,18.96,2.39,-2.39,0
K01528.01,3.989544,0.000010,-0.000010,1.26,0.00,-0.00,1.57,0.37,-0.37,1.17,0.07,-0.07,2.83,0.07,-0.07,0.049,0.001,-0.001,217.67,19.00,-19.00,0
K01530.01,12.984946,0.000032,-0.000032,1.48,0.00,-0.00,3.38,0.61,-0.61,2.03,0.10,-0.10,6.03,0.18,-0.18,0.108,0.001,-0.001,154.75,13.35,-13.35,0
K01532.01,18.114738,0.000053,-0.000053,1.44,0.00,-0.00,4.86,1.23,-1.23,2.22,0.12,-0.12,6.93,0.16,-0.16,0.148,0.001,-0.001,115.17,9.19,-9.19,1
K01533.01,6.241458,0.000022,-0.000022,1.18,0.00,-0.00,3.06,0.64,-0.64,1.26,0.07,-0.07,3.72,0.12,-0.12,0.067,0.001,-0.001,228.28,19.82,-19.82,1
K01534.01,20.422245,0.000108,-0.000108,1.27,0.00,-0.00,6.11,1.13,-1.13,1.91,0.09,-0.09,7.10,0.21,-0.21,0.158,0.002,-0.002,98.68,8.56,-8.56,1
K01534.02,7.638461,0.000054,-0.000054,0.78,0.00,-0.00,3.87,0.95,-0.95,1.17,0.07,-0.07,5.13,0.15,-0.15,0.083,0.001,-0.001,361.40,31.34,-31.34,1
K01535.01,70.698172,0.000353,-0.000353,1.74,0.00,-0.00,6.44,1.20,-1.20,1.75,0.09,-0.09,7.94,0.24,-0.24,0.323,0.005,-0.005,7.94,0.69,-0.69,1
K01536.01,3.744436,0.000015,-0.000015,0.79,0.00,-0.00,2.87,0.71,-0.71,1.25,0.08,-0.08,4.29,0.12,-0.12,0.052,0.001,-0.001,851.16,72.37,-72.37,1
K01537.01,10.191547,0.000078,-0.000078,0.73,0.00,-0.00,6.01,1.50,-1.50,1.43,0.08,-0.08,7.21,0.20,-0.20,0.102,0.002,-0.002,406.66,33.51,-33.51,1
K01552.01,77.634246,0.000060,-0.000060,11.43,0.00,-0.00,3.66,0.13,-0.13,9.33,0.38,-0.38,7.01,0.25,-0.25,0.329,0.004,-0.004,2.27,0.28,-0.28,0
K01557.01,3.295701,0.000002,-0.000002,3.76,0.00,-0.00,1.76,0.36,-0.36,2.74,0.16,-0.16,2.35,0.07,-0.07,0.040,0.001,-0.001,128.74,15.66,-15.66,1
K01557.02,9.653490,0.000014,-0.000014,3.24,0.00,-0.00,2.80,0.50,-0.50,2.36,0.12,-0.12,3.35,0.10,-0.10,0.082,0.001,-0.001,31.16,3.79,-3.79,1
K01557.03,5.315954,0.000007,-0.000007,2.83,0.00,-0.00,1.06,0.21,-0.21,2.05,0.12,-0.12,2.76,0.08,-0.08,0.055,0.001,-0.001,68.49,8.33,-8.33,0
K01557.04,1.499144,0.000004,-0.000004,1.46,0.00,-0.00,1.38,0.30,-0.30,1.06,0.07,-0.07,1.81,0.05,-0.05,0.024,0.000,-0.000,364.16,44.29,-44.29,1
K01567.01,7.240224,0.000017,-0.000017,2.65,0.00,-0.00,2.80,0.55,-0.55,2.25,0.15,-0.15,3.26,0.15,-0.15,0.069,0.001,-0.001,62.78,7.65,-7.65,1
K01567.02,4.646224,0.000016,-0.000016,1.92,0.00,-0.00,2.31,0.56,-0.56,1.63,0.12,-0.12,2.82,0.13,-0.13,0.051,0.001,-0.001,112.75,13.74,-13.74,1
K01567.03,17.326704,0.000074,-0.000074,2.56,0.00,-0.00,4.00,0.92,-0.92,2.17,0.15,-0.15,4.35,0.20,-0.20,0.122,0.002,-0.002,19.84,2.42,-2.42,1
K01567.04,44.841117,0.000278,-0.000278,2.94,0.00,-0.00,5.24,1.14,-1.14,2.49,0.18,-0.18,5.95,0.27,-0.27,0.228,0.003,-0.003,5.66,0.69,-0.69,1
K01569.01,13.752079,0.000034,-0.000034,3.14,0.00,-0.00,2.60,0.57,-0.57,2.22,0.14,-0.14,3.57,0.11,-0.11,0.099,0.001,-0.001,15.54,1.94,-1.94,1
K01576.01,10.415727,0.000014,-0.000014,2.63,0.00,-0.00,2.64,0.47,-0.47,2.64,0.14,-0.14,4.09,0.08,-0.08,0.095,0.001,-0.001,81.13,6.66,-6.66,1
K01576.02,13.084243,0.000026,-0.000026,2.34,0.00,-0.00,2.90,0.52,-0.52,2.35,0.12,-0.12,4.41,0.09,-0.09,0.111,0.001,-0.001,60.04,4.93,-4.93,1
K01577.01,2.806243,0.000008,-0.000008,2.25,0.00,-0.00,1.60,0.37,-0.37,1.56,0.10,-0.10,2.10,0.07,-0.07,0.035,0.000,-0.000,90.47,9.33,-9.33,1
K01584.01,5.870634,0.000021,-0.000021,2.04,0.00,-0.00,2.45,0.54,-0.54,1.42,0.09,-0.09,2.67,0.09,-0.09,0.056,0.001,-0.001,32.68,3.43,-3.43,1
K01586.01,6.991305,0.000014,-0.000014,2.12,0.00,-0.00,2.07,0.44,-0.44,1.69,0.10,-0.10,3.11,0.10,-0.10,0.067,0.001,-0.001,48.31,5.88,-5.88,1
K01588.01,3.517495,0.000004,-0.000004,2.09,0.00,-0.00,1.51,0.36,-0.36,1.40,0.08,-0.08,2.17,0.08,-0.08,0.039,0.000,-0.000,56.37,6.29,-6.29,1
K01596.01,5.923657,0.000016,-0.000016,1.85,0.00,-0.00,2.57,0.50,-0.50,1.54,0.08,-0.08,2.97,0.10,-0.10,0.060,0.001,-0.001,55.97,6.84,-6.84,1
K01606.01,5.082748,0.000009,-0.000009,1.52,0.00,-0.00,1.76,0.44,-0.44,1.46,0.09,-0.09,3.13,0.07,-0.07,0.058,0.001,-0.001,178.29,15.16,-15.16,0
K01608.01,9.176172,0.000034,-0.000034,1.33,0.00,-0.00,4.20,0.87,-0.87,1.66,0.09,-0.09,4.77,0.15,-0.15,0.089,0.001,-0.001,179.40,15.74,-15.74,1
K01608.02,19.738399,0.000117,-0.000117,1.20,0.00,-0.00,4.71,1.14,-1.14,1.50,0.09,-0.09,6.14,0.19,-0.19,0.147,0.002,-0.002,65.27,5.73,-5.73,1
K01608.03,232.040326,0.006902,-0.006902,1.61,0.00,-0.00,10.85,2.64,-2.64,2.00,0.13,-0.13,13.84,0.43,-0.43,0.748,0.010,-0.010,2.52,0.22,-0.22,1
K01609.01,41.698019,0.000143,-0.000143,1.94,0.00,-0.00,5.55,0.94,-0.94,2.18,0.11,-0.11,7.39,0.24,-0.24,0.230,0.003,-0.003,22.31,1.98,-1.98,1
K01612.01,2.465024,0.000005,-0.000005,0.52,0.00,-0.00,1.22,0.32,-0.32,0.71,0.04,-0.04,3.34,0.09,-0.09,0.038,0.001,-0.001,1349.53,108.82,-108.82,1
K01615.01,1.340597,0.000002,-0.000002,0.96,0.00,-0.00,1.59,0.37,-0.37,1.36,0.07,-0.07,2.73,0.08,-0.08,0.026,0.000,-0.000,2828.60,237.58,-237.58,1
K01616.01,13.932915,0.000045,-0.000045,1.07,0.00,-0.00,2.48,0.68,-0.68,1.40,0.08,-0.08,5.51,0.14,-0.14,0.122,0.001,-0.001,116.89,9.49,-9.49,0
K01618.01,2.364368,0.000019,-0.000019,0.50,0.00,-0.00,3.24,0.74,-0.74,0.81,0.06,-0.06,3.70,0.12,-0.12,0.039,0.000,-0.000,1912.20,166.49,-166.49,1
K01619.01,20.665437,0.000179,-0.000179,0.90,0.00,-0.00,3.22,0.96,-0.96,0.72,0.06,-0.06,4.38,0.16,-0.16,0.134,0.002,-0.002,13.38,1.52,-1.52,1
K01621.01,20.310475,0.000061,-0.000061,1.19,0.00,-0.00,5.23,0.96,-0.96,2.54,0.12,-0.12,9.71,0.31,-0.31,0.162,0.003,-0.003,175.02,15.39,-15.39,0
K01628.01,19.747340,0.000043,-0.000043,2.03,0.00,-0.00,3.32,1.04,-1.04,3.74,0.22,-0.22,8.22,0.21,-0.21,0.161,0.001,-0.001,147.71,12.15,-12.15,0
K01628.02,1.772451,0.000007,-0.000007,0.83,0.00,-0.00,2.41,0.50,-0.50,1.52,0.08,-0.08,3.71,0.10,-0.10,0.033,0.000,-0.000,3559.37,292.68,-292.68,0
K01629.01,4.409668,0.000012,-0.000012,1.06,0.00,-0.00,2.08,0.42,-0.42,1.47,0.08,-0.08,4.04,0.12,-0.12,0.056,0.001,-0.001,509.22,44.11,-44.11,0
K01632.01,4.594898,0.000016,-0.000016,0.97,0.00,-0.00,2.81,0.57,-0.57,1.56,0.08,-0.08,4.66,0.13,-0.13,0.059,0.001,-0.001,759.11,64.29,-64.29,1
K01649.01,4.043552,0.000013,-0.000013,1.83,0.00,-0.00,1.41,0.35,-0.35,1.20,0.07,-0.07,2.33,0.04,-0.04,0.043,0.000,-0.000,39.09,3.57,-3.57,1
K01655.01,0.938467,0.000001,-0.000001,1.35,0.00,-0.00,1.29,0.25,-0.25,1.35,0.07,-0.07,1.88,0.06,-0.06,0.019,0.000,-0.000,1954.83,175.42,-175.42,1
K01658.01,1.544929,0.000000,-0.000000,8.73,0.00,-0.00,0.95,0.02,-0.02,12.85,0.50,-0.50,2.89,0.08,-0.08,0.029,0.000,-0.000,2848.54,233.89,-233.89,0
K01665.01,6.933652,0.000041,-0.000041,1.01,0.00,-0.00,4.34,1.12,-1.12,1.43,0.09,-0.09,4.66,0.15,-0.15,0.078,0.001,-0.001,310.06,28.45,-28.45,1
K01669.01,61.037359,0.000323,-0.000323,1.94,0.00,-0.00,8.09,1.59,-1.59,2.76,0.14,-0.14,9.80,0.32,-0.32,0.319,0.004,-0.004,20.64,1.88,-1.88,1
K01671.01,1.480283,0.000006,-0.000006,0.72,0.00,-0.00,2.46,0.51,-0.51,0.99,0.06,-0.06,2.81,0.08,-0.08,0.027,0.000,-0.000,2382.24,207.82,-207.82,1
K01672.01,33.867778,0.000167,-0.000167,2.69,0.00,-0.00,3.46,0.95,-0.95,2.08,0.16,-0.16,5.09,0.15,-0.15,0.186,0.002,-0.002,4.84,0.47,-0.47,1
K01687.01,3.932461,0.000010,-0.000010,1.92,0.00,-0.00,2.13,0.44,-0.44,1.45,0.09,-0.09,2.47,0.08,-0.08,0.044,0.001,-0.001,91.23,11.33,-11.33,1
K01692.01,5.960400,0.000004,-0.000004,2.63,0.00,-0.00,2.66,0.61,-0.61,2.54,0.15,-0.15,3.30,0.05,-0.05,0.066,0.001,-0.001,144.62,11.63,-11.63,1
K01692.02,2.461070,0.000013,-0.000013,0.84,0.00,-0.00,2.14,0.55,-0.55,0.80,0.05,-0.05,2.47,0.04,-0.04,0.037,0.000,-0.000,464.84,37.38,-37.38,1
K01695.01,71.452317,0.000639,-0.000639,1.37,0.00,-0.00,6.08,1.52,-1.52,2.03,0.13,-0.13,10.81,0.32,-0.32,0.354,0.005,-0.005,15.50,1.37,-1.37,0
K01706.01,1.921437,0.000002,-0.000002,1.52,0.00,-0.00,1.73,0.34,-0.34,1.39,0.08,-0.08,2.24,0.07,-0.07,0.029,0.000,-0.000,480.82,44.76,-44.76,1
K01711.01,55.673582,0.000272,-0.000272,2.50,0.00,-0.00,3.64,0.77,-0.77,2.09,0.14,-0.14,6.54,0.25,-0.25,0.273,0.003,-0.003,4.79,0.54,-0.54,0
K01713.01,6.827782,0.000017,-0.000017,2.15,0.00,-0.00,2.30,0.47,-0.47,1.56,0.08,-0.08,2.86,0.08,-0.08,0.063,0.001,-0.001,29.68,2.86,-2.86,1
K01713.02,2.240487,0.000004,-0.000004,1.92,0.00,-0.00,1.38,0.29,-0.29,1.39,0.07,-0.07,1.98,0.06,-0.06,0.030,0.000,-0.000,129.22,12.43,-12.43,1
K01715.01,105.014577,0.000485,-0.000485,1.58,0.00,-0.00,6.29,1.24,-1.24,1.98,0.10,-0.10,11.14,0.32,-0.32,0.425,0.006,-0.006,7.36,0.63,-0.63,0
K01716.01,4.880845,0.000015,-0.000015,1.66,0.00,-0.00,2.52,0.53,-0.53,1.31,0.08,-0.08,2.78,0.09,-0.09,0.053,0.001,-0.001,82.67,10.03,-10.03,1
K01738.01,4.167878,0.000011,-0.000011,1.17,0.00,-0.00,2.21,0.47,-0.47,1.09,0.07,-0.07,2.87,0.06,-0.06,0.051,0.001,-0.001,201.63,17.18,-17.18,1
K01754.01,15.135905,0.000062,-0.000062,1.49,0.00,-0.00,2.15,0.55,-0.55,1.88,0.11,-0.11,5.55,0.15,-0.15,0.127,0.002,-0.002,107.85,8.91,-8.91,0
K01779.01,4.662719,0.000015,-0.000015,3.70,0.00,-0.00,2.62,0.62,-0.62,3.97,0.23,-0.23,3.29,0.05,-0.05,0.058,0.000,-0.000,317.05,24.06,-24.06,1
K01779.02,11.815017,0.000107,-0.000107,2.91,0.00,-0.00,2.46,0.68,-0.68,3.11,0.26,-0.26,4.48,0.06,-0.06,0.107,0.001,-0.001,92.92,7.05,-7.05,0
K01783.01,134.478519,0.000170,-0.000170,7.23,0.00,-0.00,4.09,0.13,-0.13,9.05,0.39,-0.39,11.36,0.35,-0.35,0.532,0.007,-0.007,5.07,0.45,-0.45,0
K01783.02,284.063137,0.001795,-0.001795,4.52,0.00,-0.00,6.65,2.19,-2.19,5.63,0.42,-0.42,14.54,0.45,-0.45,0.872,0.011,-0.011,1.89,0.17,-0.17,0
K01788.01,71.525439,0.000095,-0.000095,6.85,0.00,-0.00,5.48,0.48,-0.48,5.21,0.20,-0.20,6.64,0.21,-0.21,0.309,0.004,-0.004,2.34,0.29,-0.29,1
K01797.01,16.781758,0.000016,-0.000016,2.71,0.00,-0.00,3.59,0.69,-0.69,2.16,0.13,-0.13,4.29,0.14,-0.14,0.123,0.001,-0.001,21.85,2.33,-2.33,1
K01800.01,7.794302,0.000002,-0.000002,34.55,0.43,-0.43,nan,nan,nan,32.51,40.39,-40.39,3.57,0.07,-0.07,0.077,0.001,-0.001,109.04,8.90,-8.90,0
K01802.01,5.248668,0.000006,-0.000006,2.26,0.00,-0.00,1.78,0.35,-0.35,2.45,0.12,-0.12,3.46,0.08,-0.08,0.061,0.001,-0.001,282.67,22.76,-22.76,0
K01804.01,5.907415,0.000039,-0.000039,7.68,0.05,-0.05,nan,nan,nan,6.95,4.31,-4.31,3.21,0.12,-0.12,0.062,0.001,-0.001,95.48,9.86,-9.86,0
K01805.01,6.941358,0.000011,-0.000011,2.64,0.00,-0.00,1.70,0.29,-0.29,2.45,0.13,-0.13,3.40,0.07,-0.07,0.071,0.001,-0.001,123.73,10.23,-10.23,0
K01805.02,31.782112,0.000177,-0.000177,2.19,0.00,-0.00,3.74,0.71,-0.71,2.03,0.12,-0.12,5.62,0.11,-0.11,0.194,0.002,-0.002,16.61,1.37,-1.37,1
K01805.03,4.362732,0.000013,-0.000013,1.69,0.00,-0.00,2.19,0.47,-0.47,1.57,0.09,-0.09,2.92,0.06,-0.06,0.052,0.000,-0.000,228.40,18.88,-18.88,1
K01806.02,17.934661,0.000146,-0.000146,1.10,0.00,-0.00,5.21,1.14,-1.14,1.48,0.08,-0.08,6.28,0.19,-0.19,0.142,0.002,-0.002,96.15,8.32,-8.32,1
K01806.03,8.371596,0.000075,-0.000075,0.91,0.00,-0.00,4.09,1.09,-1.09,1.23,0.08,-0.08,4.89,0.15,-0.15,0.086,0.001,-0.001,262.86,22.76,-22.76,1
K01813.01,9.767859,0.000014,-0.000014,2.21,0.00,-0.00,1.90,0.39,-0.39,2.01,0.11,-0.11,3.74,0.07,-0.07,0.088,0.001,-0.001,68.74,5.71,-5.71,0
K01814.01,14.800751,0.000040,-0.000040,2.08,0.00,-0.00,5.55,1.07,-1.07,4.11,0.21,-0.21,9.01,0.25,-0.25,0.118,0.001,-0.001,230.69,20.46,-20.46,0
K01815.01,3.126861,0.000002,-0.000002,2.54,0.00,-0.00,1.15,0.21,-0.21,1.96,0.10,-0.10,2.36,0.07,-0.07,0.039,0.001,-0.001,139.20,16.79,-16.79,0
K01818.01,16.877258,0.000041,-0.000041,2.61,0.00,-0.00,3.65,0.64,-0.64,2.44,0.13,-0.13,4.58,0.11,-0.11,0.128,0.001,-0.001,37.40,3.20,-3.20,1
K01819.01,12.057057,0.000047,-0.000047,2.10,0.00,-0.00,2.26,0.53,-0.53,1.83,0.12,-0.12,3.93,0.06,-0.06,0.101,0.001,-0.001,51.06,4.12,-4.12,0
K01820.01,4.337220,0.000008,-0.000008,1.72,0.00,-0.00,2.45,0.43,-0.43,1.52,0.08,-0.08,2.81,0.04,-0.04,0.052,0.000,-0.000,192.12,15.60,-15.60,1
K01820.02,1.653889,0.000005,-0.000005,1.03,0.00,-0.00,1.66,0.44,-0.44,0.91,0.06,-0.06,2.05,0.03,-0.03,0.027,0.000,-0.000,685.92,55.71,-55.71,1
K01822.01,150.878320,0.000503,-0.000503,2.33,0.00,-0.00,8.35,1.45,-1.45,2.73,0.14,-0.14,11.21,0.33,-0.33,0.561,0.008,-0.008,4.41,0.37,-0.37,1
K01824.01,3.553831,0.000005,-0.000005,1.28,0.00,-0.00,2.99,0.52,-0.52,1.52,0.07,-0.07,3.35,0.11,-0.11,0.047,0.001,-0.001,605.65,53.10,-53.10,1
K01824.02,1.678326,0.000002,-0.000002,1.12,0.00,-0.00,2.34,0.39,-0.39,1.33,0.06,-0.06,2.61,0.08,-0.08,0.029,0.000,-0.000,1630.43,142.94,-142.94,1
K01825.01,13.522524,0.000074,-0.000074,2.40,0.00,-0.00,3.85,0.90,-0.90,2.10,0.14,-0.14,4.09,0.07,-0.07,0.109,0.001,-0.001,41.65,3.46,-3.46,1
K01826.01,134.252047,0.000547,-0.000547,2.65,0.00,-0.00,8.71,1.20,-1.20,3.16,0.14,-0.14,11.04,0.33,-0.33,0.519,0.007,-0.007,4.75,0.41,-0.41,1
K01831.01,51.809828,0.000229,-0.000229,3.88,0.00,-0.00,5.72,0.48,-0.48,3.54,0.17,-0.17,6.56,0.17,-0.17,0.265,0.003,-0.003,6.73,0.60,-0.60,0
K01831.02,4.385364,0.000014,-0.000014,1.28,0.00,-0.00,2.47,0.65,-0.65,1.18,0.08,-0.08,2.91,0.07,-0.07,0.052,0.001,-0.001,175.35,15.61,-15.61,1
K01831.04,13.979451,0.000039,-0.000039,1.74,0.00,-0.00,1.09,0.26,-0.26,1.60,0.11,-0.11,4.26,0.11,-0.11,0.112,0.001,-0.001,37.96,3.38,-3.38,0
K01833.01,3.692986,0.000007,-0.000007,2.54,0.00,-0.00,1.66,0.36,-0.36,1.85,0.10,-0.10,2.40,0.07,-0.07,0.043,0.001,-0.001,83.23,7.90,-7.90,1
K01833.02,7.684333,0.000014,-0.000014,3.12,0.00,-0.00,1.09,0.24,-0.24,2.28,0.12,-0.12,3.05,0.08,-0.08,0.069,0.001,-0.001,31.64,3.00,-3.00,0
K01833.03,5.709408,0.000018,-0.000018,2.23,0.00,-0.00,1.53,0.39,-0.39,1.63,0.10,-0.10,2.77,0.08,-0.08,0.057,0.001,-0.001,46.83,4.45,-4.45,0
K01837.01,34.173216,0.000120,-0.000120,2.28,0.00,-0.00,4.44,0.86,-0.86,1.96,0.11,-0.11,5.48,0.09,-0.09,0.200,0.002,-0.002,10.60,0.89,-0.89,1
K01837.02,1.682935,0.000005,-0.000005,1.08,0.00,-0.00,1.86,0.48,-0.48,0.93,0.06,-0.06,2.03,0.04,-0.04,0.027,0.000,-0.000,564.31,47.41,-47.41,1
K01838.01,16.736476,0.000140,-0.000140,3.08,0.00,-0.00,1.77,0.60,-0.60,2.15,0.21,-0.21,3.87,0.10,-0.10,0.115,0.001,-0.001,10.94,1.03,-1.03,0
K01843.01,4.194497,0.000006,-0.000006,2.34,0.00,-0.00,1.63,0.30,-0.30,1.39,0.07,-0.07,2.19,0.04,-0.04,0.042,0.000,-0.000,26.01,2.41,-2.41,1
K01845.01,1.970340,0.000002,-0.000002,1.80,0.00,-0.00,1.68,0.32,-0.32,1.62,0.09,-0.09,2.11,0.08,-0.08,0.029,0.000,-0.000,261.59,32.65,-32.65,1
K01845.02,5.058213,0.000005,-0.000005,2.48,0.01,-0.01,nan,nan,nan,2.24,0.46,-0.46,2.88,0.11,-0.11,0.054,0.001,-0.001,75.36,9.41,-9.41,0
K01850.01,11.551038,0.000026,-0.000026,1.85,0.00,-0.00,3.26,0.79,-0.79,2.54,0.14,-0.14,5.62,0.18,-0.18,0.104,0.001,-0.001,151.16,13.81,-13.81,0
K01854.01,43.034336,0.000186,-0.000186,2.13,0.00,-0.00,5.92,1.74,-1.74,2.16,0.14,-0.14,6.60,0.17,-0.17,0.240,0.003,-0.003,13.06,1.10,-1.10,1
K01856.01,46.299105,0.000117,-0.000117,2.66,0.00,-0.00,5.07,0.63,-0.63,2.25,0.11,-0.11,6.00,0.12,-0.12,0.242,0.002,-0.002,7.08,0.61,-0.61,1
K01860.01,6.319436,0.000013,-0.000013,2.20,0.00,-0.00,3.15,0.61,-0.61,2.41,0.13,-0.13,3.69,0.10,-0.10,0.069,0.001,-0.001,198.74,17.35,-17.35,1
K01860.02,12.209518,0.000039,-0.000039,2.13,0.00,-0.00,3.94,0.95,-0.95,2.32,0.14,-0.14,4.59,0.13,-0.13,0.107,0.001,-0.001,83.32,7.27,-7.27,1
K01860.03,3.076447,0.000010,-0.000010,1.35,0.00,-0.00,2.55,0.53,-0.53,1.47,0.08,-0.08,2.91,0.08,-0.08,0.043,0.001,-0.001,514.00,44.86,-44.86,1
K01861.01,17.504417,0.000047,-0.000047,2.48,0.00,-0.00,4.12,0.64,-0.64,2.77,0.13,-0.13,5.25,0.12,-0.12,0.138,0.001,-0.001,65.97,5.47,-5.47,1
K01863.01,33.788803,0.000147,-0.000147,2.36,0.00,-0.00,5.30,0.91,-0.91,2.85,0.14,-0.14,6.88,0.15,-0.15,0.217,0.002,-0.002,29.87,2.42,-2.42,1
K01864.01,3.215109,0.000008,-0.000008,1.15,0.00,-0.00,3.81,0.65,-0.65,2.26,0.12,-0.12,5.11,0.14,-0.14,0.046,0.000,-0.000,1353.26,120.94,-120.94,1
K01867.01,2.549563,0.000004,-0.000004,2.04,0.00,-0.00,1.66,0.32,-0.32,1.34,0.06,-0.06,1.98,0.04,-0.04,0.032,0.000,-0.000,74.33,6.69,-6.69,1
K01867.02,13.969502,0.000022,-0.000022,3.05,0.00,-0.00,1.36,0.36,-0.36,2.01,0.12,-0.12,3.48,0.06,-0.06,0.097,0.001,-0.001,7.87,0.71,-0.71,0
K01867.03,5.212302,0.000013,-0.000013,1.90,0.00,-0.00,2.05,0.44,-0.44,1.25,0.07,-0.07,2.51,0.05,-0.05,0.051,0.000,-0.000,28.92,2.60,-2.60,1
K01868.01,17.760765,0.000027,-0.000027,3.29,0.00,-0.00,1.58,0.30,-0.30,2.27,0.11,-0.11,3.82,0.09,-0.09,0.115,0.001,-0.001,6.35,0.60,-0.60,0
K01871.01,92.729725,0.000398,-0.000398,3.18,0.00,-0.00,6.04,1.62,-1.62,2.55,0.18,-0.18,7.23,0.22,-0.22,0.365,0.004,-0.004,1.33,0.12,-0.12,1
K01871.02,32.376183,0.000131,-0.000131,2.45,0.00,-0.00,3.94,0.82,-0.82,1.96,0.12,-0.12,5.11,0.15,-0.15,0.182,0.002,-0.002,5.35,0.50,-0.50,1
K01874.01,18.684838,0.000053,-0.000053,3.23,0.00,-0.00,3.64,0.88,-0.88,2.57,0.15,-0.15,4.01,0.11,-0.11,0.121,0.001,-0.001,8.71,0.85,-0.85,1
K01874.02,7.416347,0.000028,-0.000028,2.06,0.00,-0.00,2.05,0.47,-0.47,1.64,0.10,-0.10,2.95,0.08,-0.08,0.066,0.001,-0.001,29.49,2.87,-2.87,1
K01876.01,82.534119,0.000282,-0.000282,3.92,0.00,-0.00,4.62,0.69,-0.69,2.73,0.13,-0.13,6.29,0.18,-0.18,0.320,0.004,-0.004,1.15,0.11,-0.11,1
K01877.01,20.160379,0.000067,-0.000067,1.68,0.00,-0.00,3.56,0.95,-0.95,1.33,0.09,-0.09,4.49,0.17,-0.17,0.136,0.002,-0.002,15.52,1.74,-1.74,1
K01878.01,40.809573,0.000094,-0.000094,1.92,0.00,-0.00,2.63,0.52,-0.52,2.86,0.14,-0.14,8.61,0.25,-0.25,0.254,0.002,-0.002,37.35,3.22,-3.22,0
K01879.01,22.085516,0.000042,-0.000042,5.03,0.00,-0.00,2.00,0.33,-0.33,3.24,0.17,-0.17,4.02,0.08,-0.08,0.131,0.001,-0.001,4.16,0.39,-0.39,0
K01880.01,1.151167,0.000001,-0.000001,2.21,0.00,-0.00,1.08,0.12,-0.12,1.43,0.05,-0.05,1.51,0.03,-0.03,0.019,0.000,-0.000,200.84,17.93,-17.93,1
K01883.01,2.707306,0.000009,-0.000009,0.77,0.00,-0.00,3.37,0.73,-0.73,1.33,0.07,-0.07,4.21,0.13,-0.13,0.041,0.001,-0.001,1607.31,142.66,-142.66,1
K01886.01,5.991858,0.000011,-0.000011,1.27,0.00,-0.00,1.62,0.35,-0.35,2.20,0.12,-0.12,5.31,0.14,-0.14,0.072,0.001,-0.001,635.65,53.29,-53.29,0
K01888.01,120.018355,0.000649,-0.000649,2.76,0.00,-0.00,10.96,1.91,-1.91,5.45,0.26,-0.26,15.84,0.37,-0.37,0.534,0.004,-0.004,16.68,1.35,-1.35,1
K01891.01,15.955419,0.000051,-0.000051,2.49,0.00,-0.00,3.85,0.74,-0.74,2.14,0.14,-0.14,4.36,0.20,-0.20,0.119,0.001,-0.001,25.97,3.08,-3.08,1
K01891.02,8.259804,0.000047,-0.000047,1.56,0.00,-0.00,2.85,0.58,-0.58,1.34,0.09,-0.09,3.51,0.16,-0.16,0.077,0.001,-0.001,61.94,7.34,-7.34,1
K01893.01,3.554856,0.000007,-0.000007,1.42,0.00,-0.00,2.06,0.34,-0.34,2.00,0.10,-0.10,4.11,0.13,-0.13,0.045,0.001,-0.001,766.17,71.16,-71.16,0
K01895.01,8.457466,0.000031,-0.000031,3.32,0.00,-0.00,2.20,0.55,-0.55,2.41,0.16,-0.16,3.15,0.09,-0.09,0.074,0.001,-0.001,28.77,2.79,-2.79,1
K01895.02,17.281170,0.000090,-0.000090,3.62,0.00,-0.00,2.71,0.93,-0.93,2.63,0.20,-0.20,3.99,0.11,-0.11,0.118,0.002,-0.002,11.20,1.08,-1.08,1
K01897.01,59.771143,0.000215,-0.000215,2.22,0.00,-0.00,4.29,1.12,-1.12,2.82,0.16,-0.16,9.06,0.29,-0.29,0.302,0.004,-0.004,15.66,1.39,-1.39,0
K01898.01,6.498015,0.000014,-0.000014,1.27,0.00,-0.00,2.26,0.50,-0.50,1.63,0.09,-0.09,4.40,0.12,-0.12,0.070,0.001,-0.001,271.78,23.14,-23.14,0
K01904.01,12.439294,0.000053,-0.000053,1.45,0.00,-0.00,3.07,0.63,-0.63,1.16,0.07,-0.07,3.89,0.15,-0.15,0.100,0.001,-0.001,34.55,3.91,-3.91,1
K01905.01,7.626355,0.000022,-0.000022,1.56,0.00,-0.00,2.36,0.49,-0.49,1.18,0.07,-0.07,3.16,0.11,-0.11,0.071,0.001,-0.001,54.91,6.04,-6.04,1
K01905.02,15.995604,0.000096,-0.000096,1.35,0.00,-0.00,3.37,0.76,-0.76,1.02,0.07,-0.07,4.04,0.14,-0.14,0.115,0.001,-0.001,20.66,2.27,-2.27,1
K01905.03,34.211502,0.000300,-0.000300,1.49,0.00,-0.00,4.89,1.41,-1.41,1.12,0.08,-0.08,5.19,0.18,-0.18,0.190,0.002,-0.002,7.57,0.83,-0.83,1
K01908.01,12.551111,0.000035,-0.000035,2.00,0.00,-0.00,3.03,0.64,-0.64,1.46,0.09,-0.09,3.51,0.09,-0.09,0.094,0.001,-0.001,14.31,1.36,-1.36,1
K01908.02,24.088418,0.000176,-0.000176,1.77,0.00,-0.00,3.83,0.85,-0.85,1.29,0.08,-0.08,4.36,0.12,-0.12,0.144,0.002,-0.002,6.05,0.57,-0.57,1
K01909.01,12.758001,0.000037,-0.000037,1.26,0.00,-0.00,4.11,0.64,-0.64,1.38,0.06,-0.06,4.67,0.11,-0.11,0.110,0.001,-0.001,89.03,7.19,-7.19,1
K01909.02,5.470334,0.000017,-0.000017,0.98,0.00,-0.00,3.11,0.58,-0.58,1.07,0.05,-0.05,3.53,0.08,-0.08,0.063,0.001,-0.001,272.26,21.99,-21.99,1
K01909.03,25.098508,0.000102,-0.000102,1.20,0.00,-0.00,2.66,0.64,-0.64,1.31,0.08,-0.08,5.84,0.14,-0.14,0.173,0.002,-0.002,36.44,2.94,-2.94,0
K01913.01,5.508607,0.000014,-0.000014,1.30,0.00,-0.00,2.91,0.60,-0.60,1.28,0.07,-0.07,3.25,0.06,-0.06,0.062,0.001,-0.001,171.82,14.04,-14.04,1
K01915.01,6.562265,0.000019,-0.000019,1.48,0.00,-0.00,3.88,0.65,-0.65,2.90,0.15,-0.15,6.06,0.16,-0.16,0.078,0.001,-0.001,580.04,50.58,-50.58,1
K01915.02,67.844689,0.001005,-0.001005,1.34,0.00,-0.00,11.20,2.61,-2.61,2.62,0.16,-0.16,13.11,0.35,-0.35,0.363,0.003,-0.003,26.57,2.32,-2.32,1
K01917.01,35.011909,0.000095,-0.000095,1.92,0.00,-0.00,2.50,0.50,-0.50,2.29,0.12,-0.12,7.10,0.21,-0.21,0.214,0.003,-0.003,28.61,2.44,-2.44,0
K01921.01,16.004967,0.000053,-0.000053,1.81,0.00,-0.00,6.33,1.23,-1.23,2.86,0.15,-0.15,6.67,0.21,-0.21,0.138,0.001,-0.001,168.17,15.19,-15.19,1
K01923.01,7.234004,0.000016,-0.000016,1.95,0.00,-0.00,2.09,0.52,-0.52,1.85,0.11,-0.11,3.50,0.08,-0.08,0.074,0.001,-0.001,108.17,9.30,-9.30,0
K01925.01,68.958447,0.000235,-0.000235,1.01,0.00,-0.00,3.04,0.75,-0.75,1.00,0.06,-0.06,7.58,0.21,-0.21,0.324,0.004,-0.004,5.89,0.51,-0.51,0
K01928.01,63.038037,0.000229,-0.000229,2.35,0.00,-0.00,7.12,1.33,-1.33,2.79,0.14,-0.14,8.33,0.20,-0.20,0.325,0.004,-0.004,11.79,0.96,-0.96,1
K01929.01,9.693150,0.000028,-0.000028,1.09,0.00,-0.00,5.48,1.12,-1.12,2.16,0.12,-0.12,7.42,0.19,-0.19,0.094,0.001,-0.001,328.62,28.56,-28.56,1
K01929.02,3.292768,0.000012,-0.000012,0.82,0.00,-0.00,4.67,0.95,-0.95,1.63,0.09,-0.09,5.20,0.13,-0.13,0.046,0.000,-0.000,1366.63,118.76,-118.76,1
K01930.01,13.727103,0.000041,-0.000041,1.31,0.00,-0.00,7.13,1.47,-1.47,2.54,0.13,-0.13,8.14,0.24,-0.24,0.119,0.001,-0.001,228.69,19.86,-19.86,1
K01930.02,24.311003,0.000104,-0.000104,1.25,0.00,-0.00,8.54,1.58,-1.58,2.43,0.12,-0.12,9.83,0.29,-0.29,0.174,0.002,-0.002,107.54,9.34,-9.34,1
K01930.03,44.430406,0.000191,-0.000191,1.43,0.00,-0.00,9.98,2.14,-2.14,2.78,0.15,-0.15,12.00,0.35,-0.35,0.258,0.003,-0.003,48.52,4.21,-4.21,1
K01930.04,9.341459,0.000044,-0.000044,0.84,0.00,-0.00,6.06,1.26,-1.26,1.62,0.09,-0.09,7.17,0.21,-0.21,0.092,0.001,-0.001,380.10,33.01,-33.01,1
K01934.01,28.782710,0.000092,-0.000092,2.65,0.00,-0.00,3.32,1.51,-1.51,2.01,0.20,-0.20,4.83,0.14,-0.14,0.168,0.002,-0.002,6.49,0.79,-0.79,1
K01937.01,1.411230,0.000001,-0.000001,1.77,0.00,-0.00,1.37,0.28,-0.28,1.30,0.08,-0.08,1.72,0.05,-0.05,0.022,0.000,-0.000,264.77,24.64,-24.64,1
K01938.01,96.915171,0.000292,-0.000292,2.65,0.00,-0.00,5.79,0.91,-0.91,2.18,0.12,-0.12,7.63,0.36,-0.36,0.380,0.005,-0.005,2.37,0.29,-0.29,1
K01940.01,10.994709,0.000019,-0.000019,2.69,0.00,-0.00,1.55,0.31,-0.31,1.88,0.11,-0.11,3.26,0.09,-0.09,0.085,0.001,-0.001,15.26,1.53,-1.53,0
K01944.01,12.184200,0.000041,-0.000041,2.06,0.00,-0.00,2.38,0.81,-0.81,2.00,0.13,-0.13,4.22,0.08,-0.08,0.105,0.001,-0.001,71.17,5.70,-5.70,0
K01947.01,6.422943,0.000009,-0.000009,1.49,0.00,-0.00,1.09,0.22,-0.22,2.02,0.11,-0.11,4.41,0.13,-0.13,0.073,0.001,-0.001,318.67,27.34,-27.34,0
K01955.01,15.170269,0.000041,-0.000041,1.38,0.00,-0.00,3.96,0.61,-0.61,2.07,0.09,-0.09,6.36,0.20,-0.20,0.131,0.001,-0.001,146.87,12.74,-12.74,1
K01955.03,1.644221,0.000006,-0.000006,0.64,0.00,-0.00,2.72,0.67,-0.67,0.96,0.06,-0.06,3.05,0.10,-0.10,0.030,0.000,-0.000,2759.08,239.43,-239.43,1
K01955.04,26.234745,0.000123,-0.000123,1.24,0.00,-0.00,2.71,0.66,-0.66,1.85,0.10,-0.10,7.62,0.24,-0.24,0.188,0.002,-0.002,71.27,6.18,-6.18,0
K01959.01,36.515764,0.000107,-0.000107,2.65,0.00,-0.00,3.41,0.82,-0.82,1.96,0.13,-0.13,5.24,0.17,-0.17,0.198,0.002,-0.002,6.53,0.71,-0.71,1
K01960.01,8.968470,0.000031,-0.000031,1.41,0.00,-0.00,4.27,0.88,-0.88,1.87,0.11,-0.11,4.91,0.17,-0.17,0.089,0.001,-0.001,183.56,17.40,-17.40,1
K01960.02,23.221812,0.000107,-0.000107,1.34,0.00,-0.00,2.52,0.64,-0.64,1.76,0.12,-0.12,6.73,0.23,-0.23,0.166,0.002,-0.002,52.29,4.96,-4.96,0
K01980.01,122.879954,0.000681,-0.000681,2.45,0.00,-0.00,7.01,1.73,-1.73,2.30,0.14,-0.14,8.83,0.15,-0.15,0.478,0.004,-0.004,2.69,0.22,-0.22,1
K01984.01,22.064020,0.000081,-0.000081,1.83,0.00,-0.00,3.47,0.69,-0.69,2.30,0.12,-0.12,6.22,0.17,-0.17,0.163,0.002,-0.002,57.36,4.79,-4.79,0
K01985.01,5.756245,0.000005,-0.000005,2.30,0.00,-0.00,0.98,0.28,-0.28,1.87,0.14,-0.14,3.00,0.12,-0.12,0.060,0.001,-0.001,85.27,9.67,-9.67,0
K01988.01,0.934885,0.000001,-0.000001,1.48,0.00,-0.00,1.37,0.28,-0.28,1.16,0.07,-0.07,1.59,0.05,-0.05,0.018,0.000,-0.000,639.94,77.70,-77.70,1
K01989.01,201.118319,0.001461,-0.001461,2.21,0.00,-0.00,9.94,1.82,-1.82,2.37,0.12,-0.12,11.46,0.30,-0.30,0.674,0.009,-0.009,1.99,0.17,-0.17,1
K02001.01,8.277458,0.000046,-0.000046,1.28,0.00,-0.00,2.61,0.57,-0.57,1.07,0.07,-0.07,3.49,0.15,-0.15,0.078,0.001,-0.001,67.07,7.70,-7.70,1
K02004.01,56.188644,0.000264,-0.000264,1.70,0.00,-0.00,6.01,1.10,-1.10,3.01,0.16,-0.16,11.71,0.43,-0.43,0.304,0.006,-0.006,25.34,2.49,-2.49,0
K02004.02,3.188990,0.000020,-0.000020,0.75,0.00,-0.00,2.68,0.59,-0.59,1.32,0.08,-0.08,4.54,0.17,-0.17,0.046,0.001,-0.001,1118.08,109.88,-109.88,0
K02006.01,3.273448,0.000006,-0.000006,1.48,0.00,-0.00,1.69,0.32,-0.32,0.94,0.05,-0.05,2.10,0.04,-0.04,0.037,0.000,-0.000,49.95,4.49,-4.49,1
K02007.01,15.378901,0.000138,-0.000138,1.26,0.00,-0.00,4.50,1.28,-1.28,1.37,0.09,-0.09,4.95,0.10,-0.10,0.126,0.001,-0.001,67.99,5.38,-5.38,1
K02007.02,21.128566,0.000200,-0.000200,1.22,0.00,-0.00,3.76,0.81,-0.81,1.33,0.09,-0.09,5.50,0.11,-0.11,0.155,0.002,-0.002,44.71,3.54,-3.54,1
K02009.01,86.749081,0.000550,-0.000550,2.14,0.00,-0.00,8.84,1.48,-1.48,2.56,0.13,-0.13,10.11,0.32,-0.32,0.369,0.005,-0.005,7.91,0.71,-0.71,1
K02010.01,25.961901,0.000096,-0.000096,1.74,0.00,-0.00,6.10,1.14,-1.14,2.69,0.13,-0.13,7.70,0.19,-0.19,0.189,0.001,-0.001,83.04,6.54,-6.54,1
K02011.01,7.056751,0.000021,-0.000021,1.07,0.00,-0.00,1.97,0.54,-0.54,1.52,0.09,-0.09,4.67,0.13,-0.13,0.079,0.001,-0.001,409.29,33.11,-33.11,0
K02011.02,17.265366,0.000197,-0.000197,0.77,0.00,-0.00,4.84,1.02,-1.02,1.10,0.07,-0.07,6.27,0.17,-0.17,0.143,0.001,-0.001,125.64,10.16,-10.16,1
K02013.01,2.414349,0.000004,-0.000004,1.25,0.00,-0.00,1.26,0.25,-0.25,0.88,0.05,-0.05,2.00,0.06,-0.06,0.031,0.000,-0.000,111.92,10.97,-10.97,1
K02016.01,4.306564,0.000014,-0.000014,1.48,0.00,-0.00,3.80,0.64,-0.64,2.26,0.12,-0.12,4.29,0.13,-0.13,0.057,0.001,-0.001,636.59,58.06,-58.06,1
K02017.01,2.295035,0.000013,-0.000013,1.22,0.00,-0.00,1.54,0.37,-0.37,1.15,0.09,-0.09,2.39,0.04,-0.04,0.035,0.000,-0.000,588.60,46.75,-46.75,1
K02025.01,17.848508,0.000065,-0.000065,1.83,0.00,-0.00,5.45,1.28,-1.28,2.75,0.15,-0.15,6.54,0.20,-0.20,0.149,0.001,-0.001,130.11,11.60,-11.60,0
K02025.02,26.136344,0.000114,-0.000114,1.77,0.00,-0.00,6.44,1.56,-1.56,2.65,0.14,-0.14,7.41,0.23,-0.23,0.191,0.002,-0.002,78.65,7.01,-7.01,0
K02025.03,11.189571,0.000087,-0.000087,1.11,0.00,-0.00,5.15,1.16,-1.16,1.66,0.10,-0.10,5.60,0.17,-0.17,0.109,0.001,-0.001,240.99,21.49,-21.49,0
K02026.01,2.757977,0.000009,-0.000009,1.35,0.00,-0.00,2.01,0.50,-0.50,1.45,0.08,-0.08,2.79,0.06,-0.06,0.040,0.000,-0.000,709.27,56.78,-56.78,1
K02029.01,16.332700,0.000078,-0.000078,1.59,0.00,-0.00,2.01,0.56,-0.56,1.25,0.09,-0.09,4.22,0.17,-0.17,0.119,0.001,-0.001,26.78,3.06,-3.06,0
K02029.02,10.055503,0.000087,-0.000087,1.11,0.00,-0.00,2.90,0.66,-0.66,0.87,0.06,-0.06,3.60,0.15,-0.15,0.087,0.001,-0.001,50.79,5.80,-5.80,1
K02029.03,6.887311,0.000089,-0.000089,0.84,0.00,-0.00,2.12,0.59,-0.59,0.66,0.06,-0.06,3.18,0.13,-0.13,0.068,0.001,-0.001,83.71,9.56,-9.56,1
K02031.01,9.304139,0.000025,-0.000025,2.28,0.00,-0.00,1.86,0.40,-0.40,1.83,0.12,-0.12,3.35,0.10,-0.10,0.079,0.001,-0.001,25.65,2.40,-2.40,0
K02035.01,1.931555,0.000015,-0.000015,2.05,0.00,-0.00,1.47,0.42,-0.42,1.96,0.19,-0.19,2.27,0.05,-0.05,0.031,0.000,-0.000,677.19,56.64,-56.64,1
K02036.01,8.411003,0.000023,-0.000023,2.52,0.00,-0.00,2.13,0.50,-0.50,1.74,0.09,-0.09,3.02,0.07,-0.07,0.070,0.001,-0.001,18.19,1.69,-1.69,1
K02036.02,5.795295,0.000036,-0.000036,1.69,0.00,-0.00,2.13,0.51,-0.51,1.16,0.08,-0.08,2.67,0.06,-0.06,0.055,0.000,-0.000,29.74,2.76,-2.76,1
K02040.01,19.585612,0.000045,-0.000045,2.10,0.00,-0.00,1.36,0.31,-0.31,2.29,0.14,-0.14,5.48,0.18,-0.18,0.143,0.002,-0.002,44.38,4.05,-4.05,0
K02042.01,63.073224,0.000287,-0.000287,2.39,0.00,-0.00,5.05,1.11,-1.11,5.84,0.34,-0.34,17.93,0.49,-0.49,0.307,0.003,-0.003,50.00,4.57,-4.57,0
K02043.01,78.546111,0.000425,-0.000425,2.36,0.00,-0.00,8.36,1.25,-1.25,2.97,0.15,-0.15,9.80,0.36,-0.36,0.364,0.005,-0.005,10.14,0.98,-0.98,1
K02045.01,5.476658,0.000013,-0.000013,2.29,0.00,-0.00,2.41,0.48,-0.48,1.74,0.10,-0.10,2.73,0.08,-0.08,0.055,0.001,-0.001,50.89,4.92,-4.92,1
K02046.01,23.899007,0.000128,-0.000128,1.56,0.00,-0.00,15.36,2.23,-2.23,2.71,0.13,-0.13,8.84,0.28,-0.28,0.170,0.002,-0.002,73.93,6.56,-6.56,1
K02047.01,6.221611,0.000020,-0.000020,1.19,0.00,-0.00,3.27,0.66,-0.66,1.55,0.08,-0.08,4.23,0.12,-0.12,0.071,0.001,-0.001,362.09,30.98,-30.98,1
K02049.01,1.569067,0.000003,-0.000003,1.12,0.00,-0.00,2.73,0.67,-0.67,1.63,0.10,-0.10,3.01,0.09,-0.09,0.028,0.000,-0.000,2447.35,219.09,-219.09,1
K02053.01,13.121622,0.000045,-0.000045,1.30,0.00,-0.00,3.47,0.92,-0.92,1.99,0.11,-0.11,6.22,0.15,-0.15,0.119,0.001,-0.001,180.10,14.91,-14.91,0
K02053.02,4.612674,0.000012,-0.000012,1.07,0.00,-0.00,2.98,0.66,-0.66,1.64,0.09,-0.09,4.40,0.11,-0.11,0.060,0.001,-0.001,715.89,59.27,-59.27,1
K02057.01,5.945655,0.000017,-0.000017,1.84,0.00,-0.00,2.09,0.45,-0.45,1.19,0.06,-0.06,2.58,0.05,-0.05,0.055,0.000,-0.000,23.25,2.11,-2.11,1
K02060.01,2.800111,0.000004,-0.000004,2.44,0.00,-0.00,0.95,0.18,-0.18,1.92,0.11,-0.11,2.31,0.08,-0.08,0.037,0.000,-0.000,173.19,21.05,-21.05,1
K02071.01,3.856907,0.000011,-0.000011,1.04,0.00,-0.00,2.00,0.46,-0.46,0.95,0.06,-0.06,2.78,0.07,-0.07,0.048,0.001,-0.001,213.17,18.56,-18.56,1
K02072.01,1.543205,0.000004,-0.000004,0.88,0.00,-0.00,2.58,0.48,-0.48,1.30,0.07,-0.07,3.19,0.09,-0.09,0.027,0.000,-0.000,2557.73,222.11,-222.11,1
K02073.01,49.500473,0.000340,-0.000340,2.80,0.00,-0.00,5.56,1.40,-1.40,2.20,0.16,-0.16,6.05,0.21,-0.21,0.247,0.003,-0.003,4.95,0.54,-0.54,1
K02073.02,6.475391,0.000021,-0.000021,2.08,0.00,-0.00,2.61,0.54,-0.54,1.63,0.11,-0.11,3.09,0.11,-0.11,0.065,0.001,-0.001,72.55,7.95,-7.95,1
K02073.03,16.858256,0.000060,-0.000060,2.50,0.00,-0.00,1.95,0.54,-0.54,1.96,0.15,-0.15,4.24,0.15,-0.15,0.121,0.001,-0.001,20.52,2.25,-2.25,0
K02078.01,18.784292,0.000076,-0.000076,2.85,0.00,-0.00,2.95,0.58,-0.58,2.05,0.13,-0.13,4.06,0.11,-0.11,0.124,0.002,-0.002,8.66,0.83,-0.83,1
K02078.02,161.515617,0.001258,-0.001258,4.24,0.01,-0.01,6.20,2.84,-2.84,3.06,0.46,-0.46,8.26,0.23,-0.23,0.512,0.006,-0.006,0.51,0.05,-0.05,1
K02079.01,0.693843,0.000002,-0.000002,0.65,0.00,-0.00,1.58,0.42,-0.42,0.69,0.05,-0.05,1.75,0.05,-0.05,0.016,0.000,-0.000,2929.21,255.50,-255.50,1
K02082.01,31.588898,0.000121,-0.000121,1.76,0.00,-0.00,3.32,0.77,-0.77,2.63,0.16,-0.16,8.04,0.24,-0.24,0.213,0.002,-0.002,46.80,4.20,-4.20,0
K02086.01,7.132947,0.000036,-0.000036,1.11,0.00,-0.00,4.26,0.82,-0.82,1.76,0.10,-0.10,5.50,0.18,-0.18,0.075,0.001,-0.001,371.27,34.38,-34.38,1
K02086.02,8.919012,0.000051,-0.000051,1.24,0.00,-0.00,4.04,0.86,-0.86,1.96,0.11,-0.11,5.92,0.20,-0.20,0.087,0.001,-0.001,276.43,25.59,-25.59,1
K02086.03,11.898495,0.000142,-0.000142,1.12,0.00,-0.00,2.34,0.66,-0.66,1.77,0.13,-0.13,6.51,0.22,-0.22,0.105,0.002,-0.002,188.95,17.49,-17.49,0
K02087.01,23.127417,0.000157,-0.000157,1.16,0.00,-0.00,4.69,1.12,-1.12,1.28,0.07,-0.07,5.72,0.12,-0.12,0.165,0.002,-0.002,43.34,3.34,-3.34,1
K02090.01,5.132486,0.000010,-0.000010,2.71,0.00,-0.00,1.42,0.31,-0.31,1.67,0.10,-0.10,2.41,0.04,-0.04,0.049,0.000,-0.000,22.45,2.09,-2.09,0
K02101.01,2.892217,0.000007,-0.000007,1.73,0.00,-0.00,1.30,0.33,-0.33,1.32,0.08,-0.08,2.20,0.06,-0.06,0.036,0.000,-0.000,100.10,9.54,-9.54,1
K02105.01,6.421999,0.000025,-0.000025,1.17,0.00,-0.00,2.60,0.68,-0.68,1.29,0.08,-0.08,3.75,0.11,-0.11,0.070,0.001,-0.001,226.72,19.35,-19.35,1
K02109.01,19.791939,0.000114,-0.000114,1.81,0.00,-0.00,3.12,0.63,-0.63,3.26,0.18,-0.18,8.33,0.23,-0.23,0.156,0.002,-0.002,129.50,11.84,-11.84,0
K02110.01,5.037280,0.000016,-0.000016,0.81,0.00,-0.00,1.87,0.46,-0.46,1.29,0.08,-0.08,4.52,0.14,-0.14,0.065,0.001,-0.001,728.38,62.09,-62.09,0
K02114.01,4.421567,0.000010,-0.000010,2.35,0.00,-0.00,1.95,0.51,-0.51,1.61,0.12,-0.12,2.42,0.08,-0.08,0.046,0.000,-0.000,44.37,4.61,-4.61,1
K02119.01,0.571038,0.000001,-0.000001,1.41,0.00,-0.00,1.08,0.20,-0.20,1.20,0.07,-0.07,1.46,0.06,-0.06,0.013,0.000,-0.000,2247.52,264.35,-264.35,1
K02120.01,8.774258,0.000029,-0.000029,1.41,0.00,-0.00,2.05,0.46,-0.46,1.10,0.07,-0.07,3.40,0.13,-0.13,0.079,0.001,-0.001,51.60,5.78,-5.78,1
K02126.01,9.693108,0.000030,-0.000030,3.05,0.00,-0.00,2.62,0.50,-0.50,2.36,0.14,-0.14,3.37,0.12,-0.12,0.081,0.001,-0.001,31.87,4.07,-4.07,1
K02130.01,16.855926,0.000064,-0.000064,2.70,0.00,-0.00,2.23,0.55,-0.55,1.90,0.12,-0.12,3.82,0.11,-0.11,0.112,0.001,-0.001,7.61,0.75,-0.75,0
K02135.01,55.186621,0.000346,-0.000346,1.80,0.00,-0.00,8.82,2.29,-2.29,2.91,0.16,-0.16,10.48,0.35,-0.35,0.307,0.003,-0.003,29.35,2.62,-2.62,1
K02135.02,20.189040,0.000312,-0.000312,0.98,0.00,-0.00,6.02,1.38,-1.38,1.59,0.10,-0.10,7.52,0.25,-0.25,0.158,0.002,-0.002,110.69,9.87,-9.87,1
K02135.03,8.486516,0.000053,-0.000053,0.98,0.00,-0.00,5.16,1.17,-1.17,1.58,0.09,-0.09,5.65,0.19,-0.19,0.089,0.001,-0.001,347.49,30.99,-30.99,1
K02137.01,14.974362,0.000047,-0.000047,1.48,0.00,-0.00,2.43,0.56,-0.56,1.32,0.08,-0.08,4.34,0.13,-0.13,0.114,0.002,-0.002,35.84,3.26,-3.26,0
K02143.01,4.790295,0.000020,-0.000020,1.09,0.00,-0.00,2.67,0.75,-0.75,1.02,0.07,-0.07,3.03,0.06,-0.06,0.056,0.001,-0.001,186.31,15.73,-15.73,1
K02146.01,2.949029,0.000008,-0.000008,1.72,0.00,-0.00,1.98,0.40,-0.40,1.37,0.08,-0.08,2.37,0.08,-0.08,0.038,0.001,-0.001,170.41,20.62,-20.62,1
K02148.01,11.932054,0.000048,-0.000048,1.22,0.00,-0.00,6.06,1.25,-1.25,2.15,0.12,-0.12,6.87,0.22,-0.22,0.111,0.002,-0.002,180.14,16.62,-16.62,1
K02148.02,7.542358,0.000038,-0.000038,1.05,0.00,-0.00,4.62,0.88,-0.88,1.85,0.10,-0.10,5.90,0.19,-0.19,0.082,0.002,-0.002,330.04,30.44,-30.44,1
K02149.01,13.151402,0.000080,-0.000080,0.92,0.00,-0.00,5.21,1.42,-1.42,1.47,0.08,-0.08,6.36,0.11,-0.11,0.122,0.001,-0.001,194.06,14.36,-14.36,1
K02153.01,59.980987,0.000470,-0.000470,1.55,0.00,-0.00,6.80,1.90,-1.90,2.23,0.13,-0.13,9.96,0.28,-0.28,0.311,0.004,-0.004,20.52,1.73,-1.73,1
K02153.02,25.745796,0.000321,-0.000321,1.10,0.00,-0.00,6.85,1.43,-1.43,1.57,0.09,-0.09,7.54,0.21,-0.21,0.178,0.002,-0.002,62.68,5.27,-5.27,1
K02158.01,4.562041,0.000016,-0.000016,0.83,0.00,-0.00,2.68,0.55,-0.55,0.84,0.05,-0.05,3.27,0.10,-0.10,0.053,0.001,-0.001,225.56,20.42,-20.42,1
K02158.02,6.682312,0.000059,-0.000059,0.64,0.00,-0.00,3.12,0.90,-0.90,0.65,0.05,-0.05,3.71,0.12,-0.12,0.068,0.001,-0.001,136.28,12.34,-12.34,1
K02159.01,7.596700,0.000033,-0.000033,1.04,0.00,-0.00,3.56,0.86,-0.86,1.12,0.07,-0.07,3.88,0.09,-0.09,0.078,0.001,-0.001,155.70,12.82,-12.82,1
K02162.01,108.593113,0.001130,-0.001130,1.70,0.00,-0.00,7.79,2.64,-2.64,1.69,0.12,-0.12,9.29,0.33,-0.33,0.419,0.006,-0.006,4.34,0.40,-0.40,1
K02162.02,199.668760,0.003961,-0.003961,1.47,0.00,-0.00,8.68,2.26,-2.26,1.45,0.10,-0.10,11.36,0.40,-0.40,0.627,0.009,-0.009,1.94,0.18,-0.18,1
K02169.01,5.452987,0.000018,-0.000018,0.85,0.00,-0.00,2.07,0.45,-0.45,0.80,0.05,-0.05,3.18,0.07,-0.07,0.061,0.001,-0.001,154.35,13.03,-13.03,1
K02169.02,3.266627,0.000014,-0.000014,0.71,0.00,-0.00,2.04,0.53,-0.53,0.67,0.05,-0.05,2.68,0.06,-0.06,0.043,0.000,-0.000,303.56,25.62,-25.62,1
K02173.01,37.815416,0.000267,-0.000267,1.53,0.00,-0.00,4.53,1.17,-1.17,1.18,0.08,-0.08,5.42,0.17,-0.17,0.204,0.003,-0.003,5.56,0.67,-0.67,1
K02191.01,8.847843,0.000034,-0.000034,1.94,0.00,-0.00,2.01,0.56,-0.56,1.27,0.09,-0.09,3.01,0.06,-0.06,0.072,0.000,-0.000,14.12,1.28,-1.28,1
K02193.01,2.361724,0.000003,-0.000003,2.19,0.00,-0.00,1.20,0.33,-0.33,1.50,0.11,-0.11,1.92,0.05,-0.05,0.030,0.000,-0.000,121.45,12.23,-12.23,1
K02194.01,34.763054,0.000213,-0.000213,1.58,0.00,-0.00,4.16,1.10,-1.10,2.17,0.13,-0.13,8.40,0.27,-0.27,0.206,0.003,-0.003,36.07,3.31,-3.31,0
K02194.02,67.968656,0.000585,-0.000585,1.65,0.00,-0.00,7.71,1.55,-1.55,2.27,0.13,-0.13,10.48,0.34,-0.34,0.321,0.004,-0.004,14.88,1.37,-1.37,1
K02202.01,0.813166,0.000001,-0.000001,1.20,0.00,-0.00,1.37,0.28,-0.28,1.06,0.07,-0.07,1.63,0.02,-0.02,0.017,0.000,-0.000,1643.23,136.37,-136.37,1
K02204.01,10.860624,0.000040,-0.000040,1.29,0.00,-0.00,2.25,0.53,-0.53,2.41,0.14,-0.14,7.06,0.22,-0.22,0.106,0.001,-0.001,360.03,32.83,-32.83,0
K02205.01,24.086322,0.000099,-0.000099,2.95,0.00,-0.00,2.04,0.58,-0.58,2.38,0.18,-0.18,4.65,0.16,-0.16,0.149,0.002,-0.002,9.65,1.21,-1.21,0
K02208.01,2.344513,0.000006,-0.000006,0.72,0.00,-0.00,1.36,0.32,-0.32,0.88,0.05,-0.05,2.98,0.09,-0.09,0.036,0.001,-0.001,1000.68,84.51,-84.51,1
K02210.01,2.888904,0.000007,-0.000007,1.82,0.00,-0.00,1.55,0.37,-0.37,1.33,0.10,-0.10,2.27,0.07,-0.07,0.037,0.000,-0.000,184.87,20.17,-20.17,1
K02210.02,210.631486,0.001512,-0.001512,3.68,0.00,-0.00,7.81,1.55,-1.55,2.70,0.18,-0.18,9.34,0.30,-0.30,0.628,0.008,-0.008,0.64,0.07,-0.07,1
K02214.01,2.352274,0.000008,-0.000008,1.61,0.00,-0.00,1.69,0.44,-0.44,1.28,0.09,-0.09,2.16,0.07,-0.07,0.032,0.000,-0.000,194.21,24.02,-24.02,1
K02225.01,2.787874,0.000010,-0.000010,1.27,0.00,-0.00,1.98,0.45,-0.45,0.96,0.06,-0.06,2.26,0.07,-0.07,0.036,0.000,-0.000,155.16,18.88,-18.88,1
K02238.01,1.646802,0.000004,-0.000004,1.56,0.00,-0.00,1.19,0.32,-0.32,1.03,0.06,-0.06,1.72,0.03,-0.03,0.024,0.000,-0.000,134.51,12.03,-12.03,1
K02246.01,11.895204,0.000054,-0.000054,1.25,0.00,-0.00,3.33,0.69,-0.69,1.27,0.07,-0.07,4.39,0.13,-0.13,0.101,0.001,-0.001,80.09,7.05,-7.05,1
K02247.01,4.457433,0.000017,-0.000017,1.20,0.00,-0.00,2.27,0.55,-0.55,0.93,0.06,-0.06,2.63,0.08,-0.08,0.049,0.001,-0.001,72.99,6.95,-6.95,1
K02250.01,2.935362,0.000005,-0.000005,2.94,0.00,-0.00,1.36,0.25,-0.25,2.44,0.16,-0.16,2.44,0.10,-0.10,0.039,0.000,-0.000,220.44,25.19,-25.19,1
K02250.02,0.626282,0.000001,-0.000001,1.90,0.00,-0.00,1.13,0.30,-0.30,1.58,0.13,-0.13,1.47,0.06,-0.06,0.014,0.000,-0.000,1693.80,193.54,-193.54,1
K02252.01,13.539536,0.000088,-0.000088,1.08,0.00,-0.00,4.28,1.78,-1.78,2.66,0.20,-0.20,9.48,0.35,-0.35,0.128,0.002,-0.002,376.71,37.09,-37.09,0
K02256.01,10.712535,0.000038,-0.000038,3.14,0.00,-0.00,2.54,0.46,-0.46,2.37,0.13,-0.13,3.49,0.11,-0.11,0.087,0.001,-0.001,25.68,3.13,-3.13,1
K02260.01,6.117850,0.000028,-0.000028,0.72,0.00,-0.00,3.38,0.70,-0.70,1.05,0.05,-0.05,4.66,0.13,-0.13,0.071,0.001,-0.001,456.20,37.80,-37.80,1
K02261.01,3.975996,0.000011,-0.000011,1.31,0.00,-0.00,2.16,0.48,-0.48,1.08,0.07,-0.07,2.75,0.12,-0.12,0.048,0.001,-0.001,178.99,20.99,-20.99,1
K02266.01,1.003932,0.000003,-0.000003,2.02,0.00,-0.00,1.39,0.33,-0.33,1.72,0.12,-0.12,1.66,0.06,-0.06,0.018,0.000,-0.000,699.92,90.44,-90.44,1
K02273.01,6.110104,0.000046,-0.000046,0.71,0.00,-0.00,2.32,0.64,-0.64,0.93,0.07,-0.07,4.19,0.11,-0.11,0.071,0.001,-0.001,335.47,27.52,-27.52,0
K02278.01,14.172229,0.000056,-0.000056,1.45,0.00,-0.00,2.47,0.59,-0.59,2.27,0.13,-0.13,6.87,0.22,-0.22,0.118,0.002,-0.002,152.51,14.04,-14.04,0
K02278.02,4.920311,0.000031,-0.000031,0.83,0.00,-0.00,4.00,0.88,-0.88,1.29,0.08,-0.08,4.84,0.16,-0.16,0.058,0.001,-0.001,616.25,56.75,-56.75,1
K02279.01,27.014262,0.000150,-0.000150,1.57,0.00,-0.00,5.23,1.10,-1.10,2.03,0.11,-0.11,6.92,0.22,-0.22,0.184,0.002,-0.002,45.61,4.04,-4.04,1
K02279.02,12.509458,0.000075,-0.000075,1.15,0.00,-0.00,3.35,0.78,-0.78,1.49,0.09,-0.09,5.37,0.17,-0.17,0.110,0.001,-0.001,126.00,11.16,-11.16,1
K02281.01,0.769855,0.000001,-0.000001,0.97,0.00,-0.00,0.98,0.26,-0.26,0.82,0.06,-0.06,1.60,0.07,-0.07,0.016,0.000,-0.000,1453.49,167.50,-167.50,1
K02289.01,62.784398,0.000423,-0.000423,1.67,0.00,-0.00,4.65,0.94,-0.94,2.34,0.13,-0.13,9.74,0.26,-0.26,0.327,0.004,-0.004,18.21,1.52,-1.52,0
K02289.02,20.098368,0.000124,-0.000124,1.16,0.00,-0.00,5.09,1.13,-1.13,1.63,0.09,-0.09,6.69,0.18,-0.18,0.154,0.002,-0.002,81.90,6.84,-6.84,1
K02300.01,2.685054,0.000005,-0.000005,1.46,0.00,-0.00,1.03,0.25,-0.25,1.19,0.08,-0.08,2.35,0.10,-0.10,0.036,0.000,-0.000,277.98,32.80,-32.80,1
K02311.03,104.351962,0.000697,-0.000697,1.44,0.00,-0.00,3.59,0.91,-0.91,2.10,0.14,-0.14,12.43,0.38,-0.38,0.441,0.006,-0.006,8.16,0.72,-0.72,0
K02318.01,10.458399,0.000058,-0.000058,1.59,0.00,-0.00,3.04,0.78,-0.78,1.11,0.08,-0.08,3.33,0.10,-0.10,0.084,0.001,-0.001,24.38,2.97,-2.97,1
K02319.01,21.103301,0.000073,-0.000073,1.29,0.00,-0.00,2.00,0.48,-0.48,1.72,0.10,-0.10,6.50,0.18,-0.18,0.158,0.002,-0.002,73.49,6.14,-6.14,0
K02329.01,1.615358,0.000002,-0.000002,2.08,0.00,-0.00,0.97,0.25,-0.25,1.37,0.08,-0.08,1.70,0.03,-0.03,0.023,0.000,-0.000,129.36,11.83,-11.83,1
K02331.01,2.832647,0.000008,-0.000008,0.98,0.00,-0.00,2.32,0.49,-0.49,1.49,0.08,-0.08,3.81,0.11,-0.11,0.042,0.001,-0.001,1136.39,101.19,-101.19,1
K02339.01,2.032319,0.000005,-0.000005,1.58,0.00,-0.00,1.03,0.23,-0.23,1.20,0.08,-0.08,2.03,0.06,-0.06,0.029,0.000,-0.000,227.99,27.69,-27.69,1
K02344.01,1.118548,0.000003,-0.000003,1.38,0.00,-0.00,1.51,0.37,-0.37,1.11,0.08,-0.08,1.67,0.05,-0.05,0.020,0.000,-0.000,416.66,37.58,-37.58,1
K02352.01,13.391552,0.000059,-0.000059,0.65,0.00,-0.00,3.32,0.79,-0.79,1.03,0.05,-0.05,6.46,0.13,-0.13,0.120,0.001,-0.001,213.11,15.79,-15.79,0
K02352.02,5.629044,0.000022,-0.000022,0.58,0.00,-0.00,3.71,0.86,-0.86,0.92,0.05,-0.05,4.86,0.10,-0.10,0.068,0.001,-0.001,669.03,49.57,-49.57,1
K02352.03,8.256286,0.000037,-0.000037,0.57,0.00,-0.00,1.98,0.50,-0.50,0.90,0.05,-0.05,5.51,0.11,-0.11,0.087,0.001,-0.001,403.52,29.90,-29.90,0
K02355.01,1.217000,0.000003,-0.000003,1.94,0.00,-0.00,1.34,0.35,-0.35,1.47,0.11,-0.11,1.74,0.06,-0.06,0.021,0.000,-0.000,507.24,62.05,-62.05,1
K02358.01,56.493170,0.000363,-0.000363,1.88,0.00,-0.00,8.27,1.88,-1.88,3.32,0.18,-0.18,11.14,0.26,-0.26,0.322,0.002,-0.002,34.46,2.80,-2.80,1
K02365.01,35.968269,0.000150,-0.000150,1.51,0.00,-0.00,2.65,0.68,-0.68,2.23,0.14,-0.14,8.41,0.26,-0.26,0.228,0.003,-0.003,38.11,3.44,-3.44,0
K02365.02,110.978266,0.003333,-0.003333,1.12,0.00,-0.00,11.45,2.59,-2.59,1.64,0.11,-0.11,12.20,0.38,-0.38,0.481,0.006,-0.006,8.61,0.78,-0.78,1
K02366.01,25.369087,0.000147,-0.000147,0.97,0.00,-0.00,4.56,1.14,-1.14,1.33,0.08,-0.08,7.06,0.22,-0.22,0.180,0.002,-0.002,61.69,5.41,-5.41,1
K02367.01,6.892132,0.000033,-0.000033,0.85,0.00,-0.00,1.65,0.40,-0.40,1.34,0.08,-0.08,5.17,0.14,-0.14,0.078,0.001,-0.001,411.72,33.63,-33.63,0
K02372.01,5.349791,0.000025,-0.000025,0.87,0.00,-0.00,4.11,0.98,-0.98,1.37,0.08,-0.08,4.93,0.15,-0.15,0.063,0.001,-0.001,582.49,50.79,-50.79,1
K02389.01,22.922118,0.000258,-0.000258,1.09,0.00,-0.00,7.81,1.55,-1.55,1.67,0.09,-0.09,7.84,0.25,-0.25,0.162,0.002,-0.002,75.34,6.74,-6.74,1
K02390.01,16.104745,0.000099,-0.000099,1.03,0.00,-0.00,5.58,1.15,-1.15,3.05,0.20,-0.20,11.95,0.48,-0.48,0.144,0.001,-0.001,383.09,41.74,-41.74,0
K02393.01,4.603003,0.000018,-0.000018,1.57,0.00,-0.00,2.61,0.62,-0.62,1.24,0.08,-0.08,2.71,0.10,-0.10,0.050,0.001,-0.001,94.15,11.88,-11.88,1
K02393.02,0.766692,0.000001,-0.000001,1.41,0.00,-0.00,1.23,0.22,-0.22,1.12,0.07,-0.07,1.50,0.06,-0.06,0.015,0.000,-0.000,1003.09,126.57,-126.57,1
K02399.01,1.916941,0.000006,-0.000006,0.94,0.00,-0.00,1.37,0.36,-0.36,0.76,0.06,-0.06,2.10,0.09,-0.09,0.029,0.000,-0.000,406.84,47.84,-47.84,1
K02401.01,38.229204,0.000281,-0.000281,2.26,0.00,-0.00,3.61,1.03,-1.03,2.37,0.16,-0.16,6.26,0.03,-0.03,0.210,0.000,-0.000,6.11,0.39,-0.39,0
K02402.01,16.301273,0.000105,-0.000105,1.46,0.00,-0.00,3.72,0.94,-0.94,1.24,0.09,-0.09,4.18,0.14,-0.14,0.117,0.001,-0.001,15.21,1.86,-1.86,1
K02403.01,13.323541,0.000098,-0.000098,1.00,0.00,-0.00,3.80,1.13,-1.13,1.29,0.09,-0.09,5.31,0.12,-0.12,0.119,0.001,-0.001,127.06,10.32,-10.32,1
K02408.01,94.289223,0.000647,-0.000647,2.07,0.00,-0.00,3.90,1.03,-1.03,2.09,0.14,-0.14,8.77,0.30,-0.30,0.391,0.006,-0.006,4.45,0.41,-0.41,0
K02414.01,22.596826,0.000224,-0.000224,1.10,0.00,-0.00,6.07,1.25,-1.25,1.93,0.11,-0.11,9.41,0.24,-0.24,0.154,0.002,-0.002,93.54,8.25,-8.25,1
K02414.02,45.348638,0.000401,-0.000401,1.17,0.00,-0.00,4.65,1.15,-1.15,2.06,0.14,-0.14,11.84,0.31,-0.31,0.244,0.003,-0.003,37.30,3.29,-3.29,0
K02426.01,4.160567,0.000026,-0.000026,0.80,0.00,-0.00,2.54,0.65,-0.65,0.81,0.06,-0.06,3.12,0.10,-0.10,0.050,0.001,-0.001,245.96,22.76,-22.76,1
K02443.01,6.791647,0.000043,-0.000043,0.94,0.00,-0.00,3.25,0.85,-0.85,1.16,0.07,-0.07,4.52,0.14,-0.14,0.069,0.001,-0.001,267.15,23.78,-23.78,1
K02443.02,11.837693,0.000105,-0.000105,0.90,0.00,-0.00,3.20,0.83,-0.83,1.11,0.08,-0.08,5.43,0.17,-0.17,0.099,0.001,-0.001,128.31,11.42,-11.42,0
K02462.01,12.146846,0.000082,-0.000082,0.77,0.00,-0.00,6.14,1.74,-1.74,1.45,0.09,-0.09,7.31,0.21,-0.21,0.113,0.002,-0.002,252.69,21.92,-21.92,1
K02480.01,0.666827,0.000001,-0.000001,2.11,0.00,-0.00,0.72,0.15,-0.15,1.51,0.09,-0.09,1.34,0.04,-0.04,0.013,0.000,-0.000,616.38,60.92,-60.92,1
K02484.01,68.886102,0.000558,-0.000558,1.11,0.00,-0.00,5.70,1.36,-1.36,1.79,0.11,-0.11,12.35,0.35,-0.35,0.323,0.004,-0.004,20.21,1.75,-1.75,0
K02485.01,9.991152,0.000059,-0.000059,1.79,0.00,-0.00,2.56,0.67,-0.67,1.33,0.11,-0.11,3.43,0.12,-0.12,0.084,0.001,-0.001,38.12,4.21,-4.21,1
K02485.02,3.600829,0.000017,-0.000017,1.56,0.00,-0.00,1.87,0.44,-0.44,1.16,0.09,-0.09,2.45,0.08,-0.08,0.043,0.001,-0.001,146.62,16.21,-16.21,1
K02485.03,5.727161,0.000030,-0.000030,1.60,0.00,-0.00,2.15,0.61,-0.61,1.19,0.10,-0.10,2.85,0.10,-0.10,0.058,0.001,-0.001,79.46,8.78,-8.78,1
K02488.01,12.412852,0.000099,-0.000099,0.96,0.00,-0.00,4.18,0.92,-0.92,1.49,0.09,-0.09,6.41,0.19,-0.19,0.110,0.002,-0.002,182.05,16.13,-16.13,1
K02490.01,11.606531,0.000061,-0.000061,2.52,0.00,-0.00,2.09,0.44,-0.44,1.90,0.13,-0.13,3.61,0.13,-0.13,0.092,0.001,-0.001,26.20,3.31,-3.31,0
K02492.01,0.984942,0.000003,-0.000003,0.83,0.00,-0.00,1.92,0.49,-0.49,0.99,0.07,-0.07,2.31,0.07,-0.07,0.019,0.000,-0.000,3027.63,272.84,-272.84,1
K02497.01,48.431300,0.000355,-0.000355,2.69,0.00,-0.00,3.68,0.77,-0.77,2.10,0.16,-0.16,6.00,0.22,-0.22,0.243,0.003,-0.003,5.07,0.57,-0.57,1
K02498.01,6.738087,0.000045,-0.000045,0.88,0.00,-0.00,2.53,0.71,-0.71,0.78,0.06,-0.06,3.33,0.10,-0.10,0.067,0.001,-0.001,91.85,8.58,-8.58,1
K02503.01,14.820060,0.000112,-0.000112,1.22,0.00,-0.00,3.87,0.72,-0.72,1.04,0.06,-0.06,4.14,0.16,-0.16,0.111,0.001,-0.001,21.51,2.69,-2.69,1
K02519.01,4.790912,0.000008,-0.000008,2.13,0.00,-0.00,0.37,0.12,-0.12,1.62,0.24,-0.24,2.65,0.08,-0.08,0.051,0.001,-0.001,60.85,5.73,-5.73,0
K02520.01,6.494415,0.000031,-0.000031,1.71,0.00,-0.00,2.14,0.49,-0.49,1.30,0.09,-0.09,2.93,0.09,-0.09,0.062,0.001,-0.001,47.04,5.84,-5.84,1
K02521.01,28.475001,0.000194,-0.000194,2.50,0.00,-0.00,4.32,1.02,-1.02,1.98,0.16,-0.16,4.92,0.20,-0.20,0.167,0.002,-0.002,10.00,1.17,-1.17,1
K02521.02,4.866341,0.000025,-0.000025,1.74,0.00,-0.00,1.72,0.40,-0.40,1.37,0.11,-0.11,2.74,0.11,-0.11,0.052,0.001,-0.001,102.95,12.08,-12.08,1
K02522.01,5.604023,0.000012,-0.000012,1.37,0.00,-0.00,1.00,0.22,-0.22,1.16,0.07,-0.07,3.01,0.12,-0.12,0.058,0.001,-0.001,78.76,9.77,-9.77,0
K02525.01,57.293231,0.000531,-0.000531,2.51,0.00,-0.00,4.70,1.10,-1.10,1.87,0.14,-0.14,6.05,0.19,-0.19,0.264,0.004,-0.004,2.88,0.36,-0.36,1
K02527.01,1.385788,0.000004,-0.000004,0.86,0.00,-0.00,1.56,0.35,-0.35,0.62,0.04,-0.04,1.71,0.05,-0.05,0.022,0.000,-0.000,268.68,25.07,-25.07,1
K02529.01,16.797163,0.000095,-0.000095,2.88,0.00,-0.00,3.30,0.72,-0.72,2.12,0.15,-0.15,3.98,0.12,-0.12,0.116,0.002,-0.002,13.18,1.64,-1.64,1
K02529.02,64.001967,0.000621,-0.000621,3.01,0.00,-0.00,4.35,1.01,-1.01,2.21,0.17,-0.17,6.19,0.19,-0.19,0.281,0.004,-0.004,2.26,0.28,-0.28,1
K02530.01,37.333117,0.000351,-0.000351,1.25,0.00,-0.00,7.25,1.60,-1.60,2.39,0.15,-0.15,10.75,0.34,-0.34,0.239,0.004,-0.004,57.01,5.19,-5.19,1
K02531.01,17.699739,0.000108,-0.000108,2.48,0.00,-0.00,2.66,0.85,-0.85,1.88,0.16,-0.16,4.18,0.13,-0.13,0.123,0.002,-0.002,14.45,1.75,-1.75,1
K02534.01,3.025585,0.000012,-0.000012,1.05,0.00,-0.00,2.88,0.66,-0.66,1.33,0.08,-0.08,3.24,0.11,-0.11,0.044,0.001,-0.001,851.72,77.32,-77.32,1
K02535.01,48.888267,0.000665,-0.000665,1.84,0.00,-0.00,4.70,1.08,-1.08,1.56,0.12,-0.12,6.23,0.27,-0.27,0.246,0.003,-0.003,5.32,0.63,-0.63,1
K02548.01,0.827151,0.000004,-0.000004,1.49,0.00,-0.00,1.33,0.34,-0.34,1.23,0.10,-0.10,1.51,0.05,-0.05,0.016,0.000,-0.000,828.25,106.34,-106.34,1
K02555.01,12.572290,0.000195,-0.000195,0.86,0.00,-0.00,4.57,1.07,-1.07,1.04,0.07,-0.07,5.03,0.14,-0.14,0.112,0.001,-0.001,127.77,10.46,-10.46,1
K02556.01,40.836631,0.000385,-0.000385,1.49,0.00,-0.00,4.84,1.23,-1.23,1.38,0.10,-0.10,6.15,0.18,-0.18,0.225,0.003,-0.003,11.78,1.04,-1.04,1
K02559.01,9.309918,0.000054,-0.000054,0.99,0.00,-0.00,3.35,0.73,-0.73,1.20,0.07,-0.07,4.59,0.13,-0.13,0.091,0.001,-0.001,157.88,13.54,-13.54,1
K02560.01,18.120939,0.000180,-0.000180,2.03,0.00,-0.00,3.67,1.28,-1.28,1.59,0.14,-0.14,4.12,0.14,-0.14,0.122,0.002,-0.002,13.55,1.72,-1.72,1
K02561.01,3.239418,0.000016,-0.000016,0.82,0.00,-0.00,2.52,0.66,-0.66,1.24,0.08,-0.08,3.95,0.12,-0.12,0.046,0.001,-0.001,1035.88,92.34,-92.34,1
K02563.01,23.477255,0.000253,-0.000253,1.11,0.00,-0.00,6.61,1.79,-1.79,2.35,0.15,-0.15,10.01,0.30,-0.30,0.181,0.003,-0.003,141.59,13.19,-13.19,1
K02564.01,66.557673,0.000899,-0.000899,1.34,0.00,-0.00,10.21,2.03,-2.03,2.88,0.17,-0.17,14.76,0.49,-0.49,0.345,0.003,-0.003,38.56,3.57,-3.57,1
K02577.01,18.555816,0.000083,-0.000083,2.19,0.00,-0.00,5.19,1.31,-1.31,3.58,0.22,-0.22,8.04,0.24,-0.24,0.137,0.002,-0.002,122.91,10.83,-10.83,0
K02581.01,12.737237,0.000130,-0.000130,0.92,0.00,-0.00,3.20,0.74,-0.74,0.88,0.06,-0.06,4.26,0.07,-0.07,0.108,0.001,-0.001,56.07,4.56,-4.56,1
K02582.01,40.030627,0.000340,-0.000340,1.35,0.00,-0.00,4.71,1.07,-1.07,1.95,0.12,-0.12,8.55,0.26,-0.26,0.245,0.003,-0.003,30.57,2.73,-2.73,0
K02583.01,3.032671,0.000014,-0.000014,0.60,0.00,-0.00,1.75,0.43,-0.43,0.63,0.04,-0.04,2.83,0.08,-0.08,0.042,0.001,-0.001,455.36,38.98,-38.98,1
K02585.01,5.341825,0.000041,-0.000041,0.78,0.00,-0.00,3.51,0.80,-0.80,0.97,0.06,-0.06,4.12,0.12,-0.12,0.060,0.001,-0.001,415.83,34.98,-34.98,1
K02588.01,5.779571,0.000024,-0.000024,1.82,0.00,-0.00,2.11,0.60,-0.60,1.33,0.09,-0.09,2.80,0.08,-0.08,0.056,0.000,-0.000,36.60,3.40,-3.40,1
K02593.01,14.796631,0.000126,-0.000126,0.70,0.00,-0.00,5.45,1.21,-1.21,1.12,0.06,-0.06,6.62,0.10,-0.10,0.132,0.001,-0.001,167.12,12.50,-12.50,1
K02595.01,9.182443,0.000067,-0.000067,0.87,0.00,-0.00,4.25,0.89,-0.89,1.43,0.08,-0.08,5.87,0.17,-0.17,0.095,0.001,-0.001,356.73,30.15,-30.15,1
K02595.02,14.613478,0.000156,-0.000156,0.79,0.00,-0.00,5.20,1.18,-1.18,1.30,0.08,-0.08,6.84,0.20,-0.20,0.130,0.001,-0.001,193.18,16.33,-16.33,1
K02603.01,73.711039,0.001027,-0.001027,1.09,0.00,-0.00,9.79,2.70,-2.70,2.09,0.12,-0.12,13.53,0.39,-0.39,0.376,0.005,-0.005,28.74,2.49,-2.49,1
K02612.01,4.612250,0.000034,-0.000034,0.49,0.00,-0.00,2.66,0.61,-0.61,0.55,0.04,-0.04,3.43,0.10,-0.10,0.056,0.001,-0.001,279.52,24.17,-24.17,1
K02623.01,5.576548,0.000054,-0.000054,0.68,0.00,-0.00,3.56,0.88,-0.88,1.27,0.09,-0.09,5.55,0.14,-0.14,0.069,0.001,-0.001,781.50,64.25,-64.25,1
K02631.01,44.997760,0.000517,-0.000517,1.20,0.00,-0.00,8.74,1.88,-1.88,2.02,0.12,-0.12,11.27,0.32,-0.32,0.242,0.003,-0.003,39.27,3.40,-3.40,1
K02632.01,7.128152,0.000062,-0.000062,0.63,0.00,-0.00,5.45,1.76,-1.76,1.53,0.10,-0.10,7.63,0.24,-0.24,0.083,0.002,-0.002,940.93,83.32,-83.32,1
K02635.01,22.242003,0.000246,-0.000246,0.74,0.00,-0.00,7.14,1.70,-1.70,1.48,0.09,-0.09,9.76,0.34,-0.34,0.166,0.002,-0.002,143.58,12.97,-12.97,1
K02636.01,3.881484,0.000034,-0.000034,0.56,0.00,-0.00,2.55,0.67,-0.67,0.60,0.04,-0.04,3.11,0.06,-0.06,0.051,0.000,-0.000,412.52,32.31,-32.31,1
K02650.01,34.989785,0.000380,-0.000380,2.04,0.00,-0.00,4.04,0.94,-0.94,1.43,0.10,-0.10,4.88,0.10,-0.10,0.181,0.001,-0.001,2.68,0.24,-0.24,1
K02662.01,2.104335,0.000004,-0.000004,1.45,0.00,-0.00,1.03,0.22,-0.22,0.76,0.04,-0.04,1.62,0.03,-0.03,0.026,0.000,-0.000,45.72,4.35,-4.35,1
K02663.01,9.887366,0.000085,-0.000085,0.76,0.00,-0.00,4.08,0.87,-0.87,1.08,0.07,-0.07,5.56,0.17,-0.17,0.093,0.001,-0.001,177.70,15.65,-15.65,1
K02668.01,0.679337,0.000001,-0.000001,1.43,0.00,-0.00,1.18,0.22,-0.22,1.35,0.08,-0.08,1.61,0.05,-0.05,0.015,0.000,-0.000,2617.55,236.35,-236.35,1
K02672.01,88.512201,0.000274,-0.000274,4.59,0.00,-0.00,6.43,0.93,-0.93,4.51,0.21,-0.21,8.19,0.14,-0.14,0.391,0.003,-0.003,4.97,0.40,-0.40,1
K02672.02,42.992328,0.000174,-0.000174,3.07,0.00,-0.00,4.44,0.88,-0.88,3.02,0.17,-0.17,6.45,0.11,-0.11,0.243,0.002,-0.002,12.90,1.03,-1.03,1
K02674.01,197.511148,0.000364,-0.000364,5.19,0.00,-0.00,9.48,0.51,-0.51,9.62,0.40,-0.40,19.03,0.53,-0.53,0.686,0.008,-0.008,5.70,0.51,-0.51,0
K02674.02,11.172672,0.000111,-0.000111,0.80,0.00,-0.00,6.05,1.61,-1.61,1.49,0.10,-0.10,7.37,0.21,-0.21,0.103,0.001,-0.001,252.83,22.46,-22.46,1
K02674.03,2.535733,0.000011,-0.000011,0.75,0.00,-0.00,3.97,0.88,-0.88,1.40,0.09,-0.09,4.52,0.13,-0.13,0.039,0.000,-0.000,1790.52,159.05,-159.05,1
K02675.01,5.448321,0.000008,-0.000008,2.11,0.00,-0.00,2.15,0.44,-0.44,2.07,0.10,-0.10,3.26,0.06,-0.06,0.062,0.001,-0.001,206.71,16.34,-16.34,1
K02675.02,1.116127,0.000003,-0.000003,0.97,0.00,-0.00,1.31,0.34,-0.34,0.94,0.06,-0.06,1.93,0.03,-0.03,0.022,0.000,-0.000,1675.88,132.49,-132.49,1
K02677.01,237.787237,0.000853,-0.000853,4.92,0.00,-0.00,7.27,0.48,-0.48,9.04,0.48,-0.48,19.15,0.51,-0.51,0.811,0.012,-0.012,5.21,0.45,-0.45,0
K02678.01,3.833088,0.000005,-0.000005,1.97,0.00,-0.00,1.32,0.33,-0.33,1.71,0.10,-0.10,2.67,0.04,-0.04,0.047,0.000,-0.000,215.62,17.56,-17.56,0
K02686.01,211.032819,0.000632,-0.000632,3.96,0.00,-0.00,6.30,1.22,-1.22,3.02,0.16,-0.16,9.35,0.28,-0.28,0.624,0.008,-0.008,0.50,0.06,-0.06,1
K02687.01,1.716828,0.000009,-0.000009,0.72,0.00,-0.00,1.95,0.48,-0.48,0.74,0.05,-0.05,2.30,0.05,-0.05,0.029,0.000,-0.000,1045.99,82.77,-82.77,1
K02687.02,8.167339,0.000060,-0.000060,0.95,0.00,-0.00,3.17,0.64,-0.64,0.97,0.06,-0.06,3.84,0.08,-0.08,0.081,0.001,-0.001,133.48,10.56,-10.56,1
K02690.01,3.606940,0.000007,-0.000007,1.94,0.00,-0.00,0.97,0.26,-0.26,1.78,0.12,-0.12,2.73,0.05,-0.05,0.046,0.000,-0.000,274.05,22.98,-22.98,0
K02691.01,97.446319,0.000286,-0.000286,4.14,0.00,-0.00,6.42,0.87,-0.87,3.14,0.15,-0.15,7.27,0.22,-0.22,0.377,0.005,-0.005,1.41,0.17,-0.17,1
K02693.01,4.081412,0.000009,-0.000009,1.18,0.00,-0.00,2.23,0.58,-0.58,0.86,0.06,-0.06,2.43,0.07,-0.07,0.045,0.001,-0.001,68.52,6.58,-6.58,1
K02693.02,11.419419,0.000050,-0.000050,1.11,0.00,-0.00,3.09,0.83,-0.83,0.81,0.06,-0.06,3.41,0.10,-0.10,0.088,0.001,-0.001,17.62,1.69,-1.69,1
K02693.03,6.834407,0.000019,-0.000019,1.20,0.00,-0.00,2.17,0.49,-0.49,0.87,0.05,-0.05,2.88,0.08,-0.08,0.063,0.001,-0.001,34.70,3.33,-3.33,1
K02694.01,0.843380,0.000001,-0.000001,1.67,0.00,-0.00,1.40,0.31,-0.31,1.35,0.09,-0.09,1.55,0.05,-0.05,0.016,0.000,-0.000,723.03,88.05,-88.05,1
K02694.02,6.566069,0.000019,-0.000019,1.80,0.00,-0.00,1.78,0.36,-0.36,1.45,0.09,-0.09,3.04,0.10,-0.10,0.064,0.001,-0.001,48.16,5.86,-5.86,0
K02698.01,87.972423,0.000520,-0.000520,2.70,0.00,-0.00,13.97,2.47,-2.47,3.49,0.17,-0.17,10.08,0.31,-0.31,0.404,0.005,-0.005,9.34,0.80,-0.80,1
K02700.01,0.910021,0.000002,-0.000002,1.75,0.00,-0.00,1.67,0.36,-0.36,1.38,0.08,-0.08,1.58,0.05,-0.05,0.017,0.000,-0.000,652.26,79.53,-79.53,1
K02703.01,213.258526,0.001214,-0.001214,3.99,0.00,-0.00,7.36,1.69,-1.69,3.08,0.21,-0.21,9.34,0.28,-0.28,0.625,0.008,-0.008,0.44,0.04,-0.04,1
K02705.01,2.886762,0.000004,-0.000004,2.31,0.00,-0.00,0.86,0.15,-0.15,1.26,0.06,-0.06,1.83,0.03,-0.03,0.032,0.000,-0.000,31.65,3.01,-3.01,1
K02706.01,3.097569,0.000032,-0.000032,0.85,0.00,-0.00,4.43,0.95,-0.95,1.80,0.11,-0.11,5.07,0.12,-0.12,0.048,0.000,-0.000,2301.99,177.78,-177.78,1
K02712.01,7.507900,0.000097,-0.000097,1.11,0.00,-0.00,5.33,1.34,-1.34,2.20,0.16,-0.16,6.31,0.15,-0.15,0.087,0.001,-0.001,618.79,49.57,-49.57,1
K02714.01,14.383227,0.000086,-0.000086,1.24,0.00,-0.00,8.10,1.85,-1.85,2.33,0.13,-0.13,7.81,0.27,-0.27,0.125,0.002,-0.002,210.81,19.52,-19.52,1
K02714.02,47.318663,0.000405,-0.000405,1.51,0.00,-0.00,10.13,4.49,-4.49,2.84,0.21,-0.21,11.57,0.40,-0.40,0.274,0.005,-0.005,43.77,4.05,-4.05,1
K02714.03,184.262741,0.002694,-0.002694,1.58,0.00,-0.00,10.92,2.42,-2.42,2.97,0.17,-0.17,18.11,0.62,-0.62,0.673,0.013,-0.013,7.28,0.67,-0.67,1
K02717.01,0.929906,0.000001,-0.000001,0.97,0.00,-0.00,1.71,0.29,-0.29,1.31,0.06,-0.06,2.38,0.07,-0.07,0.020,0.000,-0.000,4484.51,374.57,-374.57,1
K02719.01,4.115855,0.000012,-0.000012,1.87,0.00,-0.00,1.42,0.41,-0.41,1.40,0.11,-0.11,2.54,0.07,-0.07,0.047,0.001,-0.001,87.77,10.64,-10.64,0
K02719.02,106.259760,0.002607,-0.002607,1.73,0.00,-0.00,5.16,1.48,-1.48,1.28,0.13,-0.13,7.43,0.22,-0.22,0.398,0.005,-0.005,1.20,0.15,-0.15,1
K02720.01,6.571594,0.000023,-0.000023,0.75,0.00,-0.00,3.04,0.73,-0.73,1.25,0.07,-0.07,5.59,0.16,-0.16,0.072,0.001,-0.001,490.81,41.76,-41.76,0
K02722.01,6.124798,0.000032,-0.000032,1.05,0.00,-0.00,3.34,0.78,-0.78,1.26,0.07,-0.07,3.93,0.10,-0.10,0.069,0.001,-0.001,315.24,25.62,-25.62,1
K02722.02,11.242848,0.000076,-0.000076,1.09,0.00,-0.00,4.10,1.02,-1.02,1.30,0.08,-0.08,4.80,0.13,-0.13,0.103,0.001,-0.001,141.40,11.49,-11.49,1
K02722.03,4.028771,0.000024,-0.000024,0.93,0.00,-0.00,3.08,0.73,-0.73,1.12,0.07,-0.07,3.42,0.09,-0.09,0.052,0.001,-0.001,547.99,44.53,-44.53,1
K02722.04,8.921143,0.000072,-0.000072,0.98,0.00,-0.00,3.81,0.88,-0.88,1.17,0.07,-0.07,4.45,0.12,-0.12,0.089,0.001,-0.001,191.89,15.59,-15.59,1
K02730.01,4.521586,0.000023,-0.000023,0.95,0.00,-0.00,3.38,0.82,-0.82,1.34,0.08,-0.08,4.33,0.14,-0.14,0.054,0.001,-0.001,500.94,45.40,-45.40,1
K02732.01,7.031463,0.000037,-0.000037,0.86,0.00,-0.00,5.76,1.15,-1.15,1.71,0.09,-0.09,6.40,0.18,-0.18,0.081,0.001,-0.001,613.09,54.22,-54.22,1
K02732.02,13.611650,0.000085,-0.000085,0.91,0.00,-0.00,7.45,2.16,-2.16,1.81,0.11,-0.11,7.96,0.22,-0.22,0.125,0.002,-0.002,256.37,22.67,-22.67,1
K02732.03,54.281195,0.000381,-0.000381,1.13,0.00,-0.00,5.24,1.41,-1.41,2.24,0.14,-0.14,12.56,0.35,-0.35,0.310,0.005,-0.005,41.29,3.65,-3.65,0
K02736.01,9.336481,0.000035,-0.000035,2.68,0.00,-0.00,2.23,0.54,-0.54,1.91,0.14,-0.14,3.22,0.09,-0.09,0.078,0.001,-0.001,24.19,2.35,-2.35,1
K02742.01,0.789161,0.000001,-0.000001,1.34,0.00,-0.00,0.90,0.22,-0.22,0.91,0.06,-0.06,1.37,0.05,-0.05,0.015,0.000,-0.000,467.15,49.53,-49.53,1
K02743.01,11.874577,0.000039,-0.000039,1.36,0.00,-0.00,1.92,0.48,-0.48,1.38,0.09,-0.09,4.36,0.13,-0.13,0.102,0.001,-0.001,71.23,6.21,-6.21,0
K02748.01,23.198585,0.000226,-0.000226,1.37,0.00,-0.00,9.52,2.17,-2.17,2.64,0.16,-0.16,10.03,0.29,-0.29,0.161,0.002,-0.002,92.99,8.98,-8.98,1
K02748.02,5.777213,0.000028,-0.000028,1.06,0.00,-0.00,2.38,0.60,-0.60,2.04,0.14,-0.14,6.34,0.18,-0.18,0.064,0.001,-0.001,582.60,56.24,-56.24,0
K02751.01,24.400438,0.000114,-0.000114,2.64,0.00,-0.00,2.58,0.63,-0.63,2.04,0.14,-0.14,4.51,0.13,-0.13,0.148,0.002,-0.002,6.82,0.65,-0.65,0
K02753.01,0.935116,0.000003,-0.000003,0.75,0.00,-0.00,1.56,0.34,-0.34,1.05,0.06,-0.06,2.46,0.07,-0.07,0.020,0.000,-0.000,4101.38,365.83,-365.83,1
K02755.01,8.482993,0.000039,-0.000039,0.77,0.00,-0.00,2.40,0.54,-0.54,0.81,0.05,-0.05,4.05,0.12,-0.12,0.082,0.001,-0.001,138.43,11.77,-11.77,0
K02759.01,1.078085,0.000002,-0.000002,1.12,0.00,-0.00,0.90,0.20,-0.20,0.88,0.06,-0.06,1.68,0.06,-0.06,0.019,0.000,-0.000,644.86,79.66,-79.66,1
K02762.01,132.995550,0.000873,-0.000873,3.20,0.00,-0.00,6.92,1.40,-1.40,2.66,0.16,-0.16,8.20,0.24,-0.24,0.463,0.005,-0.005,0.81,0.07,-0.07,1
K02764.01,2.252977,0.000008,-0.000008,1.99,0.00,-0.00,1.64,0.36,-0.36,1.35,0.08,-0.08,1.93,0.05,-0.05,0.029,0.000,-0.000,97.90,9.37,-9.37,1
K02770.01,205.385912,0.002047,-0.002047,3.16,0.00,-0.00,8.27,1.46,-1.46,2.39,0.14,-0.14,8.82,0.24,-0.24,0.591,0.006,-0.006,0.35,0.03,-0.03,1
K02785.01,4.768310,0.000019,-0.000019,1.48,0.00,-0.00,3.17,0.73,-0.73,1.83,0.10,-0.10,3.81,0.12,-0.12,0.057,0.001,-0.001,403.31,36.06,-36.06,1
K02792.01,2.128216,0.000011,-0.000011,0.47,0.00,-0.00,3.18,0.66,-0.66,0.70,0.04,-0.04,3.37,0.10,-0.10,0.035,0.000,-0.000,1676.27,145.75,-145.75,1
K02798.01,0.916142,0.000002,-0.000002,0.91,0.00,-0.00,1.14,0.33,-0.33,0.57,0.04,-0.04,1.33,0.03,-0.03,0.016,0.000,-0.000,362.33,32.38,-32.38,1
K02801.01,6.992050,0.000038,-0.000038,0.54,0.00,-0.00,4.77,1.13,-1.13,0.86,0.05,-0.05,5.38,0.15,-0.15,0.077,0.001,-0.001,423.23,34.91,-34.91,1
K02803.01,2.377524,0.000014,-0.000014,0.52,0.00,-0.00,2.36,0.58,-0.58,0.55,0.04,-0.04,2.65,0.07,-0.07,0.036,0.000,-0.000,642.41,55.34,-55.34,1
K02805.01,1.877879,0.000007,-0.000007,0.65,0.00,-0.00,2.31,0.62,-0.62,0.88,0.05,-0.05,3.17,0.10,-0.10,0.030,0.000,-0.000,1794.77,156.44,-156.44,1
K02806.01,24.754385,0.000137,-0.000137,2.20,0.00,-0.00,3.22,0.77,-0.77,1.73,0.12,-0.12,4.73,0.16,-0.16,0.154,0.002,-0.002,9.46,1.15,-1.15,1
K02828.01,59.496901,0.000489,-0.000489,3.18,0.00,-0.00,5.17,1.11,-1.11,2.32,0.16,-0.16,6.06,0.18,-0.18,0.269,0.004,-0.004,2.46,0.30,-0.30,1
K02828.02,505.462916,0.008292,-0.008292,3.72,0.00,-0.00,9.63,1.92,-1.92,2.70,0.18,-0.18,12.27,0.36,-0.36,1.105,0.015,-0.015,0.15,0.02,-0.02,1
K02829.01,10.613453,0.000026,-0.000026,1.14,0.00,-0.00,0.98,0.30,-0.30,1.80,0.12,-0.12,6.15,0.18,-0.18,0.100,0.002,-0.002,224.34,19.75,-19.75,0
K02830.01,40.528988,0.000277,-0.000277,1.76,0.00,-0.00,10.23,2.21,-2.21,3.91,0.22,-0.22,12.21,0.39,-0.39,0.265,0.002,-0.002,88.26,8.17,-8.17,0
K02832.01,3.575514,0.000021,-0.000021,0.88,0.00,-0.00,2.32,0.48,-0.48,0.74,0.05,-0.05,2.64,0.11,-0.11,0.044,0.001,-0.001,186.59,21.68,-21.68,1
K02833.01,1.791877,0.000008,-0.000008,0.64,0.00,-0.00,1.14,0.31,-0.31,0.88,0.07,-0.07,2.98,0.08,-0.08,0.031,0.000,-0.000,2235.36,184.81,-184.81,1
K02834.01,136.205112,0.001384,-0.001384,3.12,0.00,-0.00,5.31,1.10,-1.10,2.42,0.16,-0.16,8.23,0.27,-0.27,0.472,0.006,-0.006,0.98,0.12,-0.12,1
K02835.01,6.309220,0.000017,-0.000017,2.41,0.00,-0.00,1.28,0.29,-0.29,1.77,0.11,-0.11,2.83,0.08,-0.08,0.060,0.001,-0.001,40.61,4.00,-4.00,0
K02836.01,2.941943,0.000013,-0.000013,1.51,0.00,-0.00,1.99,0.53,-0.53,1.19,0.09,-0.09,2.32,0.08,-0.08,0.037,0.001,-0.001,159.42,19.65,-19.65,1
K02838.01,7.699945,0.000049,-0.000049,0.78,0.00,-0.00,4.34,1.09,-1.09,1.38,0.09,-0.09,6.21,0.22,-0.22,0.081,0.002,-0.002,371.14,35.34,-35.34,1
K02838.02,4.774660,0.000042,-0.000042,0.68,0.00,-0.00,3.75,1.11,-1.11,1.21,0.09,-0.09,5.30,0.19,-0.19,0.059,0.001,-0.001,697.43,66.41,-66.41,1
K02839.01,2.164571,0.000006,-0.000006,2.10,0.00,-0.00,1.27,0.29,-0.29,1.55,0.09,-0.09,1.97,0.05,-0.05,0.029,0.000,-0.000,111.26,10.73,-10.73,1
K02840.01,3.679369,0.000020,-0.000020,0.85,0.00,-0.00,3.35,0.78,-0.78,1.43,0.09,-0.09,4.75,0.14,-0.14,0.048,0.001,-0.001,895.84,82.16,-82.16,1
K02845.01,1.574090,0.000006,-0.000006,1.36,0.00,-0.00,1.49,0.35,-0.35,1.00,0.07,-0.07,1.83,0.04,-0.04,0.024,0.000,-0.000,193.72,16.94,-16.94,1
K02869.01,3.300408,0.000022,-0.000022,0.92,0.00,-0.00,4.38,1.04,-1.04,2.08,0.13,-0.13,5.37,0.15,-0.15,0.051,0.000,-0.000,2398.16,209.39,-209.39,0
K02883.01,11.954019,0.000076,-0.000076,2.64,0.00,-0.00,2.51,0.63,-0.63,1.78,0.14,-0.14,3.29,0.11,-0.11,0.089,0.001,-0.001,12.82,1.38,-1.38,1
K02906.01,13.909354,0.000166,-0.000166,0.86,0.00,-0.00,6.67,1.58,-1.58,1.48,0.10,-0.10,7.36,0.27,-0.27,0.118,0.002,-0.002,211.70,20.06,-20.06,1
K02914.01,21.118165,0.000157,-0.000157,0.99,0.00,-0.00,9.40,2.31,-2.31,2.33,0.12,-0.12,11.02,0.27,-0.27,0.164,0.001,-0.001,232.40,18.63,-18.63,0
K02915.01,5.060923,0.000026,-0.000026,0.78,0.00,-0.00,2.42,0.57,-0.57,0.78,0.05,-0.05,3.25,0.09,-0.09,0.058,0.001,-0.001,219.08,18.72,-18.72,1
K02925.01,0.716532,0.000001,-0.000001,0.95,0.00,-0.00,0.46,0.17,-0.17,0.88,0.11,-0.11,1.61,0.03,-0.03,0.016,0.000,-0.000,2287.68,187.77,-187.77,1
K02935.01,27.881315,0.000380,-0.000380,1.35,0.00,-0.00,6.11,1.45,-1.45,2.77,0.19,-0.19,10.29,0.38,-0.38,0.202,0.002,-0.002,136.27,13.40,-13.40,0
K02943.01,54.409961,0.000555,-0.000555,1.28,0.00,-0.00,9.07,1.92,-1.92,2.17,0.13,-0.13,11.04,0.32,-0.32,0.304,0.004,-0.004,25.93,2.34,-2.34,1
K02948.01,11.391695,0.000076,-0.000076,0.66,0.00,-0.00,4.84,1.21,-1.21,1.16,0.08,-0.08,6.95,0.26,-0.26,0.105,0.002,-0.002,190.33,18.67,-18.67,1
K02949.01,10.174704,0.000126,-0.000126,0.68,0.00,-0.00,4.69,1.21,-1.21,1.02,0.07,-0.07,5.79,0.16,-0.16,0.097,0.001,-0.001,213.85,18.42,-18.42,1
K02956.01,3.937668,0.000034,-0.000034,0.46,0.00,-0.00,4.66,1.13,-1.13,1.01,0.06,-0.06,5.79,0.15,-0.15,0.056,0.001,-0.001,1807.58,149.36,-149.36,1
K02961.01,3.784751,0.000040,-0.000040,0.53,0.00,-0.00,2.98,0.70,-0.70,0.69,0.05,-0.05,3.58,0.11,-0.11,0.051,0.001,-0.001,651.52,55.83,-55.83,1
K02964.01,47.449713,0.000695,-0.000695,1.33,0.00,-0.00,10.41,2.65,-2.65,2.49,0.16,-0.16,11.97,0.39,-0.39,0.267,0.003,-0.003,50.60,4.55,-4.55,1
K02968.01,10.164351,0.000087,-0.000087,0.57,0.00,-0.00,5.77,1.14,-1.14,1.35,0.08,-0.08,8.67,0.21,-0.21,0.102,0.001,-0.001,582.58,46.85,-46.85,1
K02970.01,4.820511,0.000037,-0.000037,0.59,0.00,-0.00,3.40,0.85,-0.85,0.74,0.05,-0.05,3.74,0.10,-0.10,0.059,0.001,-0.001,471.61,38.89,-38.89,1
K02971.01,6.095957,0.000061,-0.000061,0.76,0.00,-0.00,5.22,1.26,-1.26,1.44,0.09,-0.09,5.75,0.15,-0.15,0.074,0.001,-0.001,732.76,63.52,-63.52,1
K02977.01,2.788179,0.000019,-0.000019,0.69,0.00,-0.00,3.33,0.97,-0.97,0.96,0.07,-0.07,3.57,0.10,-0.10,0.041,0.001,-0.001,1093.22,94.76,-94.76,1
K02977.02,4.138277,0.000026,-0.000026,0.73,0.00,-0.00,3.41,0.78,-0.78,1.03,0.06,-0.06,4.07,0.12,-0.12,0.053,0.001,-0.001,649.13,56.27,-56.27,1
K02984.01,11.455419,0.000097,-0.000097,0.77,0.00,-0.00,4.81,1.28,-1.28,1.43,0.09,-0.09,7.06,0.17,-0.17,0.111,0.001,-0.001,294.07,23.48,-23.48,1
K02992.01,82.659517,0.000544,-0.000544,3.23,0.00,-0.00,3.28,0.73,-0.73,2.19,0.14,-0.14,6.15,0.23,-0.23,0.315,0.003,-0.003,0.85,0.10,-0.10,0
K03015.01,3.614603,0.000024,-0.000024,0.61,0.00,-0.00,3.21,0.84,-0.84,1.01,0.07,-0.07,4.63,0.13,-0.13,0.048,0.001,-0.001,955.06,83.53,-83.53,1
K03017.01,2.462888,0.000016,-0.000016,0.64,0.00,-0.00,1.63,0.46,-0.46,0.62,0.05,-0.05,2.53,0.08,-0.08,0.035,0.001,-0.001,531.95,46.77,-46.77,1
K03034.01,31.020917,0.000189,-0.000189,2.69,0.00,-0.00,1.78,0.45,-0.45,1.91,0.13,-0.13,4.77,0.10,-0.10,0.168,0.001,-0.001,3.45,0.31,-0.31,0
K03039.01,20.350470,0.000262,-0.000262,0.93,0.00,-0.00,7.01,1.37,-1.37,1.56,0.09,-0.09,8.45,0.26,-0.26,0.147,0.002,-0.002,105.71,9.63,-9.63,1
K03052.01,10.129562,0.000099,-0.000099,0.83,0.00,-0.00,2.93,0.69,-0.69,1.02,0.08,-0.08,5.19,0.12,-0.12,0.089,0.001,-0.001,120.84,10.41,-10.41,0
K03052.02,15.611224,0.000128,-0.000128,0.97,0.00,-0.00,3.82,1.07,-1.07,1.20,0.09,-0.09,5.98,0.14,-0.14,0.118,0.001,-0.001,68.27,5.88,-5.88,0
K03060.01,6.913173,0.000168,-0.000168,0.58,0.00,-0.00,4.71,1.12,-1.12,1.05,0.07,-0.07,5.94,0.17,-0.17,0.078,0.001,-0.001,584.30,49.95,-49.95,1
K03068.01,3.916796,0.000026,-0.000026,1.16,0.00,-0.00,2.03,0.51,-0.51,0.86,0.06,-0.06,2.48,0.08,-0.08,0.045,0.001,-0.001,106.29,13.23,-13.23,1
K03075.01,4.765591,0.000028,-0.000028,0.76,0.00,-0.00,2.19,0.57,-0.57,0.70,0.05,-0.05,3.15,0.07,-0.07,0.052,0.001,-0.001,192.46,16.72,-16.72,1
K03077.01,4.095782,0.000020,-0.000020,1.83,0.00,-0.00,1.62,0.44,-0.44,1.35,0.12,-0.12,2.54,0.08,-0.08,0.047,0.001,-0.001,91.75,11.22,-11.22,1
K03094.01,4.577002,0.000010,-0.000010,2.49,0.00,-0.00,0.90,0.22,-0.22,1.36,0.09,-0.09,2.12,0.04,-0.04,0.044,0.000,-0.000,23.13,2.12,-2.12,0
K03096.01,14.454033,0.000178,-0.000178,0.83,0.00,-0.00,6.84,1.68,-1.68,1.50,0.10,-0.10,8.15,0.22,-0.22,0.118,0.001,-0.001,157.23,14.15,-14.15,1
K03097.01,11.921603,0.000118,-0.000118,0.61,0.00,-0.00,4.79,1.17,-1.17,1.08,0.07,-0.07,7.14,0.24,-0.24,0.108,0.002,-0.002,241.12,21.51,-21.51,1
K03097.02,6.802579,0.000061,-0.000061,0.53,0.00,-0.00,4.51,1.04,-1.04,0.94,0.06,-0.06,5.93,0.20,-0.20,0.075,0.001,-0.001,505.66,45.11,-45.11,1
K03097.03,8.703122,0.000085,-0.000085,0.53,0.00,-0.00,4.57,1.19,-1.19,0.93,0.06,-0.06,6.43,0.22,-0.22,0.088,0.002,-0.002,365.28,32.59,-32.59,1
K03109.01,10.676159,0.000107,-0.000107,1.13,0.00,-0.00,4.50,1.19,-1.19,3.08,0.22,-0.22,9.40,0.29,-0.29,0.112,0.002,-0.002,641.67,61.20,-61.20,0
K03111.01,10.768001,0.000083,-0.000083,0.74,0.00,-0.00,3.42,0.69,-0.69,0.88,0.05,-0.05,4.79,0.14,-0.14,0.098,0.001,-0.001,135.26,11.37,-11.37,1
K03114.01,7.491338,0.000082,-0.000082,0.55,0.00,-0.00,6.10,1.58,-1.58,1.45,0.10,-0.10,8.19,0.23,-0.23,0.089,0.001,-0.001,954.11,82.84,-82.84,1
K03122.01,8.053379,0.000094,-0.000094,0.57,0.00,-0.00,5.41,1.20,-1.20,1.43,0.09,-0.09,8.01,0.21,-0.21,0.093,0.001,-0.001,787.18,66.99,-66.99,1
K03125.01,4.453424,0.000039,-0.000039,0.63,0.00,-0.00,3.62,0.87,-0.87,0.95,0.06,-0.06,4.31,0.10,-0.10,0.058,0.001,-0.001,790.72,63.76,-63.76,1
K03128.01,21.236002,0.000203,-0.000203,0.94,0.00,-0.00,4.03,1.20,-1.20,2.13,0.14,-0.14,10.61,0.31,-0.31,0.164,0.001,-0.001,189.86,16.53,-16.53,0
K03130.01,14.863850,0.000116,-0.000116,1.31,0.03,-0.03,nan,nan,nan,0.95,2.47,-2.47,3.74,0.12,-0.12,0.106,0.001,-0.001,19.49,2.06,-2.06,0
K03130.02,5.652457,0.000032,-0.000032,1.01,0.00,-0.00,1.91,0.52,-0.52,0.74,0.06,-0.06,2.72,0.09,-0.09,0.056,0.001,-0.001,69.85,7.39,-7.39,1
K03136.01,2.391620,0.000012,-0.000012,1.25,0.00,-0.00,1.87,0.47,-0.47,1.02,0.08,-0.08,2.15,0.08,-0.08,0.032,0.000,-0.000,236.07,27.24,-27.24,1
K03145.01,4.537021,0.000025,-0.000025,2.05,0.00,-0.00,1.70,0.38,-0.38,1.51,0.10,-0.10,2.45,0.07,-0.07,0.047,0.001,-0.001,62.87,7.89,-7.89,1
K03145.02,0.977311,0.000005,-0.000005,1.44,0.00,-0.00,1.37,0.35,-0.35,1.06,0.08,-0.08,1.47,0.04,-0.04,0.017,0.000,-0.000,477.02,59.90,-59.90,1
K03146.01,39.859505,0.001265,-0.001265,1.14,0.00,-0.00,8.01,4.94,-4.94,1.92,0.19,-0.19,10.02,0.35,-0.35,0.241,0.005,-0.005,37.63,3.72,-3.72,1
K03158.01,3.600117,0.000016,-0.000016,0.65,0.00,-0.00,2.34,0.48,-0.48,0.59,0.04,-0.04,2.76,0.04,-0.04,0.043,0.000,-0.000,194.66,16.91,-16.91,1
K03158.02,4.545870,0.000013,-0.000013,0.80,0.00,-0.00,1.73,0.35,-0.35,0.73,0.04,-0.04,2.98,0.05,-0.05,0.050,0.000,-0.000,143.07,12.43,-12.43,0
K03158.03,6.189440,0.000022,-0.000022,0.83,0.00,-0.00,2.29,0.46,-0.46,0.76,0.05,-0.05,3.30,0.05,-0.05,0.061,0.000,-0.000,95.20,8.27,-8.27,1
K03158.04,7.743478,0.000031,-0.000031,0.80,0.00,-0.00,2.75,0.55,-0.55,0.73,0.04,-0.04,3.55,0.05,-0.05,0.071,0.000,-0.000,70.83,6.15,-6.15,1
K03158.05,9.740485,0.000023,-0.000023,1.01,0.00,-0.00,1.63,0.36,-0.36,0.92,0.06,-0.06,3.83,0.06,-0.06,0.082,0.001,-0.001,52.32,4.55,-4.55,0
K03165.01,4.117544,0.000026,-0.000026,0.55,0.00,-0.00,4.22,1.01,-1.01,1.09,0.06,-0.06,5.45,0.15,-0.15,0.056,0.001,-0.001,1447.56,116.13,-116.13,1
K03190.01,8.952940,0.000087,-0.000087,0.61,0.00,-0.00,2.94,0.78,-0.78,0.79,0.06,-0.06,4.90,0.14,-0.14,0.087,0.001,-0.001,213.18,17.97,-17.97,0
K03196.01,4.960611,0.000028,-0.000028,0.42,0.00,-0.00,2.83,0.70,-0.70,0.58,0.04,-0.04,4.17,0.10,-0.10,0.061,0.001,-0.001,533.07,42.77,-42.77,1
K03196.02,6.882978,0.000050,-0.000050,0.53,0.00,-0.00,1.83,0.52,-0.52,0.73,0.05,-0.05,4.65,0.12,-0.12,0.076,0.001,-0.001,345.96,27.76,-27.76,0
K03197.01,22.599501,0.001566,-0.001566,1.20,0.00,-0.00,19.61,7.93,-7.93,1.42,0.15,-0.15,6.03,0.15,-0.15,0.164,0.002,-0.002,58.18,4.65,-4.65,1
K03203.01,96.816470,0.000894,-0.000894,1.20,0.00,-0.00,9.91,3.06,-3.06,2.21,0.13,-0.13,14.08,0.37,-0.37,0.456,0.003,-0.003,22.30,1.80,-1.80,1
K03209.01,11.912567,0.000085,-0.000085,1.03,0.00,-0.00,5.99,1.70,-1.70,2.50,0.14,-0.14,8.84,0.23,-0.23,0.120,0.001,-0.001,512.56,41.88,-41.88,0
K03220.01,81.416014,0.000488,-0.000488,2.61,0.00,-0.00,11.80,6.23,-6.23,4.81,0.40,-0.40,12.95,0.33,-0.33,0.412,0.003,-0.003,24.14,1.99,-1.99,1
K03224.01,3.438611,0.000019,-0.000019,0.64,0.00,-0.00,1.15,0.35,-0.35,0.57,0.05,-0.05,2.62,0.05,-0.05,0.044,0.000,-0.000,256.57,21.19,-21.19,0
K03232.01,6.059199,0.000032,-0.000032,1.17,0.00,-0.00,1.25,0.31,-0.31,1.20,0.09,-0.09,3.49,0.07,-0.07,0.067,0.001,-0.001,197.19,15.71,-15.71,0
K03237.01,33.420300,0.000667,-0.000667,1.90,0.00,-0.00,4.85,1.37,-1.37,2.07,0.19,-0.19,6.38,0.12,-0.12,0.211,0.002,-0.002,23.83,1.86,-1.86,1
K03245.01,10.600521,0.000089,-0.000089,0.73,0.00,-0.00,4.34,1.05,-1.05,1.05,0.07,-0.07,5.67,0.16,-0.16,0.100,0.001,-0.001,219.00,18.93,-18.93,1
K03246.01,0.689968,0.000001,-0.000001,1.01,0.00,-0.00,1.16,0.24,-0.24,0.78,0.05,-0.05,1.45,0.05,-0.05,0.015,0.000,-0.000,1080.28,129.81,-129.81,1
K03248.01,6.912615,0.000052,-0.000052,0.54,0.00,-0.00,2.30,0.53,-0.53,0.66,0.05,-0.05,4.32,0.13,-0.13,0.072,0.001,-0.001,227.80,19.83,-19.83,0
K03266.01,54.509155,0.000567,-0.000567,2.26,0.00,-0.00,4.21,1.04,-1.04,1.76,0.12,-0.12,5.95,0.17,-0.17,0.254,0.003,-0.003,2.44,0.23,-0.23,1
K03277.01,42.913663,0.000331,-0.000331,1.17,0.00,-0.00,5.09,1.05,-1.05,2.67,0.16,-0.16,13.44,0.37,-0.37,0.262,0.002,-0.002,71.67,6.11,-6.11,0
K03282.01,49.276845,0.000336,-0.000336,3.08,0.00,-0.00,3.62,0.76,-0.76,1.93,0.12,-0.12,5.06,0.10,-0.10,0.220,0.002,-0.002,1.39,0.13,-0.13,1
K03283.02,20.571811,0.000218,-0.000218,1.76,0.00,-0.00,3.29,0.78,-0.78,1.32,0.10,-0.10,4.36,0.15,-0.15,0.135,0.002,-0.002,12.32,1.54,-1.54,1
K03287.01,51.110480,0.000434,-0.000434,1.69,0.00,-0.00,7.43,1.69,-1.69,2.29,0.13,-0.13,9.17,0.28,-0.28,0.273,0.004,-0.004,21.80,1.94,-1.94,1
K03288.01,47.986912,0.000257,-0.000257,2.68,0.00,-0.00,4.75,1.19,-1.19,2.34,0.14,-0.14,6.21,0.10,-0.10,0.252,0.002,-0.002,8.19,0.67,-0.67,1
K03296.01,62.869463,0.001024,-0.001024,1.67,0.00,-0.00,5.55,1.49,-1.49,1.43,0.10,-0.10,6.63,0.24,-0.24,0.286,0.004,-0.004,2.95,0.36,-0.36,1
K03298.01,29.963282,0.000200,-0.000200,2.70,0.00,-0.00,2.35,0.51,-0.51,1.95,0.13,-0.13,4.47,0.14,-0.14,0.163,0.002,-0.002,3.92,0.41,-0.41,0
K03301.01,20.710637,0.000219,-0.000219,1.10,0.00,-0.00,2.52,0.64,-0.64,2.19,0.18,-0.18,9.20,0.38,-0.38,0.161,0.003,-0.003,121.02,12.73,-12.73,0
K03303.01,29.349385,0.000176,-0.000176,2.33,0.00,-0.00,4.07,1.00,-1.00,1.76,0.13,-0.13,4.84,0.17,-0.17,0.169,0.002,-0.002,8.24,0.92,-0.92,1
K03308.01,31.778756,0.000210,-0.000210,1.49,0.00,-0.00,7.86,1.66,-1.66,2.65,0.15,-0.15,9.72,0.34,-0.34,0.208,0.004,-0.004,63.54,6.05,-6.05,1
K03308.02,5.327842,0.000043,-0.000043,0.86,0.00,-0.00,4.55,0.94,-0.94,1.53,0.10,-0.10,5.39,0.19,-0.19,0.064,0.001,-0.001,671.19,63.89,-63.89,1
K03310.01,20.551272,0.000160,-0.000160,1.27,0.00,-0.00,4.09,0.99,-0.99,1.22,0.08,-0.08,4.99,0.11,-0.11,0.147,0.002,-0.002,28.52,2.42,-2.42,1
K03313.01,34.952426,0.000124,-0.000124,7431.18,21.73,-21.73,nan,nan,nan,6017.12,1774.62,-1774.62,5.37,0.19,-0.19,0.194,0.003,-0.003,6.28,0.77,-0.77,0
K03315.01,31.174831,0.000213,-0.000213,1.31,0.00,-0.00,3.75,0.89,-0.89,1.38,0.09,-0.09,6.56,0.19,-0.19,0.183,0.002,-0.002,24.45,2.15,-2.15,0
K03330.01,16.295126,0.000192,-0.000192,1.27,0.00,-0.00,3.53,0.86,-0.86,1.11,0.08,-0.08,4.26,0.16,-0.16,0.117,0.002,-0.002,18.37,2.30,-2.30,1
K03346.01,14.427351,0.000091,-0.000091,0.99,0.00,-0.00,3.84,0.90,-0.90,1.26,0.07,-0.07,5.56,0.17,-0.17,0.120,0.002,-0.002,101.89,8.89,-8.89,1
K03358.01,10.104044,0.000010,-0.000010,3.40,0.00,-0.00,0.75,0.21,-0.21,3.12,0.21,-0.21,3.86,0.12,-0.12,0.089,0.001,-0.001,66.81,6.05,-6.05,0
K03363.01,14.532605,0.000044,-0.000044,1.68,0.00,-0.00,2.38,0.55,-0.55,2.17,0.12,-0.12,5.88,0.19,-0.19,0.117,0.002,-0.002,94.82,8.62,-8.62,0
K03370.02,5.942286,0.000079,-0.000079,1.42,0.00,-0.00,2.04,0.65,-0.65,1.09,0.12,-0.12,2.96,0.10,-0.10,0.060,0.001,-0.001,69.53,8.36,-8.36,1
K03384.02,19.915886,0.000121,-0.000121,1.11,0.00,-0.00,5.98,1.53,-1.53,1.52,0.09,-0.09,6.61,0.18,-0.18,0.151,0.002,-0.002,76.44,6.43,-6.43,1
K03398.02,35.800711,0.000371,-0.000371,1.88,0.00,-0.00,7.92,1.44,-1.44,3.09,0.16,-0.16,9.09,0.25,-0.25,0.236,0.002,-0.002,61.28,5.17,-5.17,0
K03403.01,39.818832,0.000310,-0.000310,1.30,0.00,-0.00,10.39,2.50,-2.50,2.72,0.16,-0.16,12.34,0.33,-0.33,0.244,0.002,-0.002,59.34,5.23,-5.23,1
K03403.02,6.158287,0.000088,-0.000088,0.70,0.00,-0.00,6.08,1.36,-1.36,1.47,0.10,-0.10,6.67,0.18,-0.18,0.071,0.001,-0.001,697.25,61.43,-61.43,1
K03412.01,16.752508,0.000098,-0.000098,1.66,0.00,-0.00,3.04,0.70,-0.70,1.17,0.08,-0.08,3.89,0.11,-0.11,0.115,0.001,-0.001,12.12,1.49,-1.49,1
K03425.01,20.034708,0.000182,-0.000182,1.04,0.00,-0.00,6.29,1.46,-1.46,2.34,0.13,-0.13,10.03,0.33,-0.33,0.163,0.003,-0.003,198.24,18.29,-18.29,1
K03425.02,3.157221,0.000019,-0.000019,0.65,0.00,-0.00,3.61,0.77,-0.77,1.47,0.09,-0.09,5.45,0.18,-0.18,0.048,0.001,-0.001,2272.32,209.64,-209.64,1
K03436.01,44.201840,0.000348,-0.000348,1.39,0.00,-0.00,4.81,1.29,-1.29,1.19,0.09,-0.09,6.13,0.26,-0.26,0.235,0.003,-0.003,6.93,0.80,-0.80,1
K03438.01,14.556562,0.000122,-0.000122,0.94,0.00,-0.00,4.50,0.98,-0.98,1.15,0.07,-0.07,5.43,0.16,-0.16,0.120,0.002,-0.002,102.25,8.52,-8.52,1
K03439.01,41.708406,0.000316,-0.000316,1.69,0.00,-0.00,8.18,1.75,-1.75,3.26,0.20,-0.20,11.58,0.51,-0.51,0.248,0.004,-0.004,57.79,6.23,-6.23,0
K03469.01,60.532988,0.000456,-0.000456,1.99,0.00,-0.00,6.76,1.39,-1.39,2.88,0.17,-0.17,10.58,0.33,-0.33,0.298,0.004,-0.004,15.60,1.46,-1.46,0
K03473.01,27.637147,0.000068,-0.000068,2.47,0.00,-0.00,1.66,0.37,-0.37,1.97,0.13,-0.13,5.11,0.19,-0.19,0.171,0.002,-0.002,13.23,1.46,-1.46,0
K03478.01,33.496912,0.000410,-0.000410,1.16,0.00,-0.00,4.10,1.06,-1.06,0.93,0.07,-0.07,5.30,0.18,-0.18,0.189,0.003,-0.003,6.91,0.83,-0.83,1
K03500.01,73.750276,0.000522,-0.000522,1.41,0.00,-0.00,12.90,2.50,-2.50,3.20,0.17,-0.17,15.29,0.45,-0.45,0.391,0.006,-0.006,32.87,3.03,-3.03,1
K03663.01,282.525356,0.000122,-0.000122,9.00,0.00,-0.00,9.70,0.19,-0.19,9.20,0.37,-0.37,12.46,0.35,-0.35,0.835,0.010,-0.010,1.21,0.11,-0.11,1
K03678.01,160.884520,0.000088,-0.000088,7.96,0.00,-0.00,9.85,0.28,-0.28,7.69,0.31,-0.31,9.87,0.20,-0.20,0.574,0.006,-0.006,1.98,0.16,-0.16,1
K03681.01,217.831843,0.000085,-0.000085,8.77,0.00,-0.00,19.15,0.08,-0.08,11.95,0.44,-0.44,13.93,0.32,-0.32,0.762,0.007,-0.007,3.62,0.28,-0.28,1
K03681.02,10.514212,0.000055,-0.000055,0.86,0.00,-0.00,3.72,0.77,-0.77,1.17,0.06,-0.06,5.12,0.12,-0.12,0.103,0.001,-0.001,197.83,15.27,-15.27,1
K03683.01,214.312044,0.000143,-0.000143,6.20,0.00,-0.00,15.04,0.24,-0.24,10.44,0.39,-0.39,16.96,0.41,-0.41,0.760,0.006,-0.006,5.78,0.46,-0.46,1
K03689.01,5.240884,0.000023,-0.000023,8.92,0.00,-0.00,2.90,0.14,-0.14,12.63,0.51,-0.51,4.38,0.13,-0.13,0.063,0.001,-0.001,488.79,42.96,-42.96,1
K03741.03,5.111755,0.000048,-0.000048,1.52,0.00,-0.00,2.69,0.74,-0.74,2.58,0.18,-0.18,5.13,0.14,-0.14,0.062,0.001,-0.001,857.85,71.52,-71.52,0
K03794.01,0.653554,0.000000,-0.000000,107.86,0.55,-0.55,nan,nan,nan,82.53,41.98,-41.98,1.38,0.04,-0.04,0.014,0.000,-0.000,894.13,86.01,-86.01,0
K03811.01,290.140172,0.000262,-0.000262,76.90,7.13,-7.13,nan,nan,nan,123.14,1142.79,-1142.79,19.40,0.58,-0.58,0.849,0.011,-0.011,2.88,0.26,-0.26,0
K03823.01,202.116817,0.000544,-0.000544,5.73,0.00,-0.00,3.58,0.48,-0.48,5.58,0.27,-0.27,10.75,0.23,-0.23,0.670,0.007,-0.007,1.67,0.14,-0.14,0
K03835.01,47.148432,0.000082,-0.000082,3.02,0.00,-0.00,2.96,0.60,-0.60,2.30,0.14,-0.14,5.90,0.19,-0.19,0.239,0.003,-0.003,5.41,0.58,-0.58,0
K03864.01,1.210694,0.000002,-0.000002,1.15,0.00,-0.00,1.39,0.33,-0.33,0.91,0.06,-0.06,1.79,0.06,-0.06,0.022,0.000,-0.000,730.01,77.81,-77.81,1
K03864.02,18.257272,0.000108,-0.000108,1.14,0.00,-0.00,3.37,0.82,-0.82,0.89,0.06,-0.06,4.39,0.15,-0.15,0.129,0.001,-0.001,20.32,2.17,-2.17,1
K03876.01,19.577833,0.000037,-0.000037,1.91,0.00,-0.00,1.92,0.37,-0.37,1.86,0.10,-0.10,4.96,0.09,-0.09,0.144,0.001,-0.001,37.26,2.97,-2.97,0
K03878.01,70.967209,0.000185,-0.000185,2.57,0.00,-0.00,6.64,0.93,-0.93,2.69,0.12,-0.12,7.95,0.14,-0.14,0.343,0.003,-0.003,8.33,0.65,-0.65,1
K03892.01,2.416601,0.000005,-0.000005,0.83,0.00,-0.00,1.98,0.40,-0.40,0.92,0.05,-0.05,2.71,0.07,-0.07,0.037,0.000,-0.000,686.34,57.77,-57.77,1
K03893.01,3.908635,0.000007,-0.000007,2.65,0.00,-0.00,1.71,0.29,-0.29,1.99,0.12,-0.12,2.45,0.07,-0.07,0.044,0.001,-0.001,78.65,7.75,-7.75,1
K03925.01,9.207563,0.000357,-0.000357,3.22,0.00,-0.00,2.86,0.77,-0.77,2.84,0.18,-0.18,3.60,0.07,-0.07,0.085,0.001,-0.001,69.03,5.76,-5.76,1
K03925.02,2.590396,0.000165,-0.000165,1.67,0.00,-0.00,1.99,0.43,-0.43,1.46,0.09,-0.09,2.37,0.04,-0.04,0.037,0.000,-0.000,368.19,30.74,-30.74,1
K03925.03,5.323533,0.000581,-0.000581,1.71,0.00,-0.00,2.54,0.94,-0.94,1.49,0.11,-0.11,3.01,0.06,-0.06,0.059,0.000,-0.000,142.28,11.88,-11.88,1
K03936.02,13.026796,0.000044,-0.000044,1.87,0.00,-0.00,0.58,0.19,-0.19,1.53,0.21,-0.21,4.02,0.16,-0.16,0.104,0.001,-0.001,33.54,3.75,-3.75,0
K03943.01,38.576348,0.000201,-0.000201,1.55,0.00,-0.00,19.10,2.04,-2.04,2.50,0.10,-0.10,9.43,0.26,-0.26,0.241,0.003,-0.003,49.89,4.18,-4.18,1
K03946.01,308.544422,0.001547,-0.001547,2.24,0.00,-0.00,17.71,1.86,-1.86,4.24,0.18,-0.18,21.53,0.59,-0.59,0.961,0.013,-0.013,4.56,0.39,-0.39,1
K03975.01,364.751562,0.005117,-0.005117,3.49,0.00,-0.00,10.95,3.68,-3.68,2.50,0.20,-0.20,10.67,0.29,-0.29,0.869,0.010,-0.010,0.17,0.02,-0.02,1
K04004.01,4.943306,0.000015,-0.000015,1.03,0.00,-0.00,2.72,0.58,-0.58,1.01,0.06,-0.06,3.16,0.07,-0.07,0.058,0.001,-0.001,236.46,19.10,-19.10,1
K04014.01,234.240739,0.004013,-0.004013,1.97,0.00,-0.00,10.79,4.48,-4.48,2.32,0.18,-0.18,12.84,0.33,-0.33,0.766,0.009,-0.009,2.22,0.18,-0.18,1
K04016.01,125.413230,0.000389,-0.000389,3.30,0.00,-0.00,2.11,0.46,-0.46,2.39,0.15,-0.15,7.56,0.20,-0.20,0.431,0.005,-0.005,0.70,0.07,-0.07,0
K04022.01,4.858194,0.000027,-0.000027,0.81,0.00,-0.00,5.25,1.39,-1.39,1.74,0.10,-0.10,6.26,0.17,-0.17,0.061,0.001,-0.001,1158.67,98.56,-98.56,1
K04024.01,8.406931,0.000097,-0.000097,1.18,0.00,-0.00,1.66,0.53,-0.53,1.07,0.13,-0.13,3.62,0.11,-0.11,0.078,0.001,-0.001,75.56,6.84,-6.84,0
K04032.01,3.951166,0.000017,-0.000017,0.72,0.00,-0.00,2.51,0.67,-0.67,0.92,0.06,-0.06,3.78,0.11,-0.11,0.050,0.001,-0.001,475.93,42.26,-42.26,1
K04032.02,2.892240,0.000016,-0.000016,0.61,0.00,-0.00,2.44,0.50,-0.50,0.78,0.05,-0.05,3.41,0.10,-0.10,0.040,0.001,-0.001,718.45,63.79,-63.79,1
K04032.03,5.992733,0.000024,-0.000024,0.77,0.00,-0.00,2.56,0.57,-0.57,0.98,0.06,-0.06,4.34,0.13,-0.13,0.065,0.001,-0.001,274.64,24.39,-24.39,0
K04032.04,5.101107,0.000024,-0.000024,0.74,0.00,-0.00,2.59,0.50,-0.50,0.95,0.06,-0.06,4.11,0.12,-0.12,0.059,0.001,-0.001,339.71,30.16,-30.16,1
K04036.01,168.811330,0.002102,-0.002102,2.23,0.00,-0.00,6.40,1.56,-1.56,1.73,0.12,-0.12,8.85,0.30,-0.30,0.544,0.008,-0.008,0.79,0.10,-0.10,1
K04037.01,215.956008,0.003459,-0.003459,1.81,0.00,-0.00,8.31,2.61,-2.61,2.42,0.15,-0.15,13.81,0.37,-0.37,0.745,0.008,-0.008,3.64,0.30,-0.30,1
K04051.01,163.692336,0.001319,-0.001319,3.04,0.00,-0.00,6.59,1.22,-1.22,2.79,0.19,-0.19,9.68,0.33,-0.33,0.558,0.008,-0.008,1.42,0.14,-0.14,1
K04053.01,1.419758,0.000012,-0.000012,0.71,0.00,-0.00,1.46,0.54,-0.54,0.76,0.08,-0.08,2.24,0.05,-0.05,0.026,0.000,-0.000,1768.58,138.95,-138.95,1
K04067.01,9.688722,0.000612,-0.000612,2.40,0.00,-0.00,1.90,0.44,-0.44,2.86,0.18,-0.18,4.55,0.13,-0.13,0.094,0.001,-0.001,155.60,13.57,-13.57,0
K04069.01,13.062435,0.000071,-0.000071,1.94,0.00,-0.00,3.17,0.82,-0.82,1.47,0.10,-0.10,3.75,0.11,-0.11,0.100,0.001,-0.001,20.25,2.46,-2.46,1
K04072.01,0.692978,0.000001,-0.000001,0.73,0.00,-0.00,1.07,0.23,-0.23,0.96,0.06,-0.06,2.11,0.06,-0.06,0.016,0.000,-0.000,5679.83,483.50,-483.50,1
K04087.01,101.110701,0.000953,-0.000953,2.68,0.00,-0.00,7.72,1.60,-1.60,1.91,0.11,-0.11,6.87,0.12,-0.12,0.363,0.002,-0.002,0.59,0.05,-0.05,1
K04097.01,2.790643,0.000004,-0.000004,1.39,0.00,-0.00,0.59,0.16,-0.16,1.05,0.10,-0.10,2.21,0.06,-0.06,0.036,0.000,-0.000,117.16,10.95,-10.95,1
K04109.01,0.655940,0.000002,-0.000002,0.77,0.00,-0.00,1.26,0.29,-0.29,0.64,0.05,-0.05,1.51,0.06,-0.06,0.015,0.000,-0.000,1661.75,183.92,-183.92,1
K04123.01,44.622673,0.000769,-0.000769,1.07,0.00,-0.00,11.82,3.02,-3.02,2.70,0.17,-0.17,14.35,0.56,-0.56,0.279,0.006,-0.006,81.54,8.35,-8.35,1
K04129.01,2.314823,0.000013,-0.000013,0.70,0.00,-0.00,2.06,0.52,-0.52,0.59,0.04,-0.04,2.31,0.10,-0.10,0.034,0.000,-0.000,356.35,41.17,-41.17,1
K04136.01,2.417500,0.000022,-0.000022,0.70,0.00,-0.00,4.17,0.98,-0.98,1.41,0.10,-0.10,4.74,0.15,-0.15,0.038,0.000,-0.000,2164.61,206.26,-206.26,1
K04136.02,4.033574,0.000044,-0.000044,0.75,0.00,-0.00,5.61,1.33,-1.33,1.51,0.10,-0.10,5.61,0.18,-0.18,0.054,0.001,-0.001,1101.32,104.94,-104.94,1
K04146.01,3.504723,0.000016,-0.000016,0.86,0.00,-0.00,1.94,0.55,-0.55,0.70,0.05,-0.05,2.62,0.09,-0.09,0.044,0.001,-0.001,197.01,21.04,-21.04,1
K04156.01,4.850190,0.000058,-0.000058,0.73,0.00,-0.00,4.48,1.15,-1.15,1.29,0.09,-0.09,5.12,0.15,-0.15,0.062,0.001,-0.001,668.62,61.25,-61.25,1
K04157.01,3.823157,0.000045,-0.000045,0.65,0.00,-0.00,2.11,0.61,-0.61,0.86,0.07,-0.07,3.66,0.10,-0.10,0.052,0.001,-0.001,750.00,60.76,-60.76,0
K04160.01,3.031968,0.000014,-0.000014,0.84,0.00,-0.00,1.66,0.44,-0.44,0.87,0.06,-0.06,2.80,0.05,-0.05,0.043,0.000,-0.000,512.16,40.19,-40.19,0
K04188.01,6.963527,0.000038,-0.000038,0.77,0.00,-0.00,3.16,0.77,-0.77,0.87,0.05,-0.05,3.91,0.08,-0.08,0.075,0.001,-0.001,219.43,17.14,-17.14,1
K04204.01,20.925408,0.000261,-0.000261,0.96,0.00,-0.00,6.57,1.61,-1.61,1.28,0.09,-0.09,6.52,0.20,-0.20,0.156,0.002,-0.002,64.34,5.73,-5.73,1
K04207.01,0.701944,0.000001,-0.000001,1.40,0.00,-0.00,0.58,0.17,-0.17,0.98,0.10,-0.10,1.35,0.04,-0.04,0.014,0.000,-0.000,559.20,57.06,-57.06,1
K04212.01,5.791799,0.000034,-0.000034,1.01,0.00,-0.00,3.26,0.84,-0.84,1.38,0.09,-0.09,4.22,0.13,-0.13,0.069,0.001,-0.001,428.45,37.37,-37.37,1
K04222.01,3.385574,0.000019,-0.000019,1.02,0.00,-0.00,1.82,0.51,-0.51,1.39,0.10,-0.10,3.85,0.12,-0.12,0.045,0.001,-0.001,683.02,62.16,-62.16,0
K04230.01,5.495485,0.000027,-0.000027,0.87,0.00,-0.00,2.37,0.61,-0.61,1.36,0.09,-0.09,5.22,0.15,-0.15,0.061,0.001,-0.001,570.83,49.62,-49.62,0
K04235.01,66.643456,0.000369,-0.000369,1.47,0.00,-0.00,1.72,0.41,-0.41,2.26,0.16,-0.16,10.56,0.23,-0.23,0.350,0.003,-0.003,22.81,1.80,-1.80,0
K04245.01,24.668383,0.000351,-0.000351,0.96,0.00,-0.00,8.11,1.91,-1.91,2.23,0.15,-0.15,10.87,0.36,-0.36,0.189,0.003,-0.003,139.43,13.64,-13.64,1
K04255.01,6.305584,0.000065,-0.000065,1.25,0.00,-0.00,2.52,0.70,-0.70,0.95,0.09,-0.09,2.99,0.09,-0.09,0.062,0.001,-0.001,57.98,7.00,-7.00,1
K04276.01,56.644452,0.001060,-0.001060,0.95,0.00,-0.00,15.42,3.62,-3.62,2.57,0.16,-0.16,16.13,0.48,-0.48,0.338,0.005,-0.005,69.20,6.48,-6.48,1
K04288.01,6.283841,0.000049,-0.000049,0.55,0.00,-0.00,4.12,0.96,-0.96,0.83,0.05,-0.05,4.88,0.13,-0.13,0.071,0.001,-0.001,409.11,35.28,-35.28,1
K04292.01,9.328191,0.000102,-0.000102,0.61,0.00,-0.00,3.98,0.89,-0.89,0.70,0.05,-0.05,4.55,0.14,-0.14,0.086,0.001,-0.001,120.77,10.62,-10.62,1
K04296.01,2.493853,0.000012,-0.000012,0.64,0.00,-0.00,1.31,0.39,-0.39,0.67,0.05,-0.05,2.83,0.08,-0.08,0.035,0.000,-0.000,705.34,59.76,-59.76,1
K04301.01,15.604841,0.000133,-0.000133,0.80,0.00,-0.00,4.40,1.07,-1.07,0.98,0.06,-0.06,5.47,0.14,-0.14,0.129,0.001,-0.001,103.89,8.16,-8.16,1
K04302.01,5.533120,0.000072,-0.000072,0.69,0.00,-0.00,3.19,0.86,-0.86,1.09,0.08,-0.08,4.98,0.15,-0.15,0.065,0.001,-0.001,604.31,54.82,-54.82,1
K04304.01,9.406136,0.000124,-0.000124,0.82,0.00,-0.00,4.91,1.29,-1.29,1.21,0.09,-0.09,5.58,0.18,-0.18,0.092,0.001,-0.001,226.57,21.03,-21.03,1
K04312.01,7.849319,0.000076,-0.000076,0.77,0.00,-0.00,3.41,0.87,-0.87,1.19,0.09,-0.09,5.72,0.18,-0.18,0.077,0.001,-0.001,306.17,28.61,-28.61,0
K04318.01,14.816292,0.000263,-0.000263,0.96,0.00,-0.00,4.81,1.21,-1.21,1.33,0.09,-0.09,5.83,0.13,-0.13,0.130,0.001,-0.001,151.96,11.21,-11.21,1
K04329.01,17.800781,0.000252,-0.000252,0.62,0.00,-0.00,6.25,1.35,-1.35,1.30,0.08,-0.08,8.99,0.22,-0.22,0.152,0.001,-0.001,220.24,17.78,-17.78,0
K04334.01,2.442324,0.000010,-0.000010,1.36,0.00,-0.00,1.89,0.46,-0.46,1.01,0.08,-0.08,2.01,0.06,-0.06,0.032,0.000,-0.000,153.11,19.00,-19.00,1
K04335.01,7.617582,0.000055,-0.000055,0.86,0.00,-0.00,3.43,0.86,-0.86,0.95,0.07,-0.07,4.21,0.14,-0.14,0.074,0.001,-0.001,179.94,16.51,-16.51,1
K04356.01,174.510276,0.002148,-0.002148,3.56,0.00,-0.00,6.40,1.29,-1.29,2.63,0.17,-0.17,8.77,0.27,-0.27,0.553,0.007,-0.007,0.64,0.08,-0.08,1
K04367.01,170.995748,0.001230,-0.001230,2.01,0.00,-0.00,3.59,0.87,-0.87,3.21,0.21,-0.21,15.07,0.52,-0.52,0.648,0.006,-0.006,6.98,0.66,-0.66,0
K04372.01,6.245646,0.000054,-0.000054,1.32,0.00,-0.00,2.30,0.64,-0.64,1.05,0.08,-0.08,3.01,0.10,-0.10,0.062,0.001,-0.001,57.59,7.03,-7.03,1
K04374.01,3.703867,0.000020,-0.000020,1.04,0.00,-0.00,1.33,0.35,-0.35,1.00,0.08,-0.08,2.85,0.09,-0.09,0.047,0.001,-0.001,271.05,24.64,-24.64,0
K04382.01,2.946489,0.000025,-0.000025,0.70,0.00,-0.00,3.11,0.76,-0.76,1.05,0.07,-0.07,3.78,0.12,-0.12,0.043,0.001,-0.001,1312.60,115.94,-115.94,1
K04383.01,4.341953,0.000036,-0.000036,0.79,0.00,-0.00,2.52,0.58,-0.58,0.79,0.06,-0.06,3.08,0.06,-0.06,0.054,0.000,-0.000,300.17,24.24,-24.24,1
K04399.01,42.100335,0.000139,-0.000139,1.35,0.00,-0.00,1.02,0.25,-0.25,1.23,0.09,-0.09,6.10,0.13,-0.13,0.231,0.002,-0.002,10.77,0.89,-0.89,0
K04400.01,2.209231,0.000015,-0.000015,0.71,0.00,-0.00,2.41,0.76,-0.76,0.82,0.06,-0.06,2.76,0.08,-0.08,0.035,0.000,-0.000,936.91,81.02,-81.02,1
K04407.01,1.338071,0.000011,-0.000011,0.40,0.00,-0.00,1.53,0.44,-0.44,0.66,0.06,-0.06,3.09,0.07,-0.07,0.027,0.000,-0.000,4946.33,364.29,-364.29,1
K04409.01,14.265154,0.000106,-0.000106,0.75,0.00,-0.00,3.54,0.82,-0.82,1.00,0.07,-0.07,5.70,0.16,-0.16,0.123,0.001,-0.001,107.67,9.22,-9.22,1
K04411.01,11.179316,0.000097,-0.000097,0.88,0.00,-0.00,3.06,0.73,-0.73,1.03,0.07,-0.07,4.74,0.13,-0.13,0.102,0.001,-0.001,137.40,11.22,-11.22,1
K04419.01,0.259820,0.000000,-0.000000,1.57,0.00,-0.00,0.46,0.11,-0.11,0.97,0.08,-0.08,0.86,0.03,-0.03,0.007,0.000,-0.000,1390.78,165.00,-165.00,1
K04427.01,147.661729,0.001501,-0.001501,3.01,0.00,-0.00,5.92,1.33,-1.33,1.83,0.13,-0.13,7.22,0.13,-0.13,0.450,0.003,-0.003,0.28,0.03,-0.03,1
K04431.01,19.565080,0.000177,-0.000177,0.72,0.00,-0.00,4.23,1.16,-1.16,1.42,0.10,-0.10,8.95,0.26,-0.26,0.156,0.002,-0.002,174.96,15.00,-15.00,0
K04444.01,5.943735,0.000030,-0.000030,1.55,0.00,-0.00,1.85,0.44,-0.44,0.99,0.07,-0.07,2.41,0.08,-0.08,0.054,0.001,-0.001,23.05,2.64,-2.64,1
K04447.01,2.186602,0.000011,-0.000011,1.01,0.00,-0.00,1.53,0.38,-0.38,0.77,0.06,-0.06,2.09,0.07,-0.07,0.031,0.000,-0.000,237.67,29.76,-29.76,1
K04452.01,12.857559,0.000095,-0.000095,0.95,0.00,-0.00,4.67,1.15,-1.15,1.54,0.10,-0.10,7.07,0.21,-0.21,0.108,0.001,-0.001,187.01,16.70,-16.70,1
K04464.01,4.373570,0.000009,-0.000009,1.94,0.00,-0.00,0.48,0.18,-0.18,1.34,0.21,-0.21,2.38,0.07,-0.07,0.046,0.000,-0.000,49.45,4.98,-4.98,0
K04509.01,12.003678,0.000101,-0.000101,1.52,0.00,-0.00,2.70,0.63,-0.63,1.13,0.09,-0.09,3.41,0.10,-0.10,0.090,0.001,-0.001,14.02,1.39,-1.39,1
K04613.01,1.962283,0.000010,-0.000010,0.76,0.00,-0.00,1.45,0.39,-0.39,0.67,0.05,-0.05,2.18,0.05,-0.05,0.030,0.000,-0.000,586.42,49.61,-49.61,1
K04617.01,27.478466,0.000518,-0.000518,0.82,0.00,-0.00,7.83,3.15,-3.15,1.23,0.11,-0.11,8.16,0.25,-0.25,0.183,0.003,-0.003,60.66,5.31,-5.31,1
K04725.01,7.281714,0.000029,-0.000029,0.96,0.00,-0.00,1.54,0.42,-0.42,0.77,0.06,-0.06,3.15,0.11,-0.11,0.068,0.001,-0.001,48.69,6.04,-6.04,0
K04742.01,112.303136,0.001722,-0.001722,2.02,0.00,-0.00,5.63,1.38,-1.38,1.40,0.10,-0.10,6.75,0.18,-0.18,0.386,0.004,-0.004,0.78,0.07,-0.07,1
K04774.01,51.567801,0.000614,-0.000614,1.32,0.00,-0.00,5.23,1.15,-1.15,1.16,0.08,-0.08,6.40,0.17,-0.17,0.261,0.003,-0.003,6.54,0.58,-0.58,1
K04928.01,3.290304,0.000004,-0.000004,10.52,0.00,-0.00,1.57,0.08,-0.08,6.57,0.22,-0.22,2.09,0.04,-0.04,0.037,0.000,-0.000,37.13,3.51,-3.51,1
K05341.01,15.185756,0.000043,-0.000043,1.58,0.00,-0.00,0.54,0.18,-0.18,1.88,0.23,-0.23,5.24,0.08,-0.08,0.129,0.001,-0.001,104.51,7.56,-7.56,0
K05475.01,224.150923,0.001794,-0.001794,1.74,0.00,-0.00,11.97,2.35,-2.35,2.85,0.14,-0.14,17.43,0.52,-0.52,0.745,0.013,-0.013,4.43,0.38,-0.38,1
K05597.01,7.777106,0.000084,-0.000084,0.79,0.00,-0.00,3.38,0.85,-0.85,0.74,0.06,-0.06,3.58,0.10,-0.10,0.076,0.001,-0.001,74.75,6.77,-6.77,1
K05663.01,140.884533,0.002615,-0.002615,1.15,0.00,-0.00,10.34,2.45,-2.45,1.46,0.09,-0.09,11.60,0.32,-0.32,0.553,0.007,-0.007,5.12,0.42,-0.42,1
K05692.01,2.641813,0.000021,-0.000021,0.75,0.00,-0.00,2.15,0.54,-0.54,0.53,0.04,-0.04,2.10,0.04,-0.04,0.033,0.000,-0.000,82.16,7.27,-7.27,1
K06166.01,12.206430,0.000994,-0.000994,3.33,0.00,-0.00,2.31,0.58,-0.58,2.85,0.21,-0.21,4.03,0.17,-0.17,0.101,0.001,-0.001,41.39,4.81,-4.81,0
K06166.02,6.651319,0.000604,-0.000604,2.95,0.00,-0.00,2.10,0.54,-0.54,2.52,0.19,-0.19,3.30,0.14,-0.14,0.068,0.001,-0.001,92.26,10.72,-10.72,1
K06186.01,5.342641,0.000021,-0.000021,2.40,0.00,-0.00,2.38,0.61,-0.61,2.11,0.15,-0.15,3.05,0.09,-0.09,0.057,0.001,-0.001,103.77,9.76,-9.76,1
K06246.01,9.133151,0.000032,-0.000032,1.41,0.00,-0.00,2.13,0.51,-0.51,1.63,0.09,-0.09,4.34,0.08,-0.08,0.091,0.001,-0.001,165.18,12.82,-12.82,0
K06299.01,0.947555,0.000004,-0.000004,0.75,0.00,-0.00,1.05,0.29,-0.29,0.73,0.06,-0.06,1.83,0.04,-0.04,0.019,0.000,-0.000,1812.24,152.55,-152.55,1
K06401.01,1.961343,0.000011,-0.000011,34.83,0.17,-0.17,nan,nan,nan,83.64,40.35,-40.35,4.89,0.20,-0.20,0.035,0.001,-0.001,5954.10,620.07,-620.07,0
K06860.01,0.576732,0.000005,-0.000005,0.54,0.00,-0.00,1.57,0.41,-0.41,0.41,0.04,-0.04,1.31,0.04,-0.04,0.013,0.000,-0.000,901.13,83.71,-83.71,1
K07073.01,279.036565,0.008788,-0.008788,719.11,2.31,-2.31,nan,nan,nan,1096.86,354.80,-354.80,17.22,0.42,-0.42,0.884,0.010,-0.010,3.16,0.26,-0.26,0
K07375.01,4.848472,0.000017,-0.000017,2.20,0.00,-0.00,0.79,0.25,-0.25,1.72,0.17,-0.17,2.63,0.07,-0.07,0.050,0.000,-0.000,42.51,3.97,-3.97,0
K07923.01,395.131380,0.020170,-0.020170,1.01,0.00,-0.00,20.81,6.93,-6.93,0.91,0.08,-0.08,13.05,0.20,-0.20,0.951,0.007,-0.007,0.40,0.03,-0.03,1

==> tab_star.csv <==
id_koi,id_gaia2,m17_kmag,m17_kmag_err,gaia2_sparallax,gaia2_sparallax_err,cks_steff,cks_steff_err,cks_smet,cks_smet_err,cks_svsini,gdir_srad,gdir_srad_err1,gdir_srad_err2,giso_smass,giso_smass_err1,giso_smass_err2,giso_srad,giso_srad_err1,giso_srad_err2,giso_srho,giso_srho_err1,giso_srho_err2,giso2_sparallax,giso2_sparallax_err1,giso2_sparallax_err2,cks_sprov,rm_sb2,in_cxm
1,2131314401800665344.000000,9.85,0.02,4.67,0.02,5857,100,0.02,0.06,1.3,1.04,0.04,-0.04,1.02,0.04,-0.04,1.03,0.02,-0.02,0.91,0.08,-0.08,4.76,0.36,-0.50,syn,1,1
2,2129256395211983872.000000,9.33,0.02,2.96,0.02,6403,100,0.22,0.06,5.1,2.00,0.07,-0.07,1.50,0.03,-0.03,1.99,0.04,-0.04,0.19,0.01,-0.01,3.72,0.45,-0.57,syn,1,1
3,2086512227851023872.000000,7.01,0.02,26.50,0.02,4619,110,0.16,0.09,nan,0.78,0.02,-0.02,0.76,0.03,-0.03,0.75,0.03,-0.03,1.79,0.20,-0.18,23.80,4.75,-192.55,emp,1,1
4,2052194374009877504.000000,10.20,0.02,1.29,0.03,5948,100,-0.27,0.06,38.0,3.26,0.14,-0.14,1.45,0.03,-0.03,3.22,0.11,-0.10,0.04,0.00,-0.00,0.93,0.14,-0.16,syn,3,0
6,2052120191332583424.000000,10.99,0.02,2.13,0.03,6356,100,0.05,0.06,11.8,1.29,0.05,-0.05,1.23,0.03,-0.04,1.28,0.02,-0.02,0.57,0.05,-0.03,2.24,0.17,-0.23,syn,1,0
7,2132152916856093952.000000,10.80,0.02,2.07,0.02,5817,100,0.18,0.06,2.8,1.52,0.06,-0.06,1.16,0.05,-0.07,1.50,0.04,-0.03,0.34,0.03,-0.03,1.99,0.23,-0.29,syn,1,1
8,2073819152080638976.000000,11.04,0.02,3.01,0.02,5895,100,-0.06,0.06,3.0,0.93,0.04,-0.03,0.99,0.03,-0.04,0.94,0.02,-0.01,1.19,0.07,-0.08,2.93,0.19,-0.24,syn,1,0
10,2116730994965905408.000000,12.29,0.01,1.00,0.01,6202,100,-0.09,0.06,10.2,1.54,0.06,-0.06,1.20,0.04,-0.05,1.53,0.03,-0.03,0.33,0.03,-0.02,1.17,0.14,-0.17,syn,1,1
17,2086636884980514304.000000,11.63,0.02,1.73,0.01,5673,100,0.36,0.06,2.6,1.26,0.05,-0.05,1.10,0.04,-0.05,1.25,0.03,-0.03,0.55,0.05,-0.04,1.49,0.17,-0.20,syn,1,1
18,2079018300195390464.000000,11.77,0.03,1.14,0.02,6326,100,0.03,0.06,4.4,1.74,0.07,-0.07,1.33,0.03,-0.03,1.72,0.05,-0.05,0.26,0.02,-0.02,1.31,0.18,-0.21,syn,1,1
20,2133599775377340672.000000,12.07,0.02,1.16,0.01,5934,100,0.04,0.06,1.7,1.50,0.06,-0.06,1.14,0.05,-0.06,1.49,0.03,-0.03,0.34,0.03,-0.03,1.09,0.13,-0.15,syn,1,1
22,2107114704928577792.000000,12.04,0.01,1.41,0.01,5896,100,0.21,0.06,2.0,1.26,0.05,-0.05,1.13,0.04,-0.04,1.25,0.03,-0.02,0.57,0.05,-0.04,1.30,0.16,-0.19,syn,1,1
41,2101733244046205440.000000,9.77,0.01,3.31,0.02,5865,100,0.11,0.06,2.7,1.52,0.06,-0.06,1.15,0.05,-0.06,1.51,0.03,-0.03,0.33,0.02,-0.03,3.28,0.39,-0.46,syn,1,1
42,2106904148451706880.000000,8.14,0.01,6.80,0.02,6367,100,0.01,0.06,13.0,1.49,0.05,-0.05,1.27,0.03,-0.03,1.49,0.02,-0.03,0.38,0.03,-0.02,8.22,0.67,-0.91,syn,1,1
46,2131709921047710208.000000,12.01,0.02,1.10,0.02,5623,100,0.39,0.06,2.5,1.66,0.07,-0.07,1.19,0.08,-0.06,1.64,0.04,-0.04,0.27,0.03,-0.03,1.06,0.13,-0.16,syn,1,1
49,2126801563705846528.000000,11.92,0.02,1.47,0.01,5803,100,-0.06,0.06,7.7,1.29,0.05,-0.05,0.99,0.04,-0.04,1.28,0.03,-0.03,0.47,0.04,-0.04,1.76,0.17,-0.22,syn,1,1
63,2132628489996257792.000000,10.00,0.02,5.18,0.03,5633,100,0.23,0.06,4.8,0.89,0.04,-0.03,0.99,0.02,-0.03,0.91,0.01,-0.01,1.32,0.06,-0.07,4.82,0.27,-0.33,syn,1,1
64,2077202044425286400.000000,11.23,0.02,1.13,0.01,5323,100,0.06,0.06,2.0,2.41,0.11,-0.10,1.25,0.04,-0.04,2.42,0.07,-0.07,0.09,0.01,-0.01,1.58,0.23,-0.31,syn,1,0
69,2052747119115620352.000000,8.37,0.02,10.45,0.02,5619,100,-0.10,0.06,0.0,0.94,0.04,-0.04,0.90,0.04,-0.04,0.93,0.02,-0.02,1.09,0.10,-0.09,10.67,0.84,-1.13,syn,1,1
70,2102548708017562112.000000,10.87,0.01,3.56,0.02,5515,100,0.10,0.06,0.0,0.88,0.04,-0.03,0.94,0.03,-0.03,0.88,0.01,-0.01,1.37,0.08,-0.09,3.36,0.23,-0.32,syn,1,1
72,2132155017099178496.000000,9.50,0.02,5.41,0.02,5635,100,-0.11,0.06,0.0,1.08,0.04,-0.04,0.89,0.04,-0.04,1.07,0.02,-0.02,0.72,0.07,-0.06,5.39,0.59,-0.71,syn,1,1
75,2125795166969907968.000000,9.39,0.01,2.38,0.02,5869,100,-0.08,0.06,5.0,2.55,0.10,-0.10,1.32,0.03,-0.03,2.53,0.05,-0.05,0.08,0.01,-0.00,2.94,0.38,-0.44,syn,1,1
82,2119583201145735680.000000,9.35,0.01,9.30,0.02,4763,110,0.09,0.09,nan,0.74,0.02,-0.02,0.76,0.03,-0.03,0.74,0.03,-0.03,1.83,0.19,-0.20,8.12,1.59,-49.45,emp,1,1
84,2051106987063242752.000000,10.32,0.02,4.60,0.02,5509,100,-0.05,0.06,0.0,0.88,0.04,-0.03,0.89,0.04,-0.04,0.88,0.02,-0.02,1.32,0.11,-0.12,4.49,0.34,-0.46,syn,1,1
85,2102119176929154304.000000,9.81,0.02,3.32,0.03,6229,100,0.15,0.06,8.7,1.44,0.05,-0.05,1.27,0.03,-0.03,1.43,0.03,-0.02,0.43,0.02,-0.02,3.49,0.39,-0.53,syn,1,1
87,2127941757262806528.000000,10.15,0.01,5.16,0.02,5555,100,-0.22,0.06,0.0,0.84,0.03,-0.03,0.85,0.04,-0.04,0.84,0.02,-0.02,1.42,0.12,-0.12,5.25,0.32,-0.44,syn,1,1
92,2105135854577044480.000000,10.30,0.02,3.67,0.02,5932,100,0.09,0.06,2.7,1.06,0.04,-0.04,1.07,0.04,-0.04,1.06,0.02,-0.02,0.89,0.06,-0.07,3.55,0.30,-0.42,syn,1,1
94,2076970047474270208.000000,10.93,0.02,2.12,0.02,6170,100,0.07,0.06,7.4,1.39,0.05,-0.05,1.21,0.03,-0.04,1.39,0.02,-0.03,0.45,0.03,-0.03,2.23,0.24,-0.35,syn,1,1
97,2102117871259036672.000000,11.54,0.02,1.11,0.02,6040,100,0.18,0.06,3.7,1.99,0.09,-0.08,1.39,0.04,-0.10,1.98,0.05,-0.05,0.18,0.02,-0.02,1.13,0.15,-0.17,syn,1,1
98,nan,10.99,0.01,nan,nan,6464,100,0.05,0.06,7.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
99,2079664813030608640.000000,10.98,0.01,4.04,0.02,4941,100,-0.26,0.06,0.3,0.79,0.03,-0.03,0.72,0.03,-0.02,0.73,0.03,-0.03,1.79,0.25,-0.20,4.44,0.24,-0.28,syn,1,0
102,2076121602454770688.000000,11.05,0.04,2.57,0.03,5785,100,0.24,0.06,1.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
103,2051808789021826560.000000,11.05,0.02,3.30,0.03,5578,100,0.00,0.06,0.2,0.87,0.04,-0.03,0.92,0.03,-0.03,0.87,0.02,-0.01,1.39,0.08,-0.10,3.20,0.20,-0.25,syn,1,1
104,2119602202081351168.000000,10.59,0.01,5.24,0.02,4457,70,0.22,0.09,nan,0.77,0.02,-0.02,0.74,0.02,-0.02,0.73,0.02,-0.02,1.88,0.19,-0.16,5.65,0.28,-0.51,emp,1,1
105,2079192121810035712.000000,11.21,0.02,2.56,0.02,5563,100,-0.37,0.06,0.0,1.08,0.04,-0.04,0.80,0.03,-0.02,1.07,0.02,-0.02,0.65,0.05,-0.04,2.83,0.30,-0.39,syn,1,1
107,2134798444914611712.000000,11.34,0.02,1.52,0.02,5937,100,0.28,0.06,3.9,1.58,0.06,-0.06,1.27,0.03,-0.05,1.59,0.03,-0.04,0.31,0.03,-0.02,1.50,0.20,-0.24,syn,1,1
108,2101243789577188864.000000,10.87,0.02,2.05,0.02,5904,100,0.14,0.06,3.2,1.50,0.06,-0.06,1.17,0.04,-0.06,1.49,0.03,-0.03,0.35,0.03,-0.03,2.00,0.22,-0.28,syn,1,1
110,2107236613280607232.000000,11.46,0.02,1.83,0.02,6241,100,-0.16,0.06,6.9,1.23,0.05,-0.05,1.10,0.04,-0.04,1.22,0.03,-0.03,0.59,0.05,-0.05,2.03,0.17,-0.24,syn,1,1
111,2102454253097554432.000000,11.21,0.01,2.52,0.03,5822,100,-0.42,0.06,0.0,1.04,0.04,-0.04,0.84,0.04,-0.03,1.03,0.02,-0.02,0.76,0.07,-0.06,2.85,0.26,-0.33,syn,1,1
112,2134719834131370496.000000,11.37,0.02,2.66,0.20,5830,100,-0.03,0.06,2.9,0.94,0.09,-0.08,0.98,0.04,-0.04,0.95,0.06,-0.05,1.12,0.17,-0.19,2.30,0.22,-0.29,syn,1,0
113,2051837651199492096.000000,10.72,0.02,-1.56,0.63,5573,100,0.40,0.06,2.3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
115,2130368310704421120.000000,11.50,0.01,2.20,0.03,5961,100,-0.08,0.06,2.9,1.02,0.04,-0.04,1.01,0.04,-0.04,1.02,0.02,-0.02,0.95,0.08,-0.08,2.16,0.18,-0.25,syn,1,1
116,2082074942519913472.000000,11.43,0.02,2.28,0.03,5881,100,-0.09,0.06,0.5,1.03,0.04,-0.04,0.98,0.04,-0.04,1.03,0.02,-0.02,0.90,0.09,-0.08,2.26,0.21,-0.27,syn,1,1
117,2086625752425381632.000000,11.06,0.02,1.93,0.02,5858,100,0.33,0.06,3.1,1.44,0.06,-0.05,1.21,0.03,-0.05,1.44,0.03,-0.03,0.40,0.03,-0.03,1.75,0.23,-0.27,syn,1,1
118,2099605968225288960.000000,10.90,0.02,2.17,0.02,5791,100,0.09,0.06,2.1,1.39,0.06,-0.05,1.07,0.06,-0.05,1.38,0.03,-0.03,0.40,0.04,-0.04,2.24,0.27,-0.28,syn,1,1
119,nan,10.98,0.02,nan,nan,5668,100,0.38,0.06,3.2,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
122,2106705269988803072.000000,10.80,0.02,2.27,0.03,5660,100,0.27,0.06,0.9,1.41,0.06,-0.06,1.10,0.06,-0.05,1.40,0.03,-0.03,0.40,0.04,-0.04,2.07,0.24,-0.30,syn,1,1
123,2101175933393051136.000000,11.00,0.02,2.13,0.02,5942,100,-0.02,0.06,2.8,1.34,0.05,-0.05,1.07,0.05,-0.05,1.33,0.03,-0.03,0.45,0.04,-0.04,2.18,0.27,-0.31,syn,1,1
124,2128925579652377600.000000,11.62,0.02,1.73,0.02,5977,100,-0.10,0.06,3.3,1.24,0.05,-0.05,1.03,0.04,-0.04,1.23,0.03,-0.03,0.55,0.05,-0.05,1.82,0.20,-0.26,syn,1,1
125,2132666633603904256.000000,12.03,0.02,2.28,0.02,5459,100,0.11,0.06,3.9,0.81,0.03,-0.03,0.91,0.02,-0.02,0.83,0.01,-0.01,1.58,0.07,-0.09,2.14,0.11,-0.13,syn,1,1
127,2126912305142208512.000000,12.36,0.02,1.59,0.02,5575,100,0.36,0.06,2.0,0.99,0.04,-0.04,1.04,0.03,-0.04,0.99,0.02,-0.02,1.07,0.07,-0.09,1.40,0.14,-0.19,syn,1,1
128,2134850847813263360.000000,12.22,0.03,1.38,0.02,5652,100,0.27,0.06,2.9,1.21,0.05,-0.05,1.05,0.04,-0.04,1.20,0.03,-0.03,0.60,0.06,-0.06,1.20,0.15,-0.16,syn,1,1
129,2135313669189075968.000000,12.03,0.03,1.10,0.01,6662,100,-0.03,0.06,20.9,1.53,0.06,-0.05,1.33,0.03,-0.03,1.51,0.04,-0.03,0.38,0.03,-0.03,1.36,0.07,-0.08,syn,3,1
130,2073737036615242240.000000,11.87,0.02,1.10,0.02,6201,100,-0.12,0.06,3.9,1.75,0.07,-0.07,1.24,0.03,-0.08,1.73,0.04,-0.04,0.24,0.02,-0.02,1.30,0.17,-0.15,syn,1,0
131,2075972481191725568.000000,12.56,0.02,0.82,0.02,6498,100,0.21,0.06,29.0,1.64,0.07,-0.06,1.41,0.04,-0.04,1.62,0.05,-0.04,0.33,0.03,-0.03,0.82,0.10,-0.13,syn,3,1
134,2079971473693847040.000000,12.32,0.02,0.89,0.01,6252,100,0.30,0.06,11.1,1.70,0.07,-0.06,1.39,0.03,-0.03,1.69,0.03,-0.05,0.28,0.03,-0.02,0.97,0.13,-0.14,syn,1,0
135,2107314266289095168.000000,12.55,0.03,1.02,0.01,5971,100,0.37,0.06,5.4,1.36,0.06,-0.05,1.24,0.03,-0.03,1.35,0.03,-0.03,0.49,0.04,-0.04,0.94,0.12,-0.16,syn,1,1
137,2079295583282164992.000000,11.76,0.02,2.33,0.02,5440,100,0.28,0.06,0.0,0.91,0.04,-0.04,0.97,0.03,-0.04,0.91,0.02,-0.01,1.27,0.08,-0.10,2.09,0.18,-0.22,syn,1,1
139,2126569051355142656.000000,12.11,0.02,1.55,0.01,5928,100,0.23,0.06,2.8,1.10,0.04,-0.04,1.12,0.03,-0.04,1.10,0.02,-0.02,0.83,0.06,-0.06,1.41,0.14,-0.19,syn,1,1
141,2132943057698456320.000000,11.99,0.02,1.89,0.19,5277,100,0.29,0.06,3.0,1.05,0.14,-0.11,0.92,0.04,-0.04,0.98,0.10,-0.08,0.94,0.29,-0.23,1.94,0.17,-0.22,syn,1,0
142,2101507367429089792.000000,11.45,0.02,2.68,0.01,5473,100,0.27,0.06,0.0,0.90,0.04,-0.03,0.97,0.02,-0.03,0.90,0.02,-0.01,1.31,0.07,-0.09,2.39,0.19,-0.27,syn,1,0
144,2073277200237694464.000000,11.46,0.01,3.29,0.02,4733,110,0.14,0.09,nan,0.79,0.02,-0.02,0.77,0.03,-0.03,0.77,0.03,-0.03,1.69,0.21,-0.19,3.02,0.59,-19.03,emp,1,1
145,2080340806523319296.000000,11.38,0.03,0.52,0.01,4911,100,0.03,0.06,2.4,5.22,0.28,-0.27,1.38,0.17,-0.20,5.19,0.18,-0.18,0.01,0.00,-0.00,0.63,0.09,-0.11,syn,1,0
148,2075112109039378688.000000,11.22,0.02,3.28,0.02,5206,100,0.24,0.06,0.3,0.84,0.04,-0.03,0.90,0.03,-0.03,0.84,0.02,-0.01,1.49,0.10,-0.11,2.96,0.23,-0.28,syn,1,1
149,2100009935669354240.000000,11.73,0.02,1.13,0.01,5719,100,0.04,0.06,2.5,1.87,0.08,-0.07,1.13,0.04,-0.04,1.85,0.04,-0.04,0.18,0.01,-0.01,1.27,0.17,-0.20,syn,1,1
150,2078722600285671936.000000,12.15,0.02,1.97,0.02,5567,100,-0.39,0.06,0.7,0.90,0.04,-0.04,0.79,0.03,-0.03,0.89,0.02,-0.02,1.09,0.11,-0.09,2.16,0.15,-0.20,syn,1,1
152,2076085318570299136.000000,12.61,0.03,1.00,0.02,6428,100,0.07,0.06,14.1,1.31,0.05,-0.05,1.27,0.03,-0.03,1.30,0.03,-0.03,0.57,0.05,-0.04,1.05,0.07,-0.10,syn,1,1
153,2133369840008452096.000000,11.26,0.02,3.84,0.02,4647,110,0.12,0.09,nan,0.76,0.02,-0.02,0.75,0.03,-0.03,0.74,0.03,-0.03,1.84,0.20,-0.19,3.49,0.67,-23.79,emp,1,1
155,2125972321478224896.000000,11.91,0.02,1.21,0.02,5682,100,-0.17,0.06,1.3,1.61,0.07,-0.06,0.97,0.04,-0.03,1.59,0.04,-0.04,0.24,0.02,-0.02,1.41,0.18,-0.22,syn,1,1
156,2128939873302216192.000000,11.37,0.02,3.88,0.02,4511,110,0.11,0.09,nan,0.72,0.02,-0.02,0.73,0.03,-0.03,0.71,0.02,-0.02,1.99,0.19,-0.18,3.98,0.21,-0.39,emp,1,1
157,2076960598545789952.000000,12.18,0.02,1.57,0.02,5780,100,0.06,0.06,0.8,1.08,0.04,-0.04,1.01,0.04,-0.04,1.07,0.02,-0.02,0.81,0.08,-0.07,1.50,0.16,-0.20,syn,1,1
159,2079368391569401600.000000,11.97,0.02,1.63,0.02,6055,100,-0.01,0.06,3.5,1.12,0.04,-0.04,1.08,0.04,-0.04,1.12,0.02,-0.02,0.77,0.07,-0.06,1.68,0.13,-0.19,syn,1,1
160,2078414290355210240.000000,12.38,0.02,1.35,0.02,5913,100,-0.47,0.06,0.9,1.14,0.05,-0.04,0.86,0.04,-0.03,1.12,0.03,-0.03,0.60,0.06,-0.05,1.51,0.16,-0.19,syn,1,0
161,2100597143598879744.000000,11.24,0.02,3.59,0.01,4778,110,0.15,0.09,nan,0.80,0.02,-0.02,0.78,0.03,-0.03,0.77,0.03,-0.03,1.65,0.21,-0.19,3.07,0.70,-25.01,emp,1,1
162,nan,12.30,0.02,nan,nan,5855,100,0.23,0.06,3.1,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
163,nan,11.73,0.01,nan,nan,5039,100,-0.37,0.06,0.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
165,2128256492466658304.000000,12.01,0.02,1.55,0.35,5121,100,-0.21,0.06,1.7,1.66,0.87,-0.42,0.78,0.06,-0.04,0.79,0.89,-0.09,1.15,0.42,-1.00,2.59,0.15,-0.16,syn,1,0
166,2052548107508601344.000000,11.72,0.02,2.92,0.02,5175,100,-0.22,0.06,0.5,0.76,0.03,-0.03,0.77,0.03,-0.03,0.76,0.04,-0.03,1.71,0.26,-0.25,2.97,0.15,-0.17,syn,1,1
167,2135044568018500096.000000,12.06,0.02,1.20,0.02,6209,100,0.04,0.06,2.4,1.42,0.06,-0.05,1.22,0.04,-0.04,1.40,0.03,-0.02,0.44,0.02,-0.03,1.16,0.16,-0.18,syn,1,1
168,2135019107451751168.000000,12.00,0.02,1.22,0.02,5796,100,-0.12,0.06,1.3,1.50,0.06,-0.06,1.01,0.04,-0.04,1.49,0.03,-0.03,0.30,0.03,-0.02,1.20,0.16,-0.19,syn,1,1
171,2078272831307891456.000000,12.38,0.02,1.07,0.02,6237,100,0.10,0.06,7.9,1.39,0.06,-0.05,1.23,0.04,-0.03,1.38,0.03,-0.04,0.46,0.06,-0.03,1.19,0.09,-0.15,syn,1,1
172,2126436800722944000.000000,12.23,0.03,1.39,0.01,5673,100,-0.21,0.06,1.3,1.20,0.05,-0.05,0.88,0.04,-0.03,1.19,0.03,-0.03,0.52,0.05,-0.05,1.52,0.17,-0.21,syn,1,1
173,2129753580626548736.000000,12.38,0.03,1.25,0.02,5670,100,-0.00,0.06,2.0,1.24,0.05,-0.05,0.96,0.04,-0.04,1.23,0.03,-0.03,0.51,0.05,-0.05,1.23,0.14,-0.17,syn,1,1
174,2086629463276947456.000000,11.54,0.02,3.22,0.02,4691,110,-0.24,0.09,nan,0.79,0.02,-0.02,0.70,0.03,-0.03,0.71,0.03,-0.03,1.93,0.22,-0.18,3.83,0.22,-0.43,emp,1,0
176,2101719263935952896.000000,12.22,0.02,1.19,0.01,6423,100,-0.19,0.06,11.0,1.32,0.05,-0.05,1.18,0.04,-0.04,1.32,0.03,-0.03,0.51,0.04,-0.03,1.41,0.10,-0.13,syn,1,1
177,nan,11.64,0.02,nan,nan,5754,100,0.01,0.06,1.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
179,2080266967444876032.000000,12.50,0.02,0.65,0.02,6134,100,0.23,0.06,9.3,2.18,0.10,-0.10,1.49,0.04,-0.06,2.16,0.07,-0.07,0.14,0.02,-0.01,0.76,0.11,-0.12,syn,1,1
180,2107243072911617024.000000,11.48,0.02,2.64,0.02,5642,100,0.05,0.06,0.7,0.89,0.04,-0.03,0.95,0.02,-0.03,0.89,0.01,-0.01,1.34,0.07,-0.09,2.57,0.15,-0.19,syn,1,1
182,2076405620054036992.000000,12.49,0.02,0.86,0.02,6016,100,0.18,0.06,21.1,1.69,0.08,-0.08,1.29,0.03,-0.06,1.68,0.05,-0.07,0.27,0.04,-0.02,1.25,0.09,-0.13,syn,1,0
186,2135184068555792896.000000,13.43,0.04,0.90,0.02,5818,100,0.20,0.06,2.0,1.05,0.05,-0.05,1.07,0.04,-0.04,1.05,0.03,-0.03,0.92,0.09,-0.09,0.86,0.07,-0.10,syn,1,0
189,2131996790503735296.000000,12.29,0.03,2.32,0.02,4748,110,0.13,0.09,nan,0.77,0.02,-0.02,0.77,0.03,-0.03,0.76,0.03,-0.03,1.73,0.20,-0.19,2.04,0.41,-13.61,emp,1,1
191,2076692386427776768.000000,13.25,0.04,1.17,0.03,5475,100,0.14,0.06,1.0,0.92,0.05,-0.04,0.94,0.04,-0.04,0.91,0.03,-0.03,1.23,0.13,-0.14,1.13,0.08,-0.12,syn,1,0
193,2128892422504310784.000000,13.48,0.05,0.76,0.03,5720,100,0.04,0.06,179.3,1.23,0.08,-0.07,0.99,0.04,-0.04,1.20,0.06,-0.06,0.56,0.10,-0.08,0.17,0.02,-0.03,syn,1,0
195,2132623993168462336.000000,13.21,0.03,1.21,0.02,5541,100,-0.17,0.06,0.1,0.89,0.04,-0.04,0.86,0.04,-0.04,0.88,0.03,-0.02,1.24,0.14,-0.13,1.23,0.09,-0.12,syn,1,0
197,2052616586468670976.000000,11.96,0.02,2.73,0.02,4950,100,0.04,0.06,2.5,0.75,0.03,-0.03,0.79,0.03,-0.03,0.77,0.03,-0.03,1.73,0.19,-0.21,2.64,0.13,-0.16,syn,1,1
201,2102468134431911936.000000,12.35,0.02,1.61,0.02,5572,100,0.40,0.06,2.0,0.99,0.04,-0.04,1.04,0.03,-0.04,0.99,0.02,-0.02,1.08,0.07,-0.08,1.31,0.15,-0.19,syn,1,1
203,2086449761846310912.000000,12.59,0.02,1.41,0.02,5703,100,0.32,0.06,4.5,0.99,0.04,-0.04,1.06,0.03,-0.04,1.00,0.02,-0.02,1.06,0.07,-0.08,1.36,0.08,-0.11,syn,1,0
209,2130959744881558272.000000,13.01,0.03,0.71,0.02,6068,100,0.02,0.06,7.4,1.57,0.07,-0.07,1.20,0.04,-0.06,1.56,0.05,-0.05,0.31,0.03,-0.03,0.78,0.10,-0.11,syn,1,0
211,2130994345137692160.000000,13.59,0.04,0.60,0.02,5790,100,-0.08,0.06,3.6,1.47,0.08,-0.08,1.01,0.04,-0.04,1.44,0.06,-0.06,0.33,0.05,-0.04,0.50,0.07,-0.08,syn,1,0
214,2086877265710250496.000000,12.47,0.02,1.46,0.02,5471,100,0.43,0.06,2.4,1.04,0.05,-0.04,1.02,0.04,-0.04,1.03,0.03,-0.02,0.91,0.09,-0.09,1.26,0.14,-0.18,syn,1,0
222,2099740761478810624.000000,12.31,0.02,2.60,0.02,4416,70,0.09,0.09,nan,0.71,0.02,-0.02,0.70,0.03,-0.03,0.69,0.02,-0.02,2.09,0.19,-0.17,2.72,0.14,-0.17,emp,1,1
232,2053070616052194304.000000,12.83,0.03,1.00,0.02,5994,100,-0.06,0.06,4.0,1.24,0.05,-0.05,1.05,0.04,-0.04,1.23,0.03,-0.03,0.56,0.06,-0.05,1.01,0.12,-0.15,syn,1,0
237,2079563829758338560.000000,12.59,0.02,1.26,0.02,5764,100,0.26,0.06,2.8,1.11,0.05,-0.04,1.08,0.04,-0.04,1.10,0.03,-0.03,0.79,0.08,-0.07,1.12,0.13,-0.16,syn,1,1
238,2078697552035948800.000000,12.65,0.03,1.00,0.02,6131,100,-0.10,0.06,5.9,1.32,0.06,-0.06,1.11,0.04,-0.05,1.32,0.05,-0.04,0.48,0.05,-0.04,1.09,0.12,-0.13,syn,1,1
241,2131287021388901376.000000,12.23,0.03,2.40,0.02,4939,100,-0.44,0.06,1.4,0.75,0.03,-0.03,0.68,0.03,-0.02,0.69,0.02,-0.02,2.05,0.24,-0.20,2.65,0.13,-0.14,syn,1,1
244,2100451630105041152.000000,9.49,0.02,4.14,0.02,6280,100,-0.03,0.06,9.2,1.33,0.05,-0.05,1.19,0.03,-0.04,1.32,0.03,-0.03,0.51,0.04,-0.04,4.52,0.41,-0.56,syn,1,1
245,2106674071344722688.000000,7.94,0.01,15.67,0.03,5373,100,-0.26,0.06,0.0,0.78,0.03,-0.03,0.80,0.03,-0.04,0.78,0.01,-0.01,1.64,0.14,-0.14,16.03,0.81,-1.05,syn,1,1
246,2129550445852902656.000000,8.59,0.02,6.96,0.02,5778,100,0.13,0.06,0.0,1.25,0.05,-0.05,1.05,0.04,-0.04,1.24,0.02,-0.02,0.54,0.05,-0.04,6.22,0.75,-0.83,syn,1,1
247,2132326747070439424.000000,11.12,0.02,6.42,0.02,3840,70,0.05,0.09,nan,0.58,0.02,-0.02,0.57,0.01,-0.01,0.58,0.01,-0.01,2.92,0.16,-0.15,7.90,0.97,-1.03,emp,1,1
248,2053523271244105216.000000,12.38,0.02,3.24,0.03,4011,70,-0.16,0.09,nan,0.62,0.02,-0.02,0.60,0.01,-0.01,0.60,0.02,-0.02,2.69,0.22,-0.16,4.06,0.38,-0.41,emp,1,1
249,2107186134525176832.000000,11.15,0.03,10.12,0.03,3506,70,-0.32,0.09,nan,0.41,0.01,-0.01,0.40,0.01,-0.01,0.41,0.01,-0.01,5.73,0.26,-0.26,23.17,3.39,-6.45,emp,1,1
250,2107317358665730560.000000,12.63,0.03,3.01,0.03,4055,70,-0.17,0.09,nan,0.60,0.02,-0.02,0.59,0.01,-0.02,0.59,0.02,-0.02,2.83,0.32,-0.19,3.45,0.30,-0.34,emp,1,1
251,2086439488284337664.000000,11.68,0.02,5.48,0.03,3788,70,-0.03,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.54,0.01,-0.01,3.36,0.18,-0.17,7.09,1.06,-1.04,emp,1,1
252,2129578826996503040.000000,12.55,0.03,2.98,0.03,3889,70,0.10,0.09,nan,0.63,0.02,-0.02,0.60,0.01,-0.01,0.61,0.02,-0.02,2.55,0.15,-0.14,3.70,0.42,-0.42,emp,1,1
253,2132144056342471168.000000,12.29,0.04,3.14,0.04,4033,70,0.38,0.09,nan,0.66,0.02,-0.02,0.63,0.01,-0.01,0.66,0.01,-0.02,2.17,0.13,-0.10,3.18,0.20,-0.16,emp,1,1
254,2053562475706063872.000000,12.89,0.03,2.64,0.04,3919,70,0.24,0.09,nan,0.62,0.02,-0.02,0.60,0.01,-0.01,0.61,0.02,-0.02,2.55,0.16,-0.15,2.80,0.26,-0.24,emp,1,1
255,2102511874378223360.000000,12.08,0.02,3.55,0.02,3913,70,0.13,0.09,nan,0.64,0.02,-0.02,0.61,0.01,-0.01,0.63,0.02,-0.02,2.41,0.14,-0.13,4.37,0.48,-0.45,emp,1,0
257,2103452266056715264.000000,9.62,0.02,4.40,0.03,6220,100,0.12,0.06,7.5,1.18,0.04,-0.04,1.19,0.03,-0.04,1.19,0.02,-0.02,0.71,0.05,-0.04,4.31,0.32,-0.42,syn,1,1
260,2126918008858627584.000000,9.34,0.01,4.24,0.03,6292,100,-0.16,0.06,8.7,1.39,0.05,-0.05,1.17,0.03,-0.05,1.38,0.03,-0.02,0.43,0.04,-0.03,5.11,0.47,-0.60,syn,1,1
261,2073731161099713536.000000,8.87,0.02,8.16,0.03,5752,100,0.09,0.06,0.2,0.94,0.04,-0.04,1.00,0.03,-0.04,0.94,0.02,-0.01,1.18,0.07,-0.08,7.82,0.52,-0.69,syn,1,1
262,2132885157240180736.000000,9.20,0.02,4.02,0.03,6171,100,-0.09,0.06,10.0,1.59,0.06,-0.06,1.20,0.04,-0.06,1.58,0.04,-0.03,0.30,0.02,-0.02,4.68,0.56,-0.65,syn,1,1
263,nan,9.01,0.03,nan,nan,5779,100,-0.12,0.06,0.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
265,2135314184585149696.000000,10.66,0.02,2.58,0.02,6015,100,0.14,0.06,2.3,1.27,0.05,-0.05,1.15,0.04,-0.04,1.26,0.03,-0.03,0.56,0.05,-0.04,2.35,0.29,-0.35,syn,1,1
266,2078008703696508928.000000,10.38,0.01,3.10,0.02,6232,100,-0.02,0.06,5.5,1.18,0.04,-0.04,1.14,0.04,-0.04,1.18,0.02,-0.02,0.69,0.05,-0.05,3.25,0.24,-0.31,syn,1,1
268,2100020484108391680.000000,9.60,nan,3.46,0.10,6472,100,0.02,0.06,8.5,1.49,0.07,-0.07,1.30,0.03,-0.03,1.48,0.05,-0.06,0.39,0.05,-0.03,4.12,0.29,-0.39,syn,1,0
269,2105620159389754624.000000,9.75,0.01,3.41,0.03,6340,100,-0.06,0.06,11.8,1.42,0.05,-0.05,1.23,0.03,-0.04,1.42,0.03,-0.03,0.43,0.04,-0.03,4.06,0.33,-0.46,syn,1,1
270,nan,9.70,0.01,nan,nan,5625,100,-0.14,0.06,3.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
271,2107266570672734720.000000,10.23,0.02,2.86,0.02,6158,100,0.27,0.06,6.6,1.38,0.05,-0.05,1.28,0.04,-0.04,1.37,0.03,-0.03,0.49,0.03,-0.05,2.90,0.30,-0.47,syn,1,1
273,2099541715513813504.000000,9.97,0.02,4.36,0.02,5676,100,0.28,0.06,0.5,1.07,0.04,-0.04,1.06,0.04,-0.04,1.06,0.02,-0.02,0.87,0.07,-0.07,3.61,0.44,-0.50,syn,1,1
274,2105318412166111232.000000,10.11,0.01,2.55,0.02,6081,100,-0.04,0.06,6.1,1.67,0.06,-0.06,1.22,0.04,-0.08,1.66,0.03,-0.03,0.26,0.02,-0.02,2.81,0.36,-0.36,syn,1,1
275,2131494313689868288.000000,10.25,0.02,2.47,0.03,5826,100,0.27,0.06,2.9,1.63,0.07,-0.06,1.25,0.03,-0.09,1.62,0.03,-0.03,0.29,0.02,-0.02,2.43,0.30,-0.35,syn,1,1
276,2129495057954829824.000000,10.48,0.03,3.03,0.03,5993,100,-0.01,0.06,2.4,1.18,0.05,-0.05,1.06,0.04,-0.04,1.17,0.03,-0.03,0.65,0.06,-0.06,3.17,0.31,-0.42,syn,1,1
277,2129931456691176448.000000,10.79,0.02,1.92,0.02,5987,100,-0.19,0.06,4.8,1.63,0.06,-0.06,1.08,0.05,-0.04,1.61,0.04,-0.04,0.25,0.03,-0.02,2.30,0.28,-0.32,syn,1,1
279,2135590578620605440.000000,10.43,0.02,2.22,0.02,6294,100,0.18,0.06,12.9,1.60,0.06,-0.06,1.34,0.03,-0.02,1.59,0.03,-0.03,0.33,0.02,-0.02,2.68,0.24,-0.38,syn,1,0
280,2100392428275714560.000000,9.79,0.02,4.71,0.02,6087,100,-0.27,0.06,3.0,1.04,0.04,-0.04,0.99,0.04,-0.04,1.04,0.02,-0.02,0.88,0.07,-0.07,5.11,0.34,-0.46,syn,1,1
281,2099656472742686720.000000,10.45,0.02,2.61,0.02,5720,100,-0.35,0.06,0.1,1.43,0.06,-0.06,0.89,0.03,-0.03,1.43,0.03,-0.03,0.30,0.03,-0.02,3.21,0.38,-0.46,syn,1,1
282,2101305259145506816.000000,10.49,0.02,3.18,0.02,5906,100,-0.16,0.06,0.9,1.13,0.04,-0.04,0.97,0.04,-0.04,1.13,0.02,-0.02,0.67,0.06,-0.05,3.30,0.35,-0.43,syn,1,1
283,2102110174677569536.000000,10.08,0.02,4.40,0.03,5782,100,0.19,0.06,0.4,0.99,0.04,-0.04,1.05,0.03,-0.04,1.00,0.02,-0.02,1.05,0.06,-0.07,4.11,0.33,-0.46,syn,1,1
284,nan,10.42,0.02,nan,nan,5973,100,-0.19,0.06,3.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
285,2102224661326132736.000000,10.40,0.02,2.12,0.02,5952,100,0.20,0.06,4.0,1.75,0.07,-0.07,1.30,0.03,-0.09,1.75,0.04,-0.04,0.24,0.01,-0.02,2.21,0.29,-0.32,syn,1,1
288,2128069334973424128.000000,9.71,0.01,2.47,0.03,6195,100,0.23,0.06,7.9,2.03,0.08,-0.07,1.46,0.03,-0.04,2.03,0.04,-0.04,0.17,0.01,-0.01,2.74,0.38,-0.43,syn,1,1
289,2107644188496163328.000000,11.19,0.02,1.56,0.02,5855,100,-0.36,0.06,1.8,1.70,0.07,-0.07,0.98,0.04,-0.03,1.68,0.04,-0.04,0.20,0.02,-0.02,2.02,0.25,-0.30,syn,1,1
291,2086718317558874112.000000,11.32,0.02,1.56,0.04,5673,100,0.28,0.06,4.1,1.63,0.08,-0.08,1.15,0.09,-0.05,1.60,0.06,-0.05,0.28,0.03,-0.04,1.67,0.19,-0.23,syn,1,0
292,2131216137248338432.000000,11.35,0.03,2.52,0.02,5784,100,-0.17,0.06,0.0,0.98,0.04,-0.04,0.92,0.04,-0.04,0.97,0.02,-0.02,0.98,0.10,-0.09,2.66,0.20,-0.27,syn,1,1
294,2086940448965829120.000000,11.31,0.02,2.16,0.02,6076,100,0.05,0.06,4.4,1.13,0.04,-0.04,1.11,0.04,-0.04,1.12,0.02,-0.02,0.77,0.06,-0.06,2.14,0.18,-0.25,syn,1,0
295,2132215421518219264.000000,10.95,0.02,3.01,0.02,5965,100,-0.17,0.06,2.1,0.97,0.04,-0.04,0.98,0.04,-0.04,0.97,0.02,-0.02,1.08,0.08,-0.09,3.06,0.20,-0.27,syn,1,1
296,2132325200882204672.000000,11.47,0.02,2.16,0.02,5764,100,-0.12,0.06,1.8,1.08,0.04,-0.04,0.93,0.04,-0.04,1.08,0.02,-0.02,0.74,0.07,-0.06,2.19,0.23,-0.28,syn,1,1
297,2133611659549904896.000000,10.88,0.02,2.22,0.02,6181,100,0.12,0.06,7.0,1.32,0.05,-0.05,1.21,0.03,-0.04,1.31,0.02,-0.02,0.54,0.03,-0.04,2.38,0.20,-0.29,syn,1,0
299,2099862910348755712.000000,11.25,0.02,2.88,0.02,5538,100,0.18,0.06,0.2,0.91,0.04,-0.04,0.97,0.03,-0.04,0.91,0.02,-0.02,1.27,0.08,-0.10,2.77,0.16,-0.23,syn,1,1
301,2052857860550101504.000000,11.46,0.02,1.63,0.03,5995,100,-0.08,0.06,5.5,1.41,0.06,-0.06,1.08,0.05,-0.05,1.40,0.04,-0.04,0.39,0.04,-0.04,1.59,0.19,-0.20,syn,1,1
303,2077409645964537344.000000,10.63,0.02,3.47,0.02,5616,100,-0.13,0.06,1.3,1.00,0.04,-0.04,0.88,0.04,-0.04,0.99,0.02,-0.02,0.89,0.09,-0.08,3.57,0.34,-0.43,syn,1,1
304,2100906140725803520.000000,11.11,0.02,2.98,0.03,5807,100,-0.16,0.06,1.5,0.92,0.04,-0.03,0.93,0.03,-0.04,0.91,0.02,-0.02,1.21,0.09,-0.10,3.05,0.19,-0.24,syn,1,1
305,2076871091425583104.000000,10.76,0.02,4.82,0.02,4614,110,0.13,0.09,nan,0.76,0.02,-0.02,0.75,0.03,-0.03,0.74,0.03,-0.03,1.84,0.20,-0.18,4.52,0.85,-30.12,emp,1,1
306,2075161655782111744.000000,10.76,0.02,4.08,0.02,5341,100,0.18,0.06,2.6,0.82,0.03,-0.03,0.90,0.02,-0.03,0.83,0.01,-0.01,1.56,0.07,-0.10,3.89,0.19,-0.24,syn,1,1
307,2077598384004774912.000000,11.49,0.02,1.39,0.12,6035,100,-0.08,0.06,5.4,1.67,0.18,-0.15,1.14,0.07,-0.06,1.56,0.14,-0.12,0.29,0.07,-0.06,2.14,0.17,-0.24,syn,1,0
308,2077420842932795904.000000,11.04,0.02,1.94,0.06,6256,100,0.03,0.06,10.0,1.41,0.07,-0.06,1.22,0.04,-0.04,1.39,0.04,-0.04,0.45,0.04,-0.04,2.34,0.17,-0.22,syn,1,0
309,2102707106412816640.000000,10.48,0.01,5.96,0.02,4425,70,0.07,0.09,nan,0.72,0.02,-0.02,0.70,0.03,-0.03,0.69,0.02,-0.02,2.08,0.19,-0.17,6.30,0.33,-0.40,emp,1,0
312,2077203178296653056.000000,10.52,0.01,2.40,0.02,6246,100,0.07,0.06,9.7,1.45,0.05,-0.05,1.26,0.03,-0.04,1.43,0.03,-0.02,0.42,0.02,-0.04,2.67,0.25,-0.33,syn,1,1
313,2104847370214740480.000000,11.16,0.01,3.32,0.02,5234,100,0.05,0.06,0.1,0.85,0.04,-0.03,0.85,0.04,-0.04,0.85,0.02,-0.02,1.38,0.13,-0.12,3.37,0.20,-0.25,syn,1,1
314,2102053446751282944.000000,9.51,0.01,14.98,0.02,3817,70,-0.15,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.53,0.01,-0.01,3.45,0.18,-0.18,20.42,3.41,-3.07,emp,1,1
315,2078735519547912704.000000,10.81,0.02,5.14,0.03,4780,110,-0.26,0.09,nan,0.68,0.02,-0.02,0.69,0.03,-0.03,0.68,0.03,-0.02,2.19,0.23,-0.21,4.80,0.81,-29.53,emp,1,1
316,2105362903731391744.000000,11.17,0.01,2.58,0.03,5652,100,0.37,0.06,1.3,1.05,0.04,-0.04,1.07,0.04,-0.04,1.04,0.02,-0.02,0.94,0.07,-0.08,2.20,0.26,-0.31,syn,1,1
317,2079005651508492032.000000,11.67,0.02,1.23,0.02,6520,100,0.05,0.06,15.9,1.66,0.07,-0.06,1.36,0.03,-0.03,1.64,0.04,-0.04,0.30,0.02,-0.02,1.50,0.13,-0.17,syn,1,1
318,2103117666624517888.000000,11.07,0.01,1.59,0.02,6336,100,0.26,0.06,13.6,1.67,0.06,-0.06,1.39,0.03,-0.03,1.66,0.04,-0.04,0.30,0.02,-0.02,1.70,0.22,-0.25,syn,1,1
319,2127045311688712704.000000,10.75,0.01,1.54,0.02,5945,100,0.16,0.06,5.3,2.09,0.08,-0.08,1.31,0.11,-0.04,2.06,0.05,-0.05,0.15,0.02,-0.01,1.80,0.23,-0.26,syn,1,1
321,2126601108991279872.000000,10.97,0.02,2.77,0.03,5659,100,0.28,0.06,0.3,1.06,0.04,-0.04,1.05,0.04,-0.04,1.05,0.02,-0.02,0.89,0.08,-0.08,2.42,0.28,-0.31,syn,1,1
323,2106821925598401024.000000,10.83,0.02,3.97,0.03,5462,100,0.06,0.06,4.7,0.81,0.03,-0.03,0.89,0.02,-0.02,0.82,0.01,-0.01,1.61,0.07,-0.09,3.78,0.18,-0.22,syn,1,1
327,2130443730330509312.000000,11.71,0.01,1.74,0.02,6043,100,-0.02,0.06,4.4,1.17,0.05,-0.04,1.07,0.04,-0.04,1.16,0.03,-0.02,0.68,0.06,-0.06,1.69,0.18,-0.22,syn,1,1
328,2128191964879794688.000000,11.22,0.01,2.21,0.02,5769,100,-0.08,0.06,2.3,1.19,0.05,-0.04,0.96,0.04,-0.04,1.18,0.02,-0.02,0.58,0.05,-0.05,2.78,0.18,-0.26,syn,1,0
330,2086827237930612224.000000,12.38,0.02,0.97,0.01,5860,100,0.02,0.06,3.4,1.59,0.07,-0.06,1.11,0.09,-0.05,1.57,0.04,-0.04,0.29,0.03,-0.03,1.03,0.12,-0.15,syn,1,1
331,2080580328258222080.000000,11.80,0.02,1.03,0.02,5517,100,0.11,0.06,2.4,2.00,0.09,-0.08,1.14,0.03,-0.03,1.98,0.05,-0.05,0.14,0.01,-0.01,1.21,0.17,-0.21,syn,1,1
332,2086398222240415744.000000,11.47,0.02,1.53,0.02,5801,100,0.38,0.06,2.9,1.51,0.06,-0.06,1.23,0.03,-0.06,1.51,0.03,-0.03,0.35,0.03,-0.03,1.50,0.19,-0.22,syn,1,1
333,2129162283888866816.000000,12.12,0.02,1.36,0.01,6237,100,0.11,0.06,8.2,1.22,0.05,-0.04,1.20,0.04,-0.04,1.22,0.02,-0.02,0.66,0.04,-0.04,1.40,0.10,-0.13,syn,1,0
337,2080650559563974144.000000,12.41,0.02,1.30,0.02,5748,100,0.09,0.06,1.9,1.17,0.05,-0.05,1.01,0.04,-0.04,1.16,0.03,-0.03,0.64,0.06,-0.05,1.30,0.15,-0.18,syn,1,1
338,2086455740440489472.000000,11.39,0.02,3.34,0.01,4997,100,0.34,0.06,1.9,0.78,0.03,-0.03,0.86,0.03,-0.03,0.82,0.03,-0.03,1.56,0.16,-0.20,3.03,0.18,-0.24,syn,1,1
339,2131505514964760832.000000,12.42,0.02,0.60,0.31,5988,100,-0.18,0.06,4.9,4.36,3.24,-1.79,1.04,0.13,-0.07,1.35,0.58,-0.34,0.35,0.42,-0.21,1.55,0.10,-0.13,syn,1,0
340,2086413679816879104.000000,11.44,0.02,1.35,0.01,5705,100,0.36,0.06,7.1,1.76,0.07,-0.07,1.27,0.05,-0.10,1.75,0.03,-0.04,0.23,0.02,-0.02,1.56,0.18,-0.21,syn,1,0
341,2086519821353411584.000000,11.70,0.02,2.44,0.02,5551,100,0.17,0.06,1.9,0.88,0.04,-0.03,0.96,0.02,-0.03,0.89,0.02,-0.01,1.36,0.07,-0.09,2.31,0.14,-0.18,syn,1,1
343,2128724678262662144.000000,11.76,0.02,1.85,0.01,5758,100,0.04,0.06,2.1,1.11,0.04,-0.04,0.99,0.04,-0.04,1.10,0.02,-0.02,0.74,0.07,-0.06,1.77,0.20,-0.24,syn,1,1
344,2131736137528127744.000000,11.90,0.02,2.21,0.01,5614,100,-0.20,0.06,0.0,0.88,0.04,-0.03,0.87,0.04,-0.04,0.88,0.02,-0.02,1.28,0.12,-0.11,2.32,0.14,-0.18,syn,1,1
345,2131181055955983360.000000,11.18,0.02,3.98,0.01,4908,100,0.06,0.06,0.9,0.73,0.03,-0.03,0.78,0.03,-0.03,0.76,0.03,-0.02,1.78,0.18,-0.21,3.82,0.19,-0.22,syn,1,1
346,2086877368789994240.000000,11.54,0.02,3.22,0.02,5083,100,0.08,0.06,2.4,0.75,0.03,-0.03,0.82,0.03,-0.03,0.79,0.03,-0.03,1.67,0.17,-0.22,3.04,0.15,-0.18,syn,1,1
348,2128970419109836288.000000,11.68,0.02,3.32,0.02,4633,110,0.13,0.09,nan,0.72,0.02,-0.02,0.75,0.03,-0.03,0.72,0.03,-0.02,1.94,0.18,-0.19,2.86,0.55,-20.03,emp,1,1
349,nan,12.05,0.03,nan,nan,5763,100,0.35,0.06,4.1,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
350,2132749406213494272.000000,11.92,0.02,1.92,0.01,5785,100,0.05,0.06,1.4,0.98,0.04,-0.04,1.00,0.04,-0.04,0.98,0.02,-0.02,1.06,0.08,-0.09,1.87,0.14,-0.19,syn,1,1
351,2132193431285570304.000000,12.48,0.02,1.20,0.01,5993,100,0.09,0.06,3.6,1.19,0.05,-0.05,1.11,0.04,-0.04,1.19,0.03,-0.03,0.66,0.06,-0.06,1.12,0.13,-0.16,syn,1,1
352,2087172999977491456.000000,12.22,0.03,1.26,0.02,5816,100,-0.02,0.06,2.4,1.32,0.06,-0.05,1.02,0.05,-0.04,1.30,0.03,-0.03,0.45,0.04,-0.04,1.25,0.15,-0.17,syn,1,1
355,2134893660047959040.000000,11.85,0.02,1.48,0.01,6122,100,0.20,0.06,4.9,1.28,0.05,-0.05,1.21,0.04,-0.04,1.28,0.03,-0.03,0.57,0.06,-0.04,1.46,0.14,-0.20,syn,1,1
356,2087191485516004352.000000,11.89,0.02,2.19,0.07,5473,100,0.03,0.06,1.6,0.92,0.05,-0.05,0.91,0.04,-0.04,0.91,0.03,-0.03,1.19,0.15,-0.15,2.19,0.16,-0.22,syn,1,0
360,2133105235664018944.000000,11.58,0.02,1.87,0.02,6018,100,-0.09,0.06,3.0,1.16,0.05,-0.04,1.04,0.04,-0.04,1.16,0.03,-0.02,0.66,0.06,-0.05,1.87,0.20,-0.26,syn,1,0
361,2133263737136893696.000000,11.62,0.02,2.30,0.01,5701,100,0.15,0.06,0.7,0.95,0.04,-0.04,1.01,0.03,-0.04,0.95,0.02,-0.02,1.15,0.07,-0.09,2.15,0.17,-0.23,syn,1,1
364,2077247876015217920.000000,8.64,0.01,6.04,0.03,5790,100,0.26,0.06,0.7,1.40,0.05,-0.05,1.15,0.04,-0.05,1.40,0.03,-0.02,0.42,0.03,-0.03,5.41,0.63,-0.76,syn,1,0
365,2087171453788422656.000000,9.64,0.01,6.44,0.03,5490,100,-0.10,0.06,0.0,0.86,0.03,-0.03,0.87,0.03,-0.04,0.86,0.02,-0.02,1.38,0.11,-0.12,6.40,0.43,-0.59,syn,1,1
366,2052736497657069312.000000,10.63,0.02,1.79,0.02,6472,100,0.10,0.06,34.9,1.79,0.07,-0.07,1.41,0.03,-0.03,1.78,0.04,-0.04,0.24,0.02,-0.02,1.67,0.23,-0.25,syn,3,1
367,2103392720630278656.000000,9.64,0.02,5.40,0.02,5755,100,0.20,0.06,2.7,0.99,0.04,-0.04,1.04,0.03,-0.04,1.00,0.02,-0.02,1.05,0.06,-0.08,4.98,0.42,-0.60,syn,1,1
369,2104839471773324032.000000,10.79,0.01,2.62,0.02,6227,100,-0.12,0.06,6.9,1.17,0.04,-0.04,1.10,0.04,-0.04,1.16,0.02,-0.02,0.69,0.05,-0.05,2.72,0.23,-0.33,syn,1,1
370,2126237131982289408.000000,10.63,0.02,1.79,0.03,6117,100,0.07,0.06,6.7,1.87,0.07,-0.07,1.33,0.03,-0.09,1.86,0.04,-0.04,0.20,0.01,-0.02,2.13,0.28,-0.33,syn,1,1
371,2075086648470693632.000000,10.17,0.02,1.39,0.03,5180,100,0.14,0.06,2.4,3.32,0.16,-0.15,1.52,0.06,-0.11,3.31,0.10,-0.09,0.04,0.00,-0.01,1.82,0.27,-0.28,syn,1,0
372,2075377679763354112.000000,10.91,0.02,3.28,0.04,5780,100,-0.03,0.06,3.0,0.92,0.04,-0.04,0.97,0.03,-0.04,0.92,0.02,-0.02,1.24,0.08,-0.10,3.22,0.17,-0.26,syn,1,0
373,2125814129244571136.000000,11.32,0.02,2.69,0.02,5797,100,-0.33,0.06,1.3,0.93,0.04,-0.03,0.87,0.04,-0.04,0.92,0.02,-0.02,1.10,0.10,-0.10,2.89,0.19,-0.26,syn,1,1
374,2127008611187043328.000000,10.81,0.01,2.59,0.03,5878,100,-0.18,0.06,0.5,1.20,0.05,-0.05,0.96,0.04,-0.04,1.20,0.02,-0.02,0.55,0.05,-0.05,2.92,0.30,-0.37,syn,1,1
375,2136191736602006016.000000,11.79,0.03,1.22,0.01,5772,100,0.20,0.06,2.7,1.64,0.07,-0.06,1.19,0.07,-0.07,1.62,0.04,-0.04,0.28,0.03,-0.03,1.21,0.15,-0.18,syn,1,0
377,2099925719951104000.000000,12.34,0.02,1.62,0.02,5800,100,0.09,0.06,1.1,0.97,0.04,-0.04,1.02,0.03,-0.04,0.97,0.02,-0.02,1.10,0.07,-0.09,1.57,0.11,-0.15,syn,1,0
379,nan,11.52,0.02,nan,nan,6121,100,0.17,0.06,7.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
384,2052168466766597120.000000,11.73,0.02,0.97,0.01,6052,100,-0.02,0.06,5.9,2.13,0.09,-0.08,1.27,0.04,-0.03,2.10,0.05,-0.05,0.14,0.01,-0.01,1.08,0.13,-0.16,syn,1,1
385,2052695678282371840.000000,11.78,0.02,2.32,0.02,5479,100,0.12,0.06,0.3,0.89,0.04,-0.04,0.94,0.03,-0.04,0.89,0.02,-0.02,1.31,0.09,-0.11,2.22,0.15,-0.20,syn,1,1
386,2052185062520374272.000000,12.47,0.02,1.42,0.02,5983,100,0.06,0.06,3.6,1.02,0.04,-0.04,1.06,0.03,-0.04,1.02,0.02,-0.02,0.99,0.06,-0.07,1.33,0.11,-0.15,syn,1,1
387,2099620777272914944.000000,11.09,0.02,4.53,0.02,4598,110,0.02,0.09,nan,0.70,0.02,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.07,0.19,-0.19,4.50,0.64,-23.84,emp,1,0
388,2100196646487547904.000000,11.78,0.02,1.13,0.01,5797,100,0.13,0.06,3.9,1.80,0.07,-0.07,1.17,0.11,-0.04,1.78,0.04,-0.04,0.20,0.03,-0.02,1.18,0.15,-0.18,syn,1,1
392,2099686125195464704.000000,12.42,0.02,0.98,0.02,5913,100,0.08,0.06,4.1,1.54,0.07,-0.07,1.16,0.05,-0.07,1.52,0.05,-0.05,0.33,0.03,-0.03,1.00,0.12,-0.14,syn,1,1
393,2052388643966743552.000000,12.29,0.02,1.06,0.01,6280,100,-0.19,0.06,8.0,1.47,0.06,-0.06,1.17,0.04,-0.05,1.46,0.03,-0.03,0.37,0.03,-0.03,1.35,0.13,-0.16,syn,1,1
396,2099707982288265728.000000,11.76,0.02,2.17,0.01,5725,100,0.11,0.06,1.3,0.95,0.04,-0.04,1.00,0.03,-0.04,0.95,0.02,-0.02,1.16,0.07,-0.09,2.12,0.14,-0.18,syn,1,1
399,2077772381720058112.000000,11.52,0.02,1.37,0.02,6147,100,0.01,0.06,6.4,1.62,0.06,-0.06,1.24,0.04,-0.06,1.61,0.04,-0.04,0.29,0.02,-0.03,2.04,0.14,-0.18,syn,1,0
401,2100015089629466112.000000,12.18,0.03,1.78,0.02,5464,100,0.36,0.06,1.2,0.98,0.04,-0.04,1.00,0.04,-0.04,0.97,0.02,-0.02,1.07,0.09,-0.10,1.68,0.14,-0.19,syn,1,1
403,2100400949491004928.000000,12.60,0.02,0.96,0.02,6236,100,0.04,0.06,10.1,1.42,0.06,-0.06,1.22,0.03,-0.04,1.40,0.03,-0.03,0.44,0.03,-0.03,1.05,0.11,-0.16,syn,1,0
408,2102063136195478528.000000,13.37,0.03,1.15,0.02,5600,100,0.11,0.06,1.8,0.87,0.04,-0.04,0.95,0.03,-0.03,0.88,0.02,-0.02,1.38,0.08,-0.10,1.08,0.06,-0.08,syn,1,0
409,2101191326556650496.000000,12.71,0.03,1.25,0.02,5863,100,0.18,0.06,1.7,1.05,0.04,-0.04,1.08,0.03,-0.04,1.05,0.02,-0.02,0.93,0.07,-0.08,1.14,0.11,-0.15,syn,1,1
415,2077596288060820992.000000,12.66,0.03,1.09,0.02,5695,100,-0.20,0.06,0.9,1.26,0.05,-0.05,0.90,0.04,-0.04,1.24,0.03,-0.03,0.46,0.05,-0.04,1.17,0.13,-0.16,syn,1,1
416,2105435544515167232.000000,12.30,0.02,2.29,0.02,5067,100,-0.12,0.06,1.7,0.75,0.03,-0.03,0.77,0.03,-0.03,0.76,0.03,-0.03,1.74,0.23,-0.24,2.28,0.12,-0.14,syn,1,0
420,2106279179170588160.000000,12.00,0.01,2.66,0.03,4691,110,0.12,0.09,nan,0.78,0.02,-0.02,0.76,0.03,-0.03,0.75,0.03,-0.03,1.77,0.20,-0.19,2.41,0.46,-16.68,emp,1,0
427,2107622335702262272.000000,12.83,0.03,1.60,0.02,5334,100,0.14,0.06,1.4,0.81,0.04,-0.03,0.89,0.02,-0.03,0.83,0.02,-0.01,1.57,0.09,-0.11,1.51,0.08,-0.11,syn,1,0
430,2131523553827356672.000000,12.19,0.02,3.24,0.02,4190,70,-0.11,0.09,nan,0.64,0.02,-0.02,0.63,0.02,-0.02,0.62,0.02,-0.02,2.58,0.24,-0.23,3.60,0.29,-0.30,emp,1,1
431,2119711156811668992.000000,12.42,0.02,2.20,0.02,5187,100,-0.26,0.06,0.2,0.73,0.03,-0.03,0.76,0.03,-0.03,0.74,0.03,-0.03,1.83,0.23,-0.25,2.22,0.10,-0.12,syn,1,0
433,2086498312157538816.000000,13.06,0.04,1.40,0.02,5183,100,0.18,0.06,2.3,0.86,0.04,-0.04,0.88,0.04,-0.04,0.85,0.02,-0.02,1.39,0.14,-0.14,1.30,0.10,-0.14,syn,1,0
435,2133022669212268800.000000,12.99,0.03,1.12,0.02,5693,100,0.00,0.06,1.1,1.05,0.05,-0.04,0.96,0.04,-0.04,1.04,0.03,-0.03,0.83,0.09,-0.08,1.12,0.11,-0.14,syn,1,0
439,2135507634212719104.000000,12.62,0.03,1.47,0.02,5479,100,0.35,0.06,1.7,0.96,0.04,-0.04,1.01,0.03,-0.04,0.96,0.02,-0.02,1.13,0.09,-0.10,1.32,0.12,-0.16,syn,1,0
440,2051105410816218368.000000,12.15,0.02,2.28,0.02,5074,100,0.18,0.06,2.6,0.80,0.04,-0.03,0.85,0.03,-0.03,0.81,0.01,-0.01,1.62,0.11,-0.13,2.20,0.12,-0.16,syn,1,1
442,2052941389074846208.000000,12.57,0.03,1.32,0.02,5821,100,-0.03,0.06,1.5,1.07,0.05,-0.04,0.99,0.04,-0.04,1.06,0.03,-0.03,0.81,0.09,-0.08,1.31,0.13,-0.17,syn,1,1
443,2100232689851871488.000000,12.63,0.03,1.05,0.02,6066,100,-0.16,0.06,1.1,1.28,0.05,-0.05,1.05,0.05,-0.04,1.27,0.03,-0.03,0.51,0.05,-0.05,1.26,0.11,-0.15,syn,1,0
444,2052912492534229504.000000,12.67,0.02,1.51,0.02,5651,100,-0.08,0.06,0.5,0.91,0.04,-0.04,0.92,0.04,-0.04,0.91,0.02,-0.02,1.22,0.11,-0.11,1.48,0.11,-0.15,syn,1,1
446,2103295173333142784.000000,12.06,0.02,3.20,0.02,4505,110,-0.36,0.09,nan,0.64,0.02,-0.02,0.63,0.02,-0.02,0.62,0.02,-0.02,2.59,0.22,-0.21,3.45,0.20,-0.24,emp,1,1
448,2076764576237957632.000000,12.36,0.02,2.70,0.02,4485,70,0.04,0.09,nan,0.67,0.02,-0.02,0.70,0.03,-0.03,0.68,0.02,-0.02,2.21,0.19,-0.19,2.64,0.14,-0.19,emp,1,1
455,2105518832521613312.000000,11.47,0.01,3.43,0.02,4227,70,-0.13,0.09,nan,0.83,0.03,-0.03,0.66,0.02,-0.02,0.67,0.02,-0.02,2.22,0.15,-0.15,4.90,0.38,-0.40,emp,1,0
456,2102587087846067712.000000,13.05,0.03,1.09,0.02,5624,100,0.20,0.06,1.1,1.05,0.05,-0.04,1.01,0.04,-0.04,1.04,0.03,-0.03,0.88,0.10,-0.09,1.06,0.10,-0.13,syn,1,0
457,2102046952760377856.000000,12.25,0.02,2.32,0.02,5109,100,0.25,0.06,2.4,0.75,0.03,-0.03,0.87,0.03,-0.03,0.81,0.03,-0.02,1.61,0.14,-0.19,2.05,0.11,-0.13,syn,1,1
458,2105189936805469696.000000,13.11,0.04,1.20,0.02,5696,100,-0.16,0.06,1.3,0.92,0.04,-0.04,0.90,0.04,-0.04,0.92,0.03,-0.02,1.16,0.12,-0.12,1.03,0.11,-0.13,syn,1,1
459,2078852754973778432.000000,12.66,0.02,1.19,0.02,5896,100,0.12,0.06,3.0,1.14,0.05,-0.05,1.08,0.04,-0.04,1.12,0.03,-0.03,0.75,0.08,-0.07,1.16,0.12,-0.16,syn,1,0
464,2126454633427425792.000000,12.59,0.02,1.63,0.02,5483,100,0.26,0.06,1.6,0.88,0.04,-0.04,0.97,0.02,-0.03,0.89,0.02,-0.02,1.34,0.07,-0.09,1.50,0.10,-0.13,syn,1,0
465,2127952786739632384.000000,12.81,0.03,0.89,0.02,6027,100,-0.00,0.06,3.9,1.41,0.06,-0.06,1.13,0.05,-0.05,1.39,0.04,-0.04,0.41,0.04,-0.04,0.94,0.11,-0.14,syn,1,0
466,2106436649851315712.000000,13.21,0.03,0.67,0.02,5960,100,0.04,0.06,6.0,1.54,0.08,-0.08,1.16,0.05,-0.06,1.51,0.06,-0.06,0.33,0.04,-0.04,0.78,0.10,-0.11,syn,1,0
474,2130889204338693632.000000,12.94,0.02,1.15,0.02,5981,100,0.02,0.06,3.3,1.02,0.04,-0.04,1.05,0.03,-0.04,1.02,0.02,-0.02,0.99,0.07,-0.08,1.09,0.08,-0.12,syn,1,0
475,2119814820141727232.000000,12.84,0.02,1.81,0.02,5103,100,-0.25,0.06,1.3,0.74,0.03,-0.03,0.75,0.03,-0.03,0.74,0.03,-0.03,1.82,0.24,-0.24,1.88,0.08,-0.10,syn,1,0
476,2129241586165440768.000000,12.93,0.03,1.80,0.03,4837,100,-0.29,0.06,2.2,0.74,0.04,-0.03,0.69,0.03,-0.02,0.69,0.03,-0.02,2.03,0.24,-0.20,1.93,0.10,-0.11,syn,1,1
478,2086543048537237760.000000,10.96,0.02,7.68,0.03,3688,70,0.21,0.09,nan,0.55,0.02,-0.02,0.53,0.01,-0.01,0.54,0.01,-0.01,3.28,0.18,-0.17,9.21,1.30,-1.28,emp,1,1
479,2131729780976558080.000000,12.51,0.02,1.59,0.02,5540,100,-0.08,0.06,0.8,0.93,0.04,-0.04,0.89,0.04,-0.04,0.92,0.02,-0.02,1.12,0.11,-0.11,1.60,0.13,-0.18,syn,1,1
481,2129025841368107008.000000,12.88,0.03,1.68,0.02,5175,100,-0.08,0.06,0.5,0.78,0.04,-0.03,0.80,0.03,-0.03,0.79,0.04,-0.03,1.61,0.23,-0.25,1.67,0.09,-0.12,syn,1,0
486,2133242846415832064.000000,12.64,0.03,1.32,0.02,5658,100,-0.30,0.06,0.6,1.05,0.05,-0.04,0.83,0.04,-0.03,1.04,0.03,-0.03,0.73,0.08,-0.07,1.45,0.14,-0.17,syn,1,1
490,2051933102555096064.000000,11.83,0.02,2.95,0.02,4720,110,-0.02,0.09,nan,0.75,0.02,-0.02,0.74,0.03,-0.03,0.73,0.03,-0.03,1.87,0.21,-0.19,2.76,0.51,-17.75,emp,1,1
494,2052212996988534784.000000,12.86,0.03,1.93,0.03,4762,100,-0.40,0.06,1.4,0.71,0.04,-0.03,0.66,0.02,-0.02,0.66,0.02,-0.02,2.25,0.23,-0.20,2.12,0.10,-0.11,syn,1,1
496,2099714751157275136.000000,12.56,0.02,1.87,0.02,5313,100,0.14,0.06,2.7,0.80,0.03,-0.03,0.88,0.02,-0.02,0.81,0.01,-0.01,1.64,0.08,-0.10,1.77,0.08,-0.10,syn,1,1
500,2076328963475704576.000000,12.25,0.02,2.73,0.02,4432,70,0.08,0.09,nan,0.70,0.02,-0.02,0.70,0.03,-0.03,0.69,0.02,-0.02,2.12,0.20,-0.18,2.81,0.13,-0.18,emp,1,1
503,2103578400656053760.000000,12.31,0.03,3.11,0.02,4221,70,-0.19,0.09,nan,0.63,0.02,-0.02,0.62,0.02,-0.02,0.61,0.02,-0.02,2.72,0.25,-0.24,3.43,0.25,-0.27,emp,1,1
505,2103788854053938688.000000,12.19,0.02,2.48,0.02,5028,100,0.17,0.06,2.7,0.72,0.03,-0.03,0.83,0.03,-0.03,0.78,0.03,-0.02,1.71,0.15,-0.20,2.23,0.11,-0.12,syn,1,1
508,2104098950692667392.000000,12.68,0.02,1.38,0.02,5581,100,0.39,0.06,1.8,0.99,0.04,-0.04,1.05,0.03,-0.04,0.99,0.02,-0.02,1.07,0.08,-0.09,1.17,0.13,-0.16,syn,1,0
509,2076955822541823744.000000,13.21,0.04,1.18,0.02,5591,100,0.20,0.06,1.4,0.91,0.04,-0.04,0.99,0.03,-0.03,0.92,0.03,-0.02,1.24,0.09,-0.11,1.14,0.07,-0.08,syn,1,0
510,2104506319750394624.000000,12.79,0.04,1.23,0.03,5604,100,0.40,0.06,2.2,1.05,0.05,-0.05,1.06,0.04,-0.04,1.04,0.03,-0.03,0.93,0.09,-0.10,1.10,0.12,-0.15,syn,1,0
511,2077485271747441152.000000,12.67,0.03,1.22,0.02,5941,100,0.06,0.06,3.6,1.08,0.05,-0.05,1.06,0.04,-0.04,1.07,0.03,-0.03,0.85,0.08,-0.08,1.25,0.09,-0.13,syn,1,0
517,2105694410784850944.000000,12.40,0.02,1.73,0.02,5553,100,0.27,0.06,2.8,0.89,0.04,-0.04,0.98,0.02,-0.03,0.90,0.01,-0.01,1.32,0.06,-0.08,1.61,0.09,-0.12,syn,1,1
518,2106008493152187392.000000,12.18,0.02,2.62,0.02,4693,100,-0.57,0.06,2.1,0.72,0.03,-0.03,0.64,0.02,-0.02,0.64,0.02,-0.02,2.42,0.23,-0.19,3.15,0.16,-0.17,syn,1,1
519,2102880210775046656.000000,13.50,0.04,0.79,0.03,5727,100,0.04,0.06,2.3,1.18,0.06,-0.06,0.99,0.04,-0.04,1.16,0.05,-0.05,0.62,0.08,-0.07,0.76,0.09,-0.11,syn,1,0
520,2078286197246582016.000000,12.57,0.02,1.92,0.02,5106,100,0.13,0.06,1.4,0.79,0.04,-0.03,0.85,0.03,-0.03,0.80,0.02,-0.01,1.66,0.11,-0.13,1.85,0.10,-0.13,syn,1,1
523,2106339927188171776.000000,13.42,0.04,0.72,0.02,5752,100,-0.09,0.06,1.7,1.33,0.07,-0.06,0.97,0.04,-0.04,1.31,0.05,-0.05,0.42,0.05,-0.05,0.72,0.09,-0.10,syn,1,0
528,2130634667395736576.000000,12.90,0.02,1.42,0.02,5394,100,-0.03,0.06,0.8,0.88,0.04,-0.04,0.87,0.04,-0.04,0.88,0.02,-0.02,1.26,0.14,-0.13,1.46,0.10,-0.13,syn,1,0
531,2130865736637343488.000000,11.61,0.01,3.98,0.02,4081,70,0.24,0.09,nan,0.69,0.02,-0.02,0.65,0.01,-0.01,0.67,0.02,-0.02,2.10,0.14,-0.11,4.42,0.31,-0.28,emp,1,1
534,2086468453545433088.000000,12.75,0.03,1.68,0.02,5262,100,0.12,0.06,1.8,0.81,0.04,-0.03,0.88,0.02,-0.03,0.82,0.02,-0.01,1.59,0.09,-0.12,1.56,0.10,-0.13,syn,1,0
543,2135292507890372096.000000,12.88,0.03,1.67,0.02,5116,100,-0.05,0.06,1.9,0.79,0.04,-0.03,0.80,0.03,-0.04,0.79,0.02,-0.02,1.62,0.15,-0.15,1.66,0.10,-0.12,syn,1,0
546,2133080462292772096.000000,13.52,0.04,0.67,0.02,5971,100,0.12,0.06,3.6,1.33,0.07,-0.07,1.14,0.04,-0.05,1.31,0.06,-0.05,0.49,0.06,-0.06,0.69,0.08,-0.10,syn,1,0
548,2133285383772329472.000000,12.71,0.03,1.00,0.02,6000,100,-0.06,0.06,3.0,1.29,0.06,-0.06,1.07,0.05,-0.05,1.28,0.04,-0.04,0.50,0.05,-0.05,1.03,0.12,-0.15,syn,1,1
550,2052450079180319744.000000,12.54,0.03,1.53,0.02,5724,100,0.18,0.06,1.7,0.94,0.04,-0.04,1.01,0.03,-0.03,0.95,0.02,-0.02,1.19,0.07,-0.08,1.42,0.10,-0.13,syn,1,1
551,2052452140764708352.000000,13.31,0.04,0.98,0.02,5689,100,0.11,0.06,1.6,1.04,0.05,-0.05,1.00,0.04,-0.04,1.03,0.04,-0.03,0.90,0.12,-0.11,0.97,0.08,-0.11,syn,1,0
555,2053546910744629504.000000,12.93,0.03,1.49,0.02,5297,100,0.10,0.06,1.0,0.84,0.04,-0.04,0.88,0.03,-0.03,0.84,0.02,-0.02,1.48,0.12,-0.14,1.42,0.09,-0.13,syn,1,0
561,2104705193915993088.000000,12.13,0.02,2.43,0.01,5054,100,-0.14,0.06,0.5,0.76,0.03,-0.03,0.77,0.03,-0.03,0.76,0.04,-0.03,1.71,0.25,-0.23,2.46,0.14,-0.16,syn,1,1
564,2077556465126659584.000000,13.21,0.03,0.68,0.04,5860,100,0.34,0.06,4.6,1.56,0.12,-0.11,1.24,0.05,-0.06,1.52,0.10,-0.09,0.34,0.07,-0.05,0.60,0.08,-0.09,syn,1,0
567,2125831210335845888.000000,12.69,0.03,1.66,0.02,5530,100,-0.15,0.06,0.4,0.83,0.04,-0.03,0.87,0.03,-0.03,0.83,0.02,-0.02,1.52,0.12,-0.13,1.66,0.09,-0.12,syn,1,0
568,2105618029085927680.000000,12.42,0.02,1.82,0.02,5358,100,0.07,0.06,1.2,0.86,0.04,-0.03,0.89,0.03,-0.04,0.86,0.02,-0.02,1.39,0.11,-0.13,1.78,0.12,-0.16,syn,1,1
569,2105316247502568448.000000,12.52,0.01,2.17,0.02,5035,100,-0.14,0.06,1.2,0.72,0.03,-0.03,0.76,0.03,-0.03,0.74,0.03,-0.03,1.86,0.21,-0.23,2.14,0.11,-0.12,syn,1,1
571,2079000330051813376.000000,11.61,0.02,5.66,0.02,3830,70,-0.18,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.53,0.01,-0.01,3.44,0.19,-0.18,7.78,1.28,-1.16,emp,1,1
572,2076107343163028992.000000,12.57,0.02,0.90,0.02,6003,100,-0.06,0.06,4.3,1.58,0.07,-0.07,1.14,0.06,-0.06,1.55,0.05,-0.05,0.30,0.03,-0.03,1.03,0.13,-0.14,syn,1,1
573,2117317829237452288.000000,13.14,0.03,1.06,0.02,5708,100,0.15,0.06,2.1,1.03,0.05,-0.05,1.02,0.04,-0.04,1.02,0.03,-0.03,0.94,0.10,-0.10,1.03,0.09,-0.12,syn,1,0
574,2106137960646125312.000000,12.92,0.02,1.71,0.02,5055,100,-0.03,0.06,1.8,0.75,0.03,-0.03,0.79,0.03,-0.03,0.77,0.03,-0.03,1.69,0.21,-0.23,1.66,0.09,-0.11,syn,1,1
577,2126248505058677248.000000,12.43,0.02,1.95,0.02,5072,100,0.11,0.06,1.4,0.84,0.04,-0.04,0.83,0.04,-0.04,0.83,0.02,-0.02,1.43,0.14,-0.12,1.98,0.11,-0.15,syn,1,0
579,2127179245948119552.000000,12.23,0.01,2.33,0.01,5135,100,0.06,0.06,1.7,0.75,0.03,-0.03,0.83,0.03,-0.03,0.79,0.03,-0.03,1.66,0.17,-0.22,2.19,0.11,-0.13,syn,1,1
582,2126648731589350400.000000,12.88,0.04,1.71,0.02,5191,100,0.13,0.06,1.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
584,2130243550494676480.000000,12.43,0.02,1.56,0.02,5523,100,0.31,0.06,1.2,0.99,0.04,-0.04,1.01,0.04,-0.04,0.98,0.02,-0.02,1.06,0.09,-0.09,1.43,0.13,-0.18,syn,1,1
590,2080334106374197248.000000,13.22,0.03,1.02,0.02,5981,100,-0.00,0.06,3.7,1.01,0.05,-0.04,1.04,0.03,-0.04,1.01,0.03,-0.03,0.99,0.08,-0.09,0.97,0.07,-0.11,syn,1,0
596,2107607354856794880.000000,11.57,0.02,5.79,0.03,3707,70,-0.03,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.54,0.01,-0.01,3.40,0.18,-0.17,8.67,1.56,-1.53,emp,1,1
597,2129234336259850240.000000,13.51,0.05,0.94,0.02,5729,100,-0.02,0.06,0.7,0.98,0.05,-0.05,0.96,0.04,-0.04,0.97,0.04,-0.03,1.02,0.13,-0.12,0.86,0.09,-0.11,syn,1,0
598,2130982113070876160.000000,12.96,0.03,1.56,0.02,5238,100,0.04,0.06,0.4,0.80,0.04,-0.03,0.85,0.02,-0.03,0.80,0.02,-0.02,1.63,0.12,-0.14,1.52,0.08,-0.10,syn,1,0
600,2131136491375075328.000000,13.34,0.04,0.84,0.02,5741,100,-0.05,0.06,0.9,1.19,0.06,-0.06,0.96,0.04,-0.04,1.17,0.04,-0.04,0.59,0.07,-0.07,0.91,0.10,-0.12,syn,1,0
601,2129503235571760128.000000,13.29,0.04,1.13,0.02,5838,100,0.09,0.06,4.1,0.89,0.04,-0.04,0.99,0.02,-0.03,0.91,0.02,-0.02,1.29,0.07,-0.08,1.03,0.06,-0.07,syn,1,0
610,2103645814462282752.000000,11.91,0.02,3.54,0.02,4122,70,0.17,0.09,nan,0.67,0.02,-0.02,0.64,0.02,-0.01,0.66,0.02,-0.02,2.17,0.20,-0.13,3.83,0.28,-0.26,emp,1,1
611,2075403449567653376.000000,12.71,0.02,0.98,0.02,6421,100,0.14,0.06,12.4,1.29,0.05,-0.05,1.28,0.03,-0.03,1.29,0.03,-0.03,0.60,0.04,-0.04,0.99,0.06,-0.09,syn,1,1
612,2104094071610116608.000000,12.23,0.02,2.24,0.02,5137,100,0.02,0.06,1.7,0.79,0.03,-0.03,0.83,0.03,-0.03,0.79,0.02,-0.01,1.66,0.12,-0.14,2.19,0.12,-0.15,syn,1,1
620,2135275362382289408.000000,13.20,0.04,1.30,0.02,5690,100,0.06,0.06,5.5,0.82,0.04,-0.04,0.93,0.02,-0.02,0.85,0.02,-0.02,1.50,0.08,-0.09,1.18,0.06,-0.07,syn,1,0
623,2135179533070399232.000000,10.54,0.02,3.05,0.02,5970,100,-0.42,0.06,0.6,1.15,0.04,-0.04,0.90,0.04,-0.04,1.15,0.02,-0.02,0.59,0.05,-0.05,3.63,0.34,-0.44,syn,1,1
624,2052852912747829760.000000,12.03,0.02,2.04,0.02,5671,100,0.12,0.06,3.1,0.89,0.04,-0.03,0.97,0.02,-0.03,0.90,0.01,-0.01,1.33,0.06,-0.08,1.93,0.11,-0.13,syn,1,1
626,2076245950349844480.000000,12.21,0.02,1.36,0.02,6131,100,-0.17,0.06,4.0,1.19,0.05,-0.05,1.05,0.04,-0.04,1.18,0.03,-0.03,0.64,0.06,-0.06,1.44,0.14,-0.19,syn,1,1
627,2053177406120368896.000000,11.90,0.02,1.34,0.02,6050,100,0.18,0.06,5.4,1.41,0.06,-0.05,1.21,0.03,-0.04,1.40,0.03,-0.03,0.44,0.03,-0.03,1.34,0.16,-0.21,syn,1,1
628,2099728391973442048.000000,12.39,0.03,1.60,0.02,5769,100,-0.32,0.06,0.6,0.96,0.04,-0.04,0.86,0.04,-0.04,0.96,0.02,-0.02,0.97,0.10,-0.09,1.78,0.12,-0.15,syn,1,1
629,2053183453434348544.000000,12.61,0.03,1.04,0.02,6059,100,-0.29,0.06,2.7,1.32,0.06,-0.05,1.00,0.05,-0.04,1.31,0.03,-0.03,0.44,0.04,-0.04,1.29,0.13,-0.17,syn,1,1
631,2101084708287433984.000000,11.60,0.02,1.14,0.02,5835,100,0.03,0.06,4.5,1.93,0.08,-0.08,1.17,0.04,-0.04,1.91,0.05,-0.05,0.17,0.01,-0.01,1.44,0.17,-0.21,syn,1,1
632,2101248088842146816.000000,11.65,0.02,2.71,0.01,5406,100,0.12,0.06,0.6,0.82,0.03,-0.03,0.90,0.02,-0.02,0.83,0.01,-0.01,1.58,0.07,-0.09,2.55,0.13,-0.15,syn,1,1
633,2053235577156249088.000000,12.29,0.02,1.22,0.02,5761,100,-0.17,0.06,1.9,1.34,0.06,-0.05,0.94,0.04,-0.04,1.33,0.03,-0.03,0.40,0.04,-0.03,1.26,0.15,-0.18,syn,1,1
635,2076524710904427520.000000,11.75,0.03,1.81,0.02,6141,100,0.05,0.06,6.0,1.09,0.04,-0.04,1.12,0.03,-0.04,1.09,0.02,-0.02,0.86,0.05,-0.06,1.79,0.12,-0.15,syn,1,1
638,2076391669999950848.000000,12.08,0.02,1.94,0.02,5740,100,-0.00,0.06,1.4,0.91,0.04,-0.03,0.96,0.03,-0.04,0.91,0.02,-0.02,1.27,0.07,-0.09,1.87,0.12,-0.16,syn,1,1
639,2073719238270085632.000000,12.21,0.03,1.34,0.02,6184,100,0.05,0.06,7.4,1.22,0.05,-0.05,1.16,0.04,-0.04,1.21,0.03,-0.03,0.65,0.05,-0.05,1.37,0.11,-0.15,syn,1,1
640,nan,11.48,0.02,nan,nan,5296,100,0.16,0.06,0.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
644,2101174799522225152.000000,11.86,0.02,1.47,0.02,5749,100,-0.08,0.06,1.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
645,nan,11.98,0.03,nan,nan,5856,100,-0.19,0.06,2.3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
647,2101507470508342016.000000,12.16,0.02,1.15,0.02,6125,100,-0.37,0.06,2.7,1.45,0.06,-0.05,1.02,0.05,-0.04,1.43,0.03,-0.03,0.34,0.03,-0.03,1.56,0.16,-0.20,syn,1,1
649,2101380545634323968.000000,11.90,0.02,0.90,0.02,6244,100,0.22,0.06,7.8,2.05,0.09,-0.08,1.47,0.04,-0.04,2.04,0.06,-0.06,0.17,0.02,-0.02,1.12,0.16,-0.18,syn,1,1
650,2101773689759891456.000000,11.57,0.02,3.00,0.01,5051,100,0.06,0.06,0.8,0.79,0.03,-0.03,0.82,0.03,-0.04,0.80,0.01,-0.01,1.61,0.13,-0.13,2.98,0.16,-0.21,syn,1,1
654,2103671481186903040.000000,12.46,0.02,1.53,0.02,5822,100,-0.01,0.06,1.3,0.98,0.04,-0.04,0.99,0.04,-0.04,0.97,0.02,-0.02,1.06,0.08,-0.09,1.55,0.10,-0.14,syn,1,1
655,2077386315701921792.000000,11.74,0.02,1.60,0.02,6171,100,-0.02,0.06,2.7,1.24,0.05,-0.05,1.13,0.04,-0.04,1.24,0.03,-0.03,0.59,0.06,-0.05,1.56,0.17,-0.22,syn,1,1
657,2104376405579347968.000000,11.64,0.02,3.53,0.01,4686,110,-0.17,0.09,nan,0.70,0.02,-0.02,0.69,0.03,-0.03,0.68,0.03,-0.03,2.14,0.23,-0.21,3.95,0.41,-15.63,emp,1,1
658,2076792648144510976.000000,12.45,0.03,1.45,0.02,5910,100,0.09,0.06,2.8,1.03,0.04,-0.04,1.06,0.03,-0.04,1.03,0.02,-0.02,0.96,0.07,-0.08,1.40,0.11,-0.15,syn,1,1
659,2053626934575934464.000000,12.18,0.02,1.30,0.02,6374,100,-0.03,0.06,8.8,1.23,0.05,-0.05,1.20,0.03,-0.04,1.22,0.03,-0.03,0.65,0.05,-0.06,1.37,0.09,-0.12,syn,1,1
660,2104054832788419072.000000,11.68,0.02,1.03,0.02,5314,100,-0.08,0.06,1.7,2.16,0.10,-0.09,1.08,0.04,-0.04,2.15,0.06,-0.06,0.11,0.01,-0.01,1.23,0.18,-0.25,syn,1,0
661,2104071978297949184.000000,12.48,0.03,1.48,0.01,5903,100,0.07,0.06,2.6,0.98,0.04,-0.04,1.04,0.03,-0.03,0.98,0.02,-0.02,1.08,0.06,-0.08,1.38,0.10,-0.14,syn,1,1
662,2101675661427506432.000000,11.89,0.02,1.20,0.02,5806,100,-0.03,0.06,1.8,1.61,0.07,-0.06,1.07,0.05,-0.04,1.59,0.04,-0.04,0.26,0.03,-0.02,1.20,0.16,-0.19,syn,1,1
664,2101715862321812736.000000,12.00,0.02,1.71,0.01,5724,100,0.06,0.06,0.6,1.08,0.04,-0.04,0.99,0.04,-0.04,1.07,0.02,-0.02,0.80,0.08,-0.07,1.64,0.17,-0.22,syn,1,1
665,2101898759208960512.000000,11.80,0.01,1.17,0.01,5980,100,0.30,0.06,5.3,1.69,0.07,-0.06,1.32,0.03,-0.04,1.67,0.05,-0.04,0.28,0.03,-0.02,1.19,0.16,-0.20,syn,1,1
666,2077119748545602304.000000,12.11,0.02,1.82,0.02,5630,100,0.15,0.06,1.8,0.97,0.04,-0.04,0.99,0.04,-0.04,0.97,0.02,-0.02,1.08,0.08,-0.09,1.75,0.14,-0.19,syn,1,1
670,2125777643502580736.000000,12.19,0.02,1.06,0.02,5625,100,0.19,0.06,2.3,1.61,0.07,-0.07,1.09,0.05,-0.04,1.59,0.04,-0.04,0.27,0.03,-0.02,1.04,0.14,-0.16,syn,1,1
671,2077750803804146176.000000,12.21,0.02,1.31,0.01,6093,100,0.03,0.06,5.1,1.24,0.05,-0.05,1.12,0.04,-0.04,1.23,0.03,-0.03,0.60,0.05,-0.05,1.27,0.14,-0.18,syn,1,1
672,2101964558106974720.000000,12.36,0.02,1.76,0.02,5562,100,0.13,0.06,0.6,0.90,0.04,-0.04,0.96,0.03,-0.04,0.90,0.02,-0.02,1.30,0.08,-0.09,1.65,0.12,-0.16,syn,1,1
673,2077764169742391808.000000,12.10,0.02,1.30,0.01,6477,100,0.10,0.06,12.7,1.27,0.05,-0.05,1.27,0.03,-0.03,1.27,0.03,-0.02,0.62,0.03,-0.04,1.34,0.08,-0.09,syn,1,0
674,2102038912581334528.000000,11.58,0.01,0.96,0.02,4915,100,0.24,0.06,3.1,2.53,0.12,-0.11,1.16,0.08,-0.11,2.53,0.06,-0.06,0.07,0.01,-0.01,0.85,0.12,-0.13,syn,1,0
676,2125864573640675840.000000,11.31,0.02,4.32,0.02,4356,70,0.14,0.09,nan,0.68,0.02,-0.02,0.70,0.03,-0.03,0.68,0.02,-0.02,2.18,0.18,-0.18,4.33,0.22,-0.25,emp,1,1
678,2105743987587111936.000000,11.45,0.02,3.26,0.02,5192,100,0.18,0.06,2.8,0.76,0.03,-0.03,0.87,0.03,-0.03,0.82,0.04,-0.03,1.55,0.15,-0.20,2.97,0.14,-0.17,syn,1,1
679,2102610280669509888.000000,11.62,0.01,1.48,0.02,5864,100,0.21,0.06,3.8,1.46,0.06,-0.06,1.18,0.04,-0.06,1.45,0.03,-0.03,0.38,0.03,-0.03,1.43,0.17,-0.21,syn,1,1
680,2125913531966017536.000000,12.29,0.02,0.73,0.02,6124,100,-0.03,0.06,6.4,2.14,0.10,-0.09,1.29,0.11,-0.04,2.11,0.07,-0.06,0.14,0.02,-0.01,0.78,0.10,-0.12,syn,1,1
682,2078063477424411648.000000,12.26,0.02,1.56,0.02,5664,100,0.36,0.06,2.0,1.04,0.04,-0.04,1.07,0.04,-0.04,1.04,0.02,-0.02,0.94,0.07,-0.08,1.40,0.14,-0.19,syn,1,0
683,2078640132611129088.000000,12.24,0.02,1.51,0.02,5913,100,0.18,0.06,1.4,1.08,0.04,-0.04,1.10,0.04,-0.04,1.08,0.02,-0.02,0.88,0.06,-0.07,1.43,0.12,-0.17,syn,1,1
684,2116882456991858688.000000,12.00,0.01,0.93,0.01,5264,100,0.10,0.06,2.7,2.06,0.09,-0.09,1.10,0.03,-0.03,2.05,0.05,-0.05,0.13,0.01,-0.01,0.95,0.16,-0.18,syn,1,0
685,2078049767888231936.000000,12.57,0.02,0.78,0.02,6593,100,-0.03,0.06,14.9,1.71,0.08,-0.07,1.36,0.03,-0.03,1.69,0.06,-0.06,0.28,0.03,-0.03,1.05,0.07,-0.09,syn,1,1
686,2078802379293102848.000000,11.85,0.02,1.93,0.02,5643,100,0.02,0.06,1.3,1.05,0.04,-0.04,0.94,0.04,-0.04,1.04,0.02,-0.02,0.82,0.08,-0.07,1.95,0.19,-0.24,syn,1,1
687,2078761770388138752.000000,12.12,0.02,3.08,0.25,5852,100,0.06,0.06,4.5,0.57,0.06,-0.05,0.92,0.01,-0.01,0.83,0.01,-0.01,1.62,0.04,-0.04,1.64,0.13,-0.18,syn,1,0
688,2126865575897687040.000000,12.59,0.02,0.88,0.02,6218,100,-0.06,0.06,8.9,1.55,0.06,-0.06,1.22,0.04,-0.05,1.54,0.04,-0.04,0.33,0.03,-0.03,1.08,0.11,-0.14,syn,1,0
689,2126970579257129984.000000,12.09,0.01,2.24,0.02,5356,100,-0.45,0.06,0.4,0.83,0.03,-0.03,0.74,0.03,-0.02,0.82,0.01,-0.01,1.35,0.11,-0.08,2.46,0.13,-0.17,syn,1,1
691,2106710978002604032.000000,12.61,0.03,0.94,0.02,5933,100,-0.31,0.06,2.5,1.45,0.06,-0.06,0.97,0.04,-0.04,1.44,0.04,-0.04,0.32,0.03,-0.03,1.12,0.13,-0.16,syn,1,1
692,2127001056345370112.000000,12.12,0.02,1.60,0.02,5679,100,0.17,0.06,2.2,1.09,0.04,-0.04,1.01,0.04,-0.04,1.08,0.02,-0.02,0.79,0.08,-0.07,1.48,0.16,-0.21,syn,1,1
693,2106748052160621056.000000,12.61,0.03,0.85,0.02,6018,100,-0.03,0.06,6.5,1.59,0.07,-0.07,1.18,0.04,-0.07,1.57,0.04,-0.04,0.30,0.03,-0.03,0.89,0.11,-0.11,syn,1,1
694,2106784610922074624.000000,12.44,0.02,1.60,0.02,5695,100,0.23,0.06,1.7,0.94,0.04,-0.04,1.02,0.03,-0.03,0.95,0.02,-0.02,1.18,0.06,-0.08,1.44,0.11,-0.15,syn,1,1
695,2106384010732717056.000000,12.04,0.02,1.97,0.02,5730,100,-0.42,0.06,0.0,0.92,0.04,-0.04,0.82,0.04,-0.04,0.92,0.02,-0.02,1.06,0.10,-0.10,2.15,0.15,-0.21,syn,1,1
697,2127172919457889792.000000,12.14,0.02,0.50,0.33,5835,100,0.14,0.06,2.0,5.62,3.94,-2.32,1.13,0.15,-0.08,1.42,0.56,-0.34,0.33,0.35,-0.19,1.11,0.13,-0.16,syn,1,0
700,2079885608708649472.000000,12.00,0.02,2.08,0.02,5705,100,-0.44,0.06,0.6,0.89,0.04,-0.03,0.82,0.04,-0.03,0.89,0.02,-0.02,1.15,0.11,-0.10,2.30,0.14,-0.18,syn,1,1
701,2107001283431633408.000000,11.66,0.02,3.35,0.01,4863,100,-0.34,0.06,0.6,0.71,0.03,-0.03,0.69,0.03,-0.02,0.68,0.02,-0.02,2.13,0.23,-0.21,3.57,0.16,-0.18,syn,1,1
703,2080033080704928512.000000,11.90,0.02,0.90,0.01,6383,100,0.26,0.06,7.5,2.02,0.08,-0.08,1.52,0.04,-0.03,2.01,0.05,-0.05,0.19,0.01,-0.01,1.17,0.14,-0.17,syn,1,0
704,2107201909944691968.000000,11.97,0.02,2.58,0.01,5277,100,-0.08,0.06,1.8,0.75,0.03,-0.03,0.82,0.03,-0.03,0.79,0.04,-0.03,1.66,0.19,-0.24,2.46,0.12,-0.16,syn,1,1
707,2127355923723254272.000000,12.59,0.02,0.85,0.02,5953,100,0.14,0.06,4.4,1.62,0.07,-0.07,1.23,0.04,-0.08,1.60,0.04,-0.04,0.29,0.03,-0.02,0.88,0.10,-0.12,syn,1,1
708,2128067720065692672.000000,12.62,0.02,0.87,0.02,6100,100,-0.10,0.06,7.1,1.56,0.06,-0.06,1.17,0.04,-0.06,1.54,0.04,-0.04,0.31,0.03,-0.03,1.01,0.12,-0.14,syn,1,1
709,2130322955850385408.000000,12.27,0.02,1.99,0.01,5385,100,-0.13,0.06,0.3,0.85,0.04,-0.03,0.84,0.04,-0.04,0.84,0.02,-0.02,1.37,0.13,-0.12,2.07,0.12,-0.16,syn,1,1
710,2128268380936413696.000000,12.10,0.02,0.93,0.01,6540,100,-0.06,0.06,15.0,1.75,0.07,-0.06,1.35,0.03,-0.03,1.74,0.04,-0.04,0.25,0.02,-0.02,1.22,0.11,-0.15,syn,1,1
711,2080452613110460928.000000,12.31,0.02,1.55,0.01,5630,100,0.40,0.06,1.4,1.04,0.04,-0.04,1.07,0.04,-0.04,1.03,0.02,-0.02,0.96,0.07,-0.08,1.35,0.15,-0.19,syn,1,1
712,nan,12.18,0.02,nan,nan,5472,100,0.03,0.06,1.4,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
714,2130397585201614080.000000,11.74,0.01,2.56,0.01,5380,100,0.15,0.06,0.6,0.83,0.03,-0.03,0.91,0.02,-0.03,0.84,0.01,-0.01,1.52,0.07,-0.10,2.42,0.14,-0.19,syn,1,1
716,2080304110322458624.000000,12.21,0.02,0.96,0.02,6063,100,0.13,0.06,5.1,1.70,0.07,-0.07,1.28,0.03,-0.06,1.69,0.04,-0.04,0.26,0.02,-0.02,1.05,0.14,-0.16,syn,1,1
717,2119511080054847488.000000,11.79,0.01,1.70,0.01,5641,100,0.34,0.06,1.3,1.19,0.05,-0.05,1.07,0.04,-0.04,1.18,0.02,-0.02,0.64,0.05,-0.05,1.55,0.19,-0.21,syn,1,1
718,2127771917075703296.000000,12.39,0.02,1.29,0.02,5907,100,0.37,0.06,3.5,1.16,0.05,-0.05,1.17,0.03,-0.05,1.16,0.03,-0.02,0.75,0.05,-0.06,1.18,0.12,-0.17,syn,1,1
719,2129084935820532736.000000,10.55,0.01,5.87,0.02,4542,110,0.08,0.09,nan,0.69,0.02,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.08,0.18,-0.19,5.77,0.31,-0.71,emp,1,0
720,2080344586094498304.000000,11.90,0.02,2.62,0.02,5197,100,0.00,0.06,4.5,0.77,0.03,-0.03,0.83,0.02,-0.03,0.78,0.01,-0.01,1.75,0.10,-0.13,2.54,0.12,-0.15,syn,1,1
721,2080353416547448320.000000,12.16,0.02,1.05,0.02,5820,100,0.12,0.06,1.9,1.62,0.07,-0.07,1.15,0.08,-0.06,1.60,0.04,-0.04,0.28,0.03,-0.03,1.08,0.13,-0.16,syn,1,1
722,2080355615570220032.000000,12.21,0.02,1.35,0.02,6188,100,-0.11,0.06,5.5,1.19,0.05,-0.04,1.09,0.04,-0.04,1.18,0.03,-0.03,0.66,0.06,-0.06,1.44,0.12,-0.16,syn,1,1
723,2130460394803778816.000000,13.23,0.03,1.34,0.03,5309,100,0.32,0.06,4.2,0.80,0.04,-0.04,0.92,0.02,-0.03,0.84,0.02,-0.02,1.56,0.08,-0.09,1.19,0.07,-0.09,syn,1,0
730,2086337508581280256.000000,13.63,0.05,0.56,0.03,5952,100,0.27,0.06,2.4,1.54,0.11,-0.10,1.24,0.04,-0.05,1.50,0.10,-0.09,0.36,0.06,-0.06,0.62,0.08,-0.10,syn,1,0
732,2130825020347168512.000000,13.50,0.03,1.15,0.03,5259,100,0.30,0.06,1.7,0.84,0.04,-0.04,0.92,0.03,-0.03,0.85,0.02,-0.02,1.48,0.10,-0.12,1.01,0.08,-0.11,syn,1,0
733,2129161734133025280.000000,13.70,0.04,1.30,0.03,5040,100,-0.08,0.06,2.8,0.70,0.04,-0.03,0.77,0.03,-0.03,0.74,0.03,-0.02,1.90,0.18,-0.23,1.21,0.06,-0.07,syn,1,0
734,2129158435598210816.000000,13.76,nan,0.62,0.03,5909,100,0.25,0.06,2.6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
736,2128469007448159232.000000,13.25,0.04,1.81,0.04,4180,70,0.10,0.09,nan,0.70,0.03,-0.03,0.66,0.03,-0.02,0.67,0.02,-0.02,2.22,0.22,-0.18,2.04,0.15,-0.14,emp,1,1
738,2086435189017387264.000000,13.66,0.04,1.23,0.04,5380,100,-0.43,0.06,1.1,0.73,0.04,-0.04,0.76,0.03,-0.03,0.75,0.04,-0.03,1.78,0.27,-0.27,1.21,0.06,-0.08,syn,1,0
739,2107644527795544832.000000,12.63,0.03,2.60,0.03,4093,70,0.17,0.09,nan,0.67,0.02,-0.02,0.64,0.01,-0.01,0.66,0.02,-0.02,2.19,0.16,-0.13,2.84,0.22,-0.20,emp,1,1
740,2130866904868424192.000000,13.35,0.03,1.41,0.03,4687,110,0.08,0.09,nan,0.79,0.03,-0.03,0.76,0.03,-0.03,0.75,0.03,-0.03,1.77,0.21,-0.18,1.35,0.26,-8.75,emp,1,1
746,2130882023153533184.000000,13.03,0.02,1.78,0.03,4532,110,-0.35,0.09,nan,0.74,0.03,-0.03,0.66,0.02,-0.02,0.66,0.02,-0.02,2.26,0.22,-0.20,2.17,0.13,-0.15,emp,1,1
747,2131635154256753408.000000,13.23,0.04,1.89,0.03,4316,70,-0.13,0.09,nan,0.66,0.03,-0.03,0.64,0.02,-0.02,0.64,0.02,-0.02,2.46,0.22,-0.20,2.06,0.15,-0.15,emp,1,1
749,2128504397979254528.000000,13.63,0.05,1.04,0.03,5356,100,0.09,0.06,0.6,0.86,0.05,-0.04,0.89,0.03,-0.04,0.86,0.03,-0.03,1.37,0.15,-0.16,1.01,0.07,-0.10,syn,1,0
750,2129398988126072832.000000,13.20,0.03,1.25,0.03,4908,100,-0.11,0.06,5.2,0.93,0.05,-0.05,0.78,0.02,-0.01,0.87,0.02,-0.02,1.17,0.10,-0.09,1.61,0.08,-0.09,syn,1,0
752,2129273849959814656.000000,13.65,0.05,0.95,0.03,5556,100,0.11,0.06,0.8,0.93,0.05,-0.05,0.95,0.04,-0.04,0.92,0.03,-0.03,1.19,0.13,-0.14,0.92,0.07,-0.09,syn,1,0
756,2086660283961964544.000000,14.13,0.07,0.63,0.03,5651,100,0.17,0.06,2.6,1.11,0.08,-0.07,1.01,0.04,-0.04,1.08,0.06,-0.06,0.77,0.15,-0.13,0.59,0.07,-0.08,syn,1,0
757,2131114947819394816.000000,13.79,0.05,1.24,0.03,4996,100,0.06,0.06,2.1,0.70,0.04,-0.04,0.80,0.03,-0.03,0.76,0.03,-0.02,1.80,0.17,-0.21,1.12,0.05,-0.06,syn,1,0
759,2131911750150748160.000000,13.30,0.04,1.37,0.02,5257,100,-0.21,0.06,0.5,0.77,0.04,-0.04,0.79,0.03,-0.04,0.77,0.02,-0.02,1.69,0.17,-0.17,1.39,0.07,-0.10,syn,1,0
760,2129671220332872192.000000,13.80,0.06,0.79,0.02,5758,100,0.11,0.06,1.1,1.02,0.06,-0.05,1.02,0.04,-0.04,1.01,0.04,-0.04,0.97,0.13,-0.13,0.75,0.07,-0.09,syn,1,0
771,nan,13.25,0.04,nan,nan,5658,100,0.17,0.06,2.4,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
775,2133589776693413888.000000,12.36,0.03,3.13,0.02,4148,70,-0.07,0.09,nan,0.61,0.02,-0.02,0.62,0.02,-0.02,0.61,0.02,-0.02,2.60,0.30,-0.24,3.38,0.29,-0.29,emp,1,1
778,2132161785967577600.000000,12.39,0.03,2.95,0.03,4150,70,-0.18,0.09,nan,0.65,0.02,-0.02,0.62,0.02,-0.02,0.61,0.02,-0.02,2.61,0.25,-0.22,3.52,0.27,-0.32,emp,1,1
780,2135124213891991040.000000,13.20,0.04,1.53,0.03,4755,110,0.10,0.09,nan,0.77,0.03,-0.03,0.77,0.03,-0.03,0.75,0.03,-0.03,1.76,0.20,-0.20,1.39,0.27,-8.44,emp,1,0
781,2135301441422463488.000000,12.63,0.03,3.41,0.03,3730,70,0.42,0.09,nan,0.57,0.02,-0.02,0.55,0.01,-0.01,0.57,0.01,-0.01,2.99,0.17,-0.16,3.49,0.37,-0.32,emp,1,1
784,2135223204298512128.000000,12.59,0.03,3.18,0.03,4423,70,0.10,0.09,nan,0.51,0.02,-0.02,0.60,0.02,-0.02,0.57,0.02,-0.02,3.17,0.21,-0.20,2.37,0.12,-0.15,emp,1,1
800,2052688467040906752.000000,14.06,0.07,0.60,0.03,5919,100,0.22,0.06,3.5,1.18,0.08,-0.08,1.13,0.04,-0.04,1.16,0.07,-0.06,0.71,0.12,-0.11,0.55,0.06,-0.08,syn,1,0
806,2100243616248608768.000000,13.58,0.05,1.12,0.03,5470,100,0.16,0.06,2.2,0.82,0.04,-0.04,0.93,0.03,-0.03,0.85,0.02,-0.02,1.48,0.10,-0.12,1.04,0.05,-0.06,syn,1,0
811,2101000836165429504.000000,13.22,0.03,1.60,0.03,4787,110,0.13,0.09,nan,0.73,0.03,-0.03,0.77,0.03,-0.03,0.75,0.03,-0.03,1.82,0.18,-0.20,1.25,0.28,-10.46,emp,1,1
812,2100082125479729664.000000,13.12,0.03,2.36,0.04,4014,70,-0.43,0.09,nan,0.61,0.02,-0.02,0.56,0.02,-0.02,0.55,0.03,-0.03,3.24,0.37,-0.37,3.23,0.31,-0.30,emp,1,1
817,2103311150611475968.000000,12.31,0.02,3.49,0.03,3926,70,0.11,0.09,nan,0.61,0.02,-0.02,0.59,0.01,-0.01,0.60,0.02,-0.02,2.66,0.15,-0.15,3.93,0.42,-0.40,emp,1,1
818,2101242934881164288.000000,12.49,0.03,3.61,0.04,3702,70,0.31,0.09,nan,0.57,0.02,-0.02,0.55,0.01,-0.01,0.57,0.02,-0.02,3.02,0.18,-0.17,4.12,0.50,-0.50,emp,1,1
824,2103572731299093504.000000,14.18,0.07,0.89,0.04,5078,100,0.15,0.06,1.6,0.82,0.06,-0.05,0.84,0.03,-0.03,0.82,0.04,-0.03,1.51,0.19,-0.21,0.83,0.06,-0.08,syn,1,0
825,2103573865170471680.000000,13.17,0.04,1.54,0.02,4727,110,0.13,0.09,nan,0.78,0.03,-0.03,0.77,0.03,-0.03,0.76,0.03,-0.03,1.74,0.20,-0.19,1.41,0.27,-8.76,emp,1,1
829,2101188990094347776.000000,13.81,0.05,0.76,0.03,5814,100,0.03,0.06,2.2,1.05,0.07,-0.06,1.00,0.04,-0.04,1.03,0.05,-0.05,0.89,0.15,-0.13,0.72,0.07,-0.09,syn,1,0
834,2100624562669914112.000000,13.51,0.04,0.58,0.02,5764,100,0.33,0.06,3.0,1.58,0.09,-0.09,1.21,0.05,-0.07,1.55,0.07,-0.06,0.32,0.04,-0.04,0.57,0.07,-0.08,syn,1,0
835,2077298148611951104.000000,13.13,0.04,1.57,0.03,4790,110,0.13,0.09,nan,0.77,0.03,-0.03,0.78,0.03,-0.03,0.76,0.03,-0.03,1.72,0.21,-0.20,1.29,0.29,-10.62,emp,1,1
837,2101521042605000704.000000,13.46,0.03,1.36,0.03,4677,110,0.19,0.09,nan,0.78,0.03,-0.03,0.77,0.03,-0.03,0.76,0.03,-0.03,1.76,0.20,-0.19,1.22,0.24,-8.07,emp,1,1
841,2053586321364864512.000000,14.12,0.07,0.98,0.04,5273,100,0.13,0.06,3.0,0.75,0.05,-0.04,0.88,0.03,-0.03,0.82,0.04,-0.03,1.55,0.15,-0.21,0.87,0.04,-0.05,syn,1,0
842,2053551068272936960.000000,12.88,0.03,1.69,0.11,4548,110,0.10,0.09,nan,0.85,0.07,-0.06,0.74,0.03,-0.03,0.73,0.03,-0.03,1.87,0.22,-0.19,2.01,0.30,-11.15,emp,1,0
853,2103934504985435904.000000,13.24,0.03,1.69,0.03,4789,110,-0.02,0.09,nan,0.68,0.03,-0.02,0.73,0.03,-0.03,0.71,0.03,-0.03,2.03,0.20,-0.21,1.39,0.27,-8.83,emp,1,0
854,2102244967931917312.000000,12.54,0.02,3.64,0.05,3694,70,0.24,0.09,nan,0.56,0.02,-0.02,0.54,0.01,-0.01,0.55,0.01,-0.01,3.18,0.18,-0.17,4.31,0.58,-0.57,emp,1,1
855,2101740257736205824.000000,13.31,0.04,1.15,0.02,5245,100,-0.39,0.06,1.3,0.93,0.05,-0.04,0.75,0.02,-0.01,0.89,0.03,-0.02,1.07,0.09,-0.08,1.44,0.08,-0.10,syn,1,0
857,2104090257679181824.000000,13.06,0.03,1.47,0.02,5152,100,0.26,0.06,2.4,0.82,0.04,-0.04,0.89,0.03,-0.03,0.83,0.02,-0.02,1.56,0.10,-0.13,1.37,0.08,-0.11,syn,1,0
864,2102469921138142208.000000,13.73,0.05,0.99,0.03,5500,100,0.08,0.06,1.2,0.86,0.05,-0.05,0.92,0.03,-0.03,0.87,0.03,-0.03,1.38,0.12,-0.15,0.94,0.06,-0.08,syn,1,0
868,2077699642154722816.000000,12.52,0.03,2.50,0.02,4295,70,0.21,0.09,nan,0.68,0.02,-0.02,0.70,0.03,-0.03,0.68,0.02,-0.02,2.17,0.19,-0.18,2.54,0.13,-0.13,emp,1,1
869,2101768089124657664.000000,13.64,0.05,1.19,0.03,5102,100,0.12,0.06,3.1,0.79,0.05,-0.04,0.84,0.03,-0.03,0.81,0.04,-0.03,1.54,0.20,-0.23,1.16,0.05,-0.07,syn,1,0
870,2125731464014361088.000000,12.72,0.03,2.31,0.02,4550,110,0.09,0.09,nan,0.65,0.02,-0.02,0.71,0.03,-0.03,0.68,0.02,-0.02,2.21,0.18,-0.19,2.21,0.30,-11.44,emp,1,1
872,2102700131386216448.000000,13.35,0.03,1.31,0.03,5155,100,0.16,0.06,1.3,0.80,0.04,-0.04,0.86,0.03,-0.03,0.81,0.02,-0.02,1.61,0.11,-0.14,1.25,0.07,-0.09,syn,1,0
874,2077203728052488192.000000,13.04,0.03,1.62,0.02,5087,100,0.20,0.06,2.5,0.75,0.04,-0.03,0.85,0.03,-0.03,0.81,0.03,-0.03,1.62,0.15,-0.20,1.47,0.08,-0.10,syn,1,1
875,2077201219791653376.000000,13.10,0.03,1.76,0.04,4359,70,0.25,0.09,nan,0.74,0.03,-0.03,0.72,0.02,-0.02,0.71,0.02,-0.02,2.01,0.18,-0.16,1.88,0.09,-0.10,emp,1,1
877,2077816087307845120.000000,12.39,0.02,2.90,0.03,4302,70,-0.09,0.09,nan,0.63,0.02,-0.02,0.64,0.02,-0.02,0.63,0.02,-0.02,2.55,0.23,-0.21,2.97,0.21,-0.18,emp,1,1
878,2078511803294779904.000000,13.06,0.03,1.63,0.03,4736,110,-0.09,0.09,nan,0.79,0.03,-0.03,0.73,0.03,-0.03,0.73,0.03,-0.03,1.82,0.22,-0.18,1.62,0.29,-10.58,emp,1,1
880,2125850623586710528.000000,13.52,0.05,1.13,0.03,5421,100,0.21,0.06,2.4,0.84,0.04,-0.04,0.93,0.03,-0.03,0.86,0.02,-0.02,1.45,0.10,-0.12,0.95,0.08,-0.11,syn,1,0
881,2077961463362645504.000000,13.84,0.05,1.17,0.04,5065,100,0.01,0.06,1.5,0.72,0.05,-0.04,0.80,0.03,-0.03,0.77,0.03,-0.03,1.73,0.19,-0.23,1.09,0.05,-0.07,syn,1,0
883,2077214654449521664.000000,13.52,0.04,1.39,0.03,4812,100,0.21,0.06,4.8,0.74,0.04,-0.04,0.80,0.03,-0.03,0.77,0.03,-0.02,1.76,0.17,-0.21,1.23,0.07,-0.09,syn,1,1
884,2102911576914747904.000000,13.05,0.03,1.53,0.03,5063,100,0.30,0.06,1.6,0.79,0.04,-0.04,0.87,0.02,-0.03,0.81,0.02,-0.02,1.65,0.09,-0.13,1.39,0.09,-0.11,syn,1,0
886,2077974687557384704.000000,12.65,0.02,3.71,0.04,3736,70,-0.19,0.09,nan,0.52,0.02,-0.02,0.51,0.01,-0.01,0.51,0.01,-0.01,3.72,0.21,-0.19,5.96,1.15,-1.18,emp,1,1
889,2050231848829944320.000000,13.12,0.03,1.22,0.03,5340,100,0.26,0.06,3.2,0.95,0.05,-0.04,0.94,0.04,-0.04,0.94,0.03,-0.03,1.12,0.13,-0.12,1.25,0.08,-0.11,syn,1,0
892,2126073961886389760.000000,13.13,0.03,1.60,0.02,5063,100,-0.06,0.06,2.6,0.73,0.03,-0.03,0.78,0.03,-0.03,0.76,0.03,-0.03,1.77,0.20,-0.23,1.56,0.08,-0.09,syn,1,0
896,2126266823097359872.000000,13.36,0.05,1.38,0.02,5129,100,0.19,0.06,0.7,0.76,0.04,-0.04,0.86,0.03,-0.03,0.81,0.03,-0.03,1.58,0.16,-0.21,1.22,0.07,-0.10,syn,1,0
898,2105261134483173632.000000,12.95,0.02,2.52,0.03,4013,70,-0.21,0.09,nan,0.61,0.02,-0.02,0.59,0.01,-0.02,0.60,0.02,-0.02,2.75,0.27,-0.18,3.22,0.29,-0.32,emp,1,1
899,2078807228323035136.000000,11.97,0.02,5.28,0.03,3686,70,0.02,0.09,nan,0.51,0.02,-0.02,0.50,0.01,-0.01,0.51,0.01,-0.01,3.79,0.19,-0.18,7.11,1.25,-1.27,emp,1,1
901,2105835869827307008.000000,13.18,0.03,1.92,0.03,4205,70,0.01,0.09,nan,0.67,0.03,-0.03,0.65,0.02,-0.02,0.65,0.02,-0.02,2.35,0.21,-0.20,2.13,0.17,-0.15,emp,1,1
902,2103032733652556800.000000,13.21,0.03,1.78,0.03,4379,70,0.05,0.09,nan,0.69,0.03,-0.03,0.69,0.03,-0.02,0.68,0.02,-0.02,2.19,0.19,-0.18,1.86,0.10,-0.11,emp,1,1
904,2105930840143687680.000000,13.29,0.05,1.75,0.03,4356,70,0.06,0.09,nan,0.68,0.03,-0.03,0.68,0.03,-0.02,0.67,0.02,-0.02,2.23,0.19,-0.18,1.81,0.10,-0.11,emp,1,1
906,2126903680847794176.000000,13.48,0.04,1.34,0.03,5009,100,0.01,0.06,2.1,0.75,0.04,-0.04,0.79,0.03,-0.03,0.77,0.03,-0.03,1.71,0.20,-0.22,1.29,0.07,-0.08,syn,1,0
907,2078832551450444032.000000,13.63,0.04,1.11,0.03,5542,100,-0.05,0.06,1.7,0.80,0.04,-0.04,0.89,0.02,-0.03,0.82,0.02,-0.02,1.58,0.11,-0.13,1.02,0.06,-0.08,syn,1,0
912,2079662785806104064.000000,12.47,0.02,2.66,0.02,4375,70,0.01,0.09,nan,0.66,0.02,-0.02,0.67,0.03,-0.02,0.66,0.02,-0.02,2.31,0.19,-0.18,2.68,0.16,-0.16,emp,1,1
918,2106775024555032064.000000,13.22,0.04,1.34,0.02,5412,100,0.14,0.06,2.1,0.81,0.04,-0.04,0.90,0.02,-0.02,0.83,0.02,-0.02,1.57,0.08,-0.10,1.24,0.06,-0.08,syn,1,0
921,2126576679217244160.000000,13.53,0.05,1.22,0.03,5083,100,0.15,0.06,0.6,0.80,0.04,-0.04,0.85,0.03,-0.03,0.80,0.02,-0.02,1.61,0.14,-0.17,1.18,0.06,-0.08,syn,1,0
934,2130250731680096256.000000,14.25,0.07,0.74,0.04,5502,100,-0.13,0.06,0.5,0.90,0.07,-0.06,0.86,0.04,-0.04,0.88,0.05,-0.05,1.21,0.23,-0.21,0.78,0.05,-0.07,syn,1,0
935,2128013019361703936.000000,13.87,0.05,0.63,0.02,6089,100,-0.07,0.06,74.3,1.22,0.07,-0.07,1.08,0.04,-0.04,1.20,0.06,-0.05,0.61,0.10,-0.08,0.52,0.06,-0.07,syn,1,0
936,2107406178588473856.000000,11.72,0.02,5.74,0.03,3646,70,0.10,0.09,nan,0.52,0.02,-0.02,0.51,0.01,-0.01,0.52,0.01,-0.01,3.61,0.18,-0.18,7.79,1.36,-1.34,emp,1,1
939,2128250926189039616.000000,13.42,0.04,1.00,0.02,5655,100,0.28,0.06,1.9,0.96,0.05,-0.04,1.03,0.03,-0.04,0.97,0.03,-0.02,1.12,0.09,-0.10,0.85,0.08,-0.12,syn,1,0
941,2080246282881778176.000000,13.37,nan,1.31,0.03,5126,100,0.39,0.06,2.6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
947,2126820324123177472.000000,12.10,0.02,4.90,0.03,3761,70,-0.12,0.09,nan,0.51,0.02,-0.02,0.50,0.01,-0.01,0.51,0.01,-0.01,3.80,0.20,-0.19,6.74,1.26,-1.15,emp,1,1
950,2128290027571986688.000000,12.75,0.03,3.32,0.04,3831,70,-0.09,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.54,0.01,-0.01,3.38,0.20,-0.19,4.23,0.61,-0.58,emp,1,1
951,2128150217796747520.000000,12.96,0.03,1.76,0.02,4689,110,0.13,0.09,nan,0.75,0.03,-0.03,0.76,0.03,-0.03,0.74,0.03,-0.03,1.82,0.20,-0.19,1.58,0.30,-9.96,emp,1,1
952,2080287892525359872.000000,12.76,0.02,3.11,0.03,3855,70,0.10,0.09,nan,0.57,0.02,-0.02,0.56,0.01,-0.01,0.57,0.02,-0.01,3.00,0.17,-0.16,3.51,0.42,-0.42,emp,1,1
954,2130405041264941056.000000,13.55,0.03,1.02,0.03,5517,100,-0.08,0.06,1.2,0.90,0.04,-0.04,0.88,0.04,-0.04,0.89,0.03,-0.03,1.23,0.15,-0.14,1.05,0.07,-0.09,syn,1,0
956,2107547603271136768.000000,12.82,0.03,2.07,0.03,4490,70,0.07,0.09,nan,0.70,0.03,-0.02,0.71,0.03,-0.03,0.69,0.02,-0.02,2.09,0.19,-0.18,2.09,0.11,-0.16,emp,1,1
958,2050239300586447872.000000,10.41,0.02,5.91,0.02,4902,100,0.01,0.06,3.1,0.70,0.03,-0.03,0.77,0.03,-0.03,0.74,0.03,-0.02,1.90,0.18,-0.21,5.59,0.27,-0.31,syn,1,1
974,2080386917291928832.000000,8.41,0.01,4.73,0.03,6274,100,-0.05,0.06,7.9,1.92,0.07,-0.07,1.33,0.03,-0.08,1.91,0.03,-0.03,0.19,0.01,-0.01,5.90,0.80,-0.94,syn,1,1
975,2099606483621385216.000000,6.95,0.02,9.24,0.03,6186,100,-0.05,0.06,7.3,1.94,0.07,-0.07,1.32,0.04,-0.09,1.93,0.04,-0.03,0.18,0.01,-0.02,11.61,1.48,-1.71,syn,1,1
981,2106691629170560768.000000,8.72,0.01,1.76,0.02,4990,100,-0.19,0.06,2.1,5.18,0.24,-0.22,1.32,0.18,-0.21,5.17,0.11,-0.13,0.01,0.00,-0.00,2.29,0.34,-0.42,syn,1,0
982,2051705641084760064.000000,13.00,0.03,2.09,0.04,4338,70,-0.16,0.09,nan,0.66,0.03,-0.02,0.64,0.02,-0.02,0.63,0.02,-0.02,2.49,0.23,-0.21,2.26,0.15,-0.17,emp,1,0
986,2051907813786770688.000000,12.49,0.03,1.62,0.02,5527,100,0.28,0.06,2.1,0.92,0.04,-0.04,1.00,0.03,-0.04,0.93,0.02,-0.02,1.24,0.07,-0.09,1.53,0.10,-0.13,syn,1,1
987,2077994272606400512.000000,10.78,0.01,3.61,0.03,5499,100,0.11,0.06,0.5,0.91,0.04,-0.04,0.94,0.03,-0.04,0.90,0.02,-0.01,1.26,0.09,-0.10,3.65,0.21,-0.27,syn,1,1
988,2052528625536778752.000000,11.59,0.02,3.17,0.02,5093,100,0.10,0.06,3.3,0.74,0.03,-0.03,0.83,0.03,-0.03,0.79,0.03,-0.03,1.67,0.16,-0.21,2.97,0.14,-0.17,syn,1,1
991,2080562667352233728.000000,11.93,0.02,2.25,0.02,5538,100,-0.13,0.06,1.6,0.86,0.04,-0.03,0.87,0.03,-0.04,0.86,0.02,-0.02,1.38,0.12,-0.13,2.27,0.13,-0.18,syn,1,0
993,2051030231707057152.000000,12.73,0.03,1.66,0.02,5557,100,-0.31,0.06,0.4,0.81,0.04,-0.03,0.82,0.03,-0.04,0.81,0.02,-0.02,1.53,0.15,-0.16,1.68,0.09,-0.10,syn,1,0
999,2051832634677771008.000000,13.55,0.05,1.35,0.03,5113,100,-0.08,0.06,2.1,0.72,0.04,-0.04,0.79,0.03,-0.03,0.76,0.03,-0.03,1.80,0.19,-0.24,1.28,0.06,-0.07,syn,1,1
1001,2051738798233021952.000000,11.59,0.02,1.09,0.02,6298,100,0.14,0.06,9.0,1.97,0.08,-0.08,1.43,0.04,-0.04,1.95,0.05,-0.05,0.19,0.02,-0.01,1.39,0.19,-0.22,syn,1,1
1002,2051034247508620800.000000,11.81,0.02,1.34,0.52,5389,100,0.12,0.06,1.7,4.22,4.58,-2.12,0.92,0.08,-0.05,1.12,0.46,-0.23,0.54,0.51,-0.33,2.17,0.17,-0.24,syn,1,0
1006,2075090879031838208.000000,12.92,0.03,2.71,0.04,4005,70,-0.38,0.09,nan,0.59,0.02,-0.02,0.56,0.02,-0.02,0.56,0.02,-0.03,3.18,0.45,-0.31,3.57,0.35,-0.34,emp,1,0
1010,2050240060807739904.000000,12.19,0.02,1.04,0.02,6098,100,-0.05,0.06,7.5,1.58,0.06,-0.06,1.19,0.04,-0.06,1.56,0.04,-0.03,0.31,0.03,-0.03,1.19,0.15,-0.17,syn,1,0
1014,2076090506891080704.000000,13.52,0.03,1.41,0.04,4967,100,-0.46,0.06,1.5,0.72,0.04,-0.04,0.68,0.03,-0.02,0.68,0.02,-0.02,2.13,0.25,-0.22,1.52,0.07,-0.08,syn,1,1
1015,2103078397743762432.000000,13.10,0.03,0.80,0.02,5950,100,-0.10,0.06,4.4,1.36,0.06,-0.06,1.04,0.05,-0.05,1.35,0.05,-0.04,0.42,0.05,-0.04,0.81,0.10,-0.12,syn,1,0
1019,2078830455506317824.000000,8.21,0.01,3.36,0.02,4980,100,0.15,0.06,2.1,3.39,0.15,-0.14,1.33,0.13,-0.16,3.41,0.08,-0.07,0.03,0.00,-0.01,3.59,0.51,-0.50,syn,1,0
1024,2051905030647886848.000000,11.88,0.02,3.66,0.02,4235,70,-0.11,0.09,nan,0.64,0.02,-0.02,0.63,0.02,-0.02,0.63,0.02,-0.02,2.55,0.22,-0.21,3.99,0.31,-0.32,emp,4,1
1032,2051787623422771712.000000,11.58,0.02,0.96,0.01,4916,100,0.08,0.06,3.1,2.61,0.12,-0.12,1.06,0.11,-0.11,2.60,0.07,-0.07,0.06,0.01,-0.01,0.85,0.12,-0.14,syn,1,0
1048,2075128468586534912.000000,12.41,0.02,3.10,0.03,4162,70,-0.18,0.09,nan,0.61,0.02,-0.02,0.60,0.02,-0.02,0.60,0.02,-0.02,2.79,0.29,-0.27,3.44,0.28,-0.29,emp,1,0
1050,2076782889978499840.000000,11.88,0.03,2.53,0.02,5062,100,0.09,0.06,2.1,0.82,0.04,-0.03,0.83,0.03,-0.04,0.82,0.02,-0.02,1.50,0.14,-0.13,2.59,0.14,-0.17,syn,1,1
1052,2101776885215761152.000000,13.90,0.05,0.81,0.03,5920,100,-0.10,0.06,1.6,0.94,0.05,-0.05,0.98,0.03,-0.04,0.95,0.04,-0.03,1.14,0.12,-0.13,0.73,0.06,-0.09,syn,1,0
1054,2102124051713462784.000000,10.07,0.02,0.61,0.02,5286,100,-0.85,0.06,5.8,7.91,0.43,-0.40,1.53,0.23,-0.75,7.98,0.38,-0.35,0.00,0.00,-0.00,0.50,0.09,-0.06,syn,1,0
1060,2053552270863859712.000000,13.11,0.04,0.69,0.02,6351,100,-0.29,0.06,12.2,1.52,0.07,-0.07,1.17,0.04,-0.06,1.51,0.05,-0.05,0.33,0.04,-0.03,0.76,0.09,-0.11,syn,1,0
1069,2106043093408840960.000000,13.24,0.03,1.29,0.03,5241,100,0.30,0.06,1.9,0.85,0.04,-0.04,0.92,0.03,-0.03,0.86,0.02,-0.02,1.45,0.10,-0.13,1.19,0.08,-0.11,syn,1,0
1075,2085637497631419392.000000,11.53,0.02,1.42,0.03,6469,100,0.04,0.06,8.4,1.54,0.06,-0.06,1.32,0.03,-0.03,1.52,0.04,-0.04,0.36,0.03,-0.03,1.60,0.15,-0.20,syn,1,0
1076,2086373139630865408.000000,12.88,0.03,1.62,0.04,4857,100,-0.25,0.06,5.4,0.84,0.04,-0.04,0.74,0.02,-0.02,0.79,0.02,-0.02,1.48,0.11,-0.09,2.06,0.09,-0.09,syn,5,0
1078,2085626983551485440.000000,12.48,0.02,3.80,0.04,3843,70,-0.14,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.53,0.01,-0.01,3.46,0.19,-0.19,4.89,0.72,-0.67,emp,1,1
1082,2128369501647063808.000000,13.75,0.06,1.06,0.03,5059,100,0.08,0.06,1.5,0.84,0.05,-0.05,0.82,0.03,-0.03,0.82,0.03,-0.03,1.44,0.19,-0.17,1.10,0.06,-0.08,syn,1,1
1085,2119222252094710784.000000,12.25,0.01,4.10,0.02,3804,70,-0.26,0.09,nan,0.55,0.02,-0.02,0.54,0.01,-0.01,0.54,0.01,-0.01,3.37,0.19,-0.18,6.61,1.23,-1.18,emp,1,1
1089,2052117923590073600.000000,13.10,0.03,1.02,0.02,5876,100,0.16,0.06,2.5,1.08,0.05,-0.05,1.08,0.04,-0.04,1.07,0.03,-0.03,0.87,0.08,-0.09,1.00,0.08,-0.12,syn,1,0
1101,2052074389802779904.000000,13.51,0.04,1.30,0.03,4974,100,0.03,0.06,1.3,0.78,0.04,-0.04,0.79,0.03,-0.03,0.78,0.03,-0.03,1.64,0.22,-0.22,1.32,0.06,-0.08,syn,1,1
1102,2052823535171095296.000000,13.37,0.04,0.89,0.02,6052,100,-0.05,0.06,26.0,1.09,0.05,-0.05,1.06,0.04,-0.04,1.07,0.04,-0.03,0.84,0.10,-0.09,0.64,0.08,-0.08,syn,1,0
1104,2052621809149564928.000000,13.37,0.03,1.33,0.05,4664,110,0.15,0.09,nan,0.83,0.04,-0.04,0.77,0.02,-0.02,0.79,0.02,-0.02,1.56,0.16,-0.12,1.30,0.25,-8.67,emp,1,0
1108,2099980386293545216.000000,12.92,0.03,1.10,0.02,5657,100,0.28,0.06,2.0,1.11,0.05,-0.05,1.05,0.04,-0.04,1.09,0.03,-0.03,0.79,0.09,-0.08,1.02,0.11,-0.15,syn,1,1
1113,2051908157384215296.000000,12.38,0.03,1.20,0.02,6099,100,0.04,0.06,5.2,1.25,0.05,-0.05,1.13,0.04,-0.04,1.24,0.03,-0.03,0.58,0.06,-0.05,1.20,0.13,-0.16,syn,1,1
1115,2052585044228107008.000000,12.30,0.03,0.91,0.02,5646,100,0.12,0.06,2.5,1.79,0.08,-0.08,1.11,0.04,-0.04,1.77,0.05,-0.05,0.20,0.02,-0.02,1.03,0.13,-0.16,syn,1,1
1116,2052603289249806848.000000,11.89,0.02,1.85,0.01,5754,100,0.04,0.06,2.3,1.05,0.04,-0.04,0.99,0.04,-0.04,1.04,0.02,-0.02,0.87,0.08,-0.08,1.80,0.18,-0.23,syn,1,1
1117,2052629162133190656.000000,11.64,0.02,1.11,0.02,6401,100,-0.05,0.06,9.6,1.85,0.08,-0.07,1.35,0.03,-0.03,1.84,0.05,-0.05,0.21,0.02,-0.02,1.33,0.18,-0.23,syn,1,1
1118,2052567039725233664.000000,12.43,nan,1.11,0.02,6030,100,-0.05,0.06,3.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1120,2076905382445232128.000000,9.95,0.02,1.15,0.03,4930,100,0.17,0.06,4.8,4.53,0.23,-0.22,1.43,0.15,-0.18,4.53,0.14,-0.14,0.02,0.00,-0.00,1.79,0.26,-0.29,syn,1,0
1126,2076905279366012928.000000,13.35,0.04,1.20,0.03,5315,100,0.05,0.06,1.4,0.87,0.04,-0.04,0.87,0.04,-0.04,0.86,0.03,-0.03,1.34,0.16,-0.16,1.21,0.07,-0.09,syn,1,0
1127,2101854881822529024.000000,13.96,0.05,0.47,0.03,5626,100,0.40,0.06,2.4,1.63,0.15,-0.13,1.17,0.07,-0.07,1.54,0.12,-0.10,0.31,0.06,-0.06,0.49,0.06,-0.07,syn,1,0
1128,2101711155037463040.000000,11.77,0.02,2.53,0.01,5356,100,-0.03,0.06,0.6,0.83,0.03,-0.03,0.86,0.03,-0.03,0.83,0.02,-0.02,1.50,0.12,-0.13,2.46,0.16,-0.22,syn,1,1
1140,2081876029688785408.000000,11.66,0.02,2.04,0.02,5928,100,-0.28,0.06,1.5,1.06,0.04,-0.04,0.93,0.04,-0.04,1.05,0.02,-0.02,0.80,0.08,-0.07,2.34,0.16,-0.22,syn,1,0
1141,2105358166383528192.000000,13.05,0.02,2.28,0.03,4083,70,-0.15,0.09,nan,0.64,0.02,-0.02,0.61,0.01,-0.02,0.61,0.02,-0.02,2.62,0.30,-0.21,2.75,0.24,-0.27,emp,1,1
1145,2079678110250309120.000000,12.69,0.02,1.23,0.02,5977,100,0.07,0.06,4.1,1.08,0.04,-0.04,1.08,0.04,-0.04,1.07,0.03,-0.02,0.87,0.07,-0.08,1.17,0.10,-0.14,syn,1,1
1146,2105915343901864960.000000,12.61,0.03,3.56,0.03,3780,70,0.06,0.09,nan,0.55,0.02,-0.02,0.54,0.01,-0.01,0.54,0.01,-0.01,3.30,0.18,-0.17,4.32,0.60,-0.62,emp,1,1
1148,2105415306628609024.000000,12.63,0.02,1.08,0.01,6127,100,0.16,0.06,5.5,1.23,0.05,-0.05,1.19,0.03,-0.04,1.22,0.03,-0.03,0.65,0.05,-0.04,1.04,0.10,-0.14,syn,1,1
1150,2117396336940399616.000000,11.82,0.01,0.73,0.33,5736,100,0.08,0.06,3.8,5.13,4.14,-2.15,1.08,0.17,-0.09,1.51,0.65,-0.40,0.26,0.33,-0.16,1.74,0.19,-0.24,syn,1,0
1151,2105343799713595904.000000,11.74,0.02,2.50,0.02,5494,100,-0.17,0.06,0.6,0.85,0.04,-0.03,0.85,0.03,-0.04,0.85,0.02,-0.02,1.40,0.13,-0.13,2.52,0.16,-0.22,syn,1,0
1161,2085701097508446464.000000,12.71,0.03,1.15,0.02,5443,100,0.04,0.06,2.7,1.21,0.05,-0.05,0.90,0.04,-0.03,1.20,0.03,-0.03,0.52,0.05,-0.05,1.47,0.12,-0.16,syn,1,0
1162,2130920471701096448.000000,11.32,0.01,2.26,0.03,5754,100,-0.20,0.06,1.0,1.11,0.04,-0.04,0.90,0.04,-0.04,1.10,0.02,-0.02,0.67,0.06,-0.06,2.48,0.25,-0.31,syn,1,1
1163,2129193070214982144.000000,13.22,0.03,1.43,0.02,5244,100,-0.27,0.06,0.4,0.77,0.04,-0.03,0.77,0.03,-0.03,0.77,0.02,-0.02,1.66,0.17,-0.15,1.48,0.08,-0.10,syn,1,0
1165,2129164173675032064.000000,12.29,0.02,1.96,0.02,5400,100,0.00,0.06,1.0,0.85,0.04,-0.03,0.88,0.03,-0.04,0.85,0.02,-0.02,1.44,0.11,-0.13,1.93,0.12,-0.17,syn,1,1
1168,2130869275690387456.000000,12.60,0.02,0.61,0.02,6107,100,0.04,0.06,6.4,2.24,0.10,-0.10,1.35,0.12,-0.05,2.20,0.07,-0.07,0.13,0.02,-0.01,0.94,0.12,-0.15,syn,1,0
1169,2119593990103923712.000000,11.71,0.01,2.01,0.01,5648,100,0.14,0.06,0.2,1.05,0.04,-0.04,0.99,0.05,-0.04,1.04,0.02,-0.02,0.87,0.08,-0.07,1.89,0.20,-0.25,syn,1,1
1175,2080605823183999488.000000,11.62,0.01,0.79,0.01,5588,100,0.08,0.06,4.4,2.82,0.12,-0.11,1.43,0.02,-0.03,2.82,0.02,-0.09,0.06,0.01,-0.00,1.07,0.15,-0.18,syn,1,0
1176,2052722689341030656.000000,13.38,0.04,1.58,0.04,4420,70,0.11,0.09,nan,0.72,0.03,-0.03,0.71,0.03,-0.03,0.69,0.02,-0.02,2.08,0.19,-0.18,1.65,0.09,-0.11,emp,1,1
1194,2052280548230453760.000000,13.38,0.04,1.91,0.04,4319,70,-0.31,0.09,nan,0.61,0.03,-0.02,0.60,0.02,-0.02,0.59,0.02,-0.02,2.88,0.25,-0.25,2.07,0.12,-0.15,emp,1,1
1196,2052307864222921216.000000,13.46,0.04,0.77,0.02,5686,100,-0.16,0.06,1.6,1.24,0.07,-0.06,0.91,0.04,-0.04,1.21,0.05,-0.05,0.50,0.07,-0.06,0.77,0.09,-0.11,syn,1,0
1198,2051950454223150592.000000,13.96,0.06,0.52,0.03,6323,100,0.10,0.06,8.4,1.38,0.11,-0.10,1.26,0.04,-0.04,1.33,0.10,-0.07,0.52,0.09,-0.10,0.58,0.04,-0.05,syn,1,0
1199,2052392835854583808.000000,12.71,0.03,2.09,0.03,4664,110,0.12,0.09,nan,0.71,0.02,-0.02,0.75,0.03,-0.03,0.73,0.03,-0.02,1.93,0.18,-0.19,1.77,0.34,-12.03,emp,1,1
1202,2052736123999181824.000000,13.11,0.03,2.01,0.04,4140,70,0.08,0.09,nan,0.68,0.03,-0.03,0.64,0.02,-0.02,0.66,0.02,-0.02,2.25,0.25,-0.17,2.26,0.18,-0.15,emp,1,1
1203,2052304325169515008.000000,13.84,0.05,0.90,0.03,5693,100,-0.29,0.06,0.7,0.89,0.05,-0.05,0.86,0.04,-0.04,0.88,0.04,-0.04,1.24,0.20,-0.18,0.96,0.06,-0.07,syn,1,0
1206,2052378542203537920.000000,12.05,0.02,0.66,0.02,5769,100,0.10,0.06,5.3,2.75,0.13,-0.13,1.41,0.03,-0.03,2.70,0.10,-0.09,0.07,0.01,-0.01,0.83,0.11,-0.14,syn,1,0
1208,2052397165181581312.000000,12.36,0.03,0.52,0.07,6334,100,-0.09,0.06,8.2,3.02,0.52,-0.40,1.46,0.12,-0.10,2.53,0.38,-0.32,0.08,0.04,-0.03,1.14,0.12,-0.16,syn,1,0
1209,2099474885824111360.000000,13.35,0.03,1.06,0.11,5777,100,0.06,0.06,1.5,0.98,0.13,-0.11,1.00,0.04,-0.04,0.98,0.08,-0.06,1.03,0.19,-0.22,0.94,0.08,-0.11,syn,1,0
1215,2100389610777053184.000000,11.97,0.02,1.05,0.02,6054,100,0.09,0.06,2.9,1.74,0.07,-0.07,1.28,0.04,-0.08,1.73,0.04,-0.04,0.24,0.02,-0.02,1.07,0.13,-0.15,syn,1,1
1216,2099681216051775488.000000,12.01,0.02,1.10,0.02,5931,100,-0.10,0.06,3.5,1.65,0.07,-0.07,1.09,0.08,-0.04,1.63,0.04,-0.04,0.25,0.03,-0.02,1.19,0.15,-0.17,syn,1,1
1218,2052653729346427136.000000,11.71,0.02,2.06,0.02,5575,100,-0.03,0.06,2.2,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1219,2052838687815275008.000000,12.47,0.02,2.03,0.02,5078,100,0.12,0.06,0.7,0.78,0.04,-0.03,0.84,0.03,-0.03,0.81,0.04,-0.03,1.57,0.19,-0.22,1.95,0.10,-0.13,syn,1,0
1220,2099651529238509568.000000,11.07,0.02,1.25,0.02,5289,100,0.16,0.06,2.8,2.41,0.11,-0.10,1.27,0.03,-0.03,2.40,0.06,-0.06,0.09,0.01,-0.01,1.45,0.23,-0.26,syn,1,0
1221,2052881912366613504.000000,9.47,0.02,2.28,0.03,4979,100,0.34,0.06,2.1,2.82,0.13,-0.12,1.34,0.07,-0.11,2.82,0.08,-0.07,0.06,0.01,-0.01,2.18,0.31,-0.35,syn,1,0
1222,2053106620753316352.000000,10.21,0.02,1.30,0.02,5033,100,0.06,0.06,3.2,3.50,0.17,-0.16,1.35,0.12,-0.16,3.50,0.10,-0.09,0.03,0.00,-0.00,1.46,0.21,-0.23,syn,1,0
1225,2077107898743741440.000000,12.61,0.02,2.00,0.05,4102,70,0.14,0.09,nan,0.87,0.04,-0.04,0.66,0.03,-0.01,0.68,0.01,-0.02,2.06,0.21,-0.12,2.86,0.22,-0.16,emp,4,0
1230,2075373036891027968.000000,9.99,0.02,0.79,0.03,5017,100,-0.04,0.06,3.9,6.54,0.36,-0.34,1.59,0.23,-0.18,6.52,0.24,-0.25,0.01,0.00,-0.00,1.17,0.17,-0.20,syn,1,0
1239,2101697548581701120.000000,13.52,0.05,1.02,0.03,5748,100,-0.04,0.06,1.3,0.90,0.05,-0.05,0.95,0.03,-0.04,0.91,0.03,-0.03,1.26,0.12,-0.14,0.91,0.08,-0.11,syn,1,0
1240,2101761079737564672.000000,12.84,0.02,1.31,0.02,5553,100,0.15,0.06,0.9,0.97,0.04,-0.04,0.97,0.04,-0.04,0.97,0.02,-0.02,1.05,0.10,-0.10,1.24,0.11,-0.15,syn,1,0
1241,2077617930392844800.000000,10.23,0.02,1.12,0.03,4839,100,0.37,0.06,3.2,4.09,0.21,-0.20,1.39,0.15,-0.17,4.10,0.13,-0.13,0.02,0.00,-0.00,1.02,0.15,-0.18,syn,1,0
1242,2125716650665286144.000000,12.47,0.03,1.12,0.02,6162,100,-0.01,0.06,5.5,1.27,0.05,-0.05,1.14,0.04,-0.04,1.26,0.03,-0.03,0.56,0.05,-0.05,1.15,0.12,-0.15,syn,1,1
1245,2125709405062046976.000000,12.84,0.03,1.05,0.02,6038,100,-0.05,0.06,3.3,1.16,0.05,-0.05,1.06,0.04,-0.04,1.15,0.03,-0.03,0.69,0.07,-0.07,1.04,0.11,-0.15,syn,1,1
1257,2126633166627437056.000000,12.73,0.02,-0.28,0.25,5493,100,0.31,0.06,3.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1266,2106293816419205632.000000,12.76,0.02,2.29,0.02,4335,70,-0.06,0.09,nan,0.67,0.02,-0.02,0.66,0.02,-0.02,0.65,0.02,-0.02,2.35,0.20,-0.18,2.44,0.17,-0.16,emp,1,1
1270,2126418658780855296.000000,12.90,0.03,1.58,0.02,5202,100,0.08,0.06,1.6,0.81,0.04,-0.04,0.86,0.03,-0.03,0.82,0.02,-0.02,1.56,0.12,-0.14,1.54,0.09,-0.12,syn,1,0
1271,2078405356820108800.000000,12.35,0.02,0.96,0.01,6312,100,-0.28,0.06,6.9,1.57,0.06,-0.06,1.18,0.04,-0.06,1.56,0.04,-0.04,0.31,0.02,-0.03,1.31,0.13,-0.17,syn,1,1
1274,2106891671567353856.000000,11.54,0.02,2.89,0.02,5238,100,-0.22,0.06,1.4,0.82,0.03,-0.03,0.78,0.03,-0.03,0.82,0.01,-0.01,1.40,0.13,-0.10,3.14,0.17,-0.22,syn,1,0
1275,2079139864948330752.000000,11.99,0.02,1.59,0.02,5877,100,0.04,0.06,2.8,1.18,0.05,-0.05,1.04,0.04,-0.04,1.17,0.03,-0.03,0.65,0.06,-0.05,1.57,0.18,-0.22,syn,1,1
1276,2106371744306291200.000000,13.07,0.03,1.19,0.02,5488,100,0.14,0.06,1.4,0.96,0.04,-0.04,0.94,0.04,-0.04,0.96,0.03,-0.03,1.07,0.12,-0.11,1.17,0.10,-0.13,syn,1,0
1278,2106739943262307328.000000,13.65,0.05,0.77,0.02,5705,100,-0.20,0.06,0.7,1.13,0.06,-0.06,0.89,0.04,-0.04,1.11,0.05,-0.04,0.64,0.09,-0.08,0.80,0.09,-0.11,syn,1,0
1279,2126432677554353152.000000,12.25,0.03,1.56,0.02,5696,100,-0.03,0.06,1.3,1.05,0.04,-0.04,0.94,0.04,-0.04,1.04,0.03,-0.02,0.82,0.08,-0.07,1.50,0.16,-0.19,syn,1,1
1282,2126508676995012352.000000,11.20,0.02,1.59,0.02,6087,100,-0.13,0.06,6.2,1.62,0.07,-0.06,1.16,0.06,-0.06,1.61,0.04,-0.04,0.28,0.03,-0.03,1.88,0.23,-0.25,syn,1,1
1283,2079752464723012096.000000,10.13,0.01,2.79,0.02,5781,100,-0.26,0.06,0.3,1.56,0.06,-0.06,0.96,0.04,-0.04,1.55,0.03,-0.03,0.25,0.02,-0.02,3.55,0.42,-0.46,syn,1,1
1288,2130955518633883136.000000,13.69,0.05,0.69,0.02,6072,100,0.07,0.06,1.7,1.18,0.07,-0.06,1.12,0.04,-0.04,1.17,0.05,-0.05,0.69,0.10,-0.08,0.70,0.06,-0.09,syn,1,0
1298,2128811951996688896.000000,13.14,0.03,2.16,0.04,4236,70,-0.23,0.09,nan,0.61,0.02,-0.02,0.61,0.02,-0.02,0.60,0.02,-0.02,2.82,0.26,-0.24,2.37,0.16,-0.19,emp,1,1
1299,2128901871432519936.000000,10.12,0.02,1.20,0.03,4951,100,0.05,0.06,3.0,3.97,0.21,-0.20,1.30,0.15,-0.18,3.96,0.13,-0.14,0.02,0.00,-0.00,1.33,0.19,-0.20,syn,1,0
1300,2129330577887487744.000000,11.88,0.02,2.97,0.13,4687,110,0.08,0.09,nan,0.73,0.04,-0.04,0.75,0.03,-0.03,0.73,0.03,-0.03,1.89,0.20,-0.20,2.64,0.50,-16.96,emp,1,0
1301,2128818411627270656.000000,14.08,0.09,0.99,0.03,5224,100,-0.26,0.06,0.9,0.76,0.05,-0.05,0.77,0.03,-0.03,0.76,0.04,-0.03,1.71,0.27,-0.27,1.00,0.05,-0.07,syn,1,0
1305,2129295427874937856.000000,13.32,0.04,1.24,0.02,5297,100,0.17,0.06,0.5,0.84,0.04,-0.04,0.90,0.03,-0.03,0.85,0.02,-0.02,1.46,0.11,-0.14,1.21,0.06,-0.08,syn,1,0
1306,2129503716608032256.000000,14.12,0.07,0.84,0.07,5608,100,-0.26,0.06,0.3,0.86,0.09,-0.08,0.85,0.03,-0.03,0.84,0.06,-0.05,1.38,0.26,-0.29,0.83,0.06,-0.08,syn,1,0
1307,2129509381668153856.000000,13.13,0.03,1.22,0.02,5552,100,0.12,0.06,0.8,0.91,0.04,-0.04,0.95,0.03,-0.04,0.91,0.02,-0.02,1.24,0.10,-0.12,1.18,0.08,-0.11,syn,1,0
1308,2131496856310537984.000000,12.46,0.03,1.04,0.02,5654,100,0.03,0.06,2.4,1.43,0.06,-0.06,1.00,0.04,-0.04,1.42,0.04,-0.04,0.35,0.04,-0.03,1.00,0.13,-0.16,syn,1,1
1309,2130968334816264704.000000,12.83,0.03,0.70,0.02,6485,100,-0.00,0.06,21.2,1.68,0.07,-0.07,1.34,0.03,-0.03,1.67,0.05,-0.05,0.28,0.03,-0.02,0.82,0.10,-0.12,syn,3,1
1311,2131690988831633920.000000,12.12,0.02,1.62,0.02,5919,100,-0.25,0.06,2.0,1.05,0.04,-0.04,0.93,0.04,-0.04,1.05,0.02,-0.02,0.80,0.08,-0.07,1.73,0.16,-0.20,syn,1,1
1314,2131495378841740800.000000,11.19,0.02,0.82,0.01,5045,100,0.11,0.06,2.9,3.52,0.17,-0.16,1.39,0.12,-0.14,3.53,0.09,-0.09,0.03,0.00,-0.00,0.97,0.14,-0.15,syn,1,0
1315,2128720211496159744.000000,11.84,0.02,1.61,0.01,6096,100,0.06,0.06,4.7,1.19,0.05,-0.04,1.13,0.04,-0.04,1.18,0.02,-0.03,0.68,0.06,-0.05,1.58,0.15,-0.20,syn,1,1
1316,2129407784218783488.000000,10.56,0.03,1.88,0.02,5852,100,0.33,0.06,3.9,1.86,0.08,-0.07,1.35,0.03,-0.11,1.85,0.04,-0.04,0.21,0.01,-0.02,1.85,0.24,-0.28,syn,1,1
1331,2052421285718876416.000000,12.97,0.04,1.79,0.03,4696,110,0.12,0.09,nan,0.73,0.03,-0.03,0.76,0.03,-0.03,0.74,0.03,-0.03,1.86,0.19,-0.20,1.55,0.29,-9.93,emp,1,1
1332,2101215309651322880.000000,13.59,0.04,0.86,0.02,5705,100,-0.24,0.06,0.8,1.05,0.05,-0.05,0.87,0.04,-0.04,1.03,0.04,-0.04,0.77,0.11,-0.09,0.93,0.09,-0.11,syn,1,0
1335,2052968773786517760.000000,12.53,0.02,0.75,0.02,6393,100,0.16,0.06,12.9,1.85,0.08,-0.08,1.42,0.04,-0.03,1.83,0.06,-0.06,0.23,0.02,-0.02,0.90,0.12,-0.13,syn,1,0
1336,2073274618947678464.000000,13.28,0.03,1.06,0.03,5779,100,0.10,0.06,2.1,0.96,0.05,-0.04,1.01,0.03,-0.04,0.97,0.03,-0.02,1.11,0.09,-0.10,1.01,0.07,-0.09,syn,1,0
1338,2053165655089863680.000000,13.05,0.03,1.19,0.02,5684,100,-0.17,0.06,1.7,0.97,0.04,-0.04,0.89,0.04,-0.04,0.96,0.03,-0.03,0.99,0.11,-0.10,1.16,0.12,-0.14,syn,1,0
1344,2100219392634493440.000000,12.00,0.02,1.31,0.01,6094,100,-0.31,0.06,2.4,1.37,0.05,-0.05,1.02,0.05,-0.05,1.36,0.03,-0.03,0.40,0.04,-0.03,1.68,0.17,-0.22,syn,1,1
1353,2078515170549178880.000000,12.51,0.02,1.44,0.02,5991,100,0.02,0.06,5.8,1.00,0.04,-0.04,1.05,0.03,-0.04,1.00,0.02,-0.02,1.04,0.06,-0.07,1.42,0.09,-0.11,syn,1,1
1356,2125814958179612672.000000,13.61,0.05,0.52,0.02,5722,100,0.22,0.06,3.6,1.71,0.11,-0.10,1.16,0.09,-0.05,1.66,0.09,-0.08,0.25,0.05,-0.04,0.50,0.07,-0.08,syn,1,0
1358,2078000289864478976.000000,13.15,0.03,1.70,0.03,4611,110,0.10,0.09,nan,0.73,0.03,-0.03,0.74,0.03,-0.03,0.72,0.03,-0.02,1.95,0.19,-0.19,1.54,0.29,-10.36,emp,1,1
1359,2101955968172274432.000000,13.53,0.03,0.94,0.02,5771,100,-0.16,0.06,0.2,0.97,0.05,-0.05,0.92,0.04,-0.04,0.95,0.03,-0.03,1.04,0.13,-0.12,0.99,0.07,-0.09,syn,1,0
1360,2105538623730974720.000000,13.45,0.04,1.46,0.03,4960,100,-0.12,0.06,2.3,0.70,0.04,-0.03,0.75,0.03,-0.03,0.72,0.03,-0.02,1.94,0.20,-0.23,1.43,0.07,-0.08,syn,1,0
1363,2102509125599126016.000000,14.15,0.06,0.58,0.03,5647,100,0.24,0.06,2.1,1.19,0.09,-0.08,1.04,0.04,-0.04,1.15,0.08,-0.07,0.65,0.14,-0.12,0.56,0.07,-0.08,syn,1,0
1364,2077140987172577280.000000,13.97,0.06,0.97,0.04,5310,100,0.08,0.06,1.4,0.81,0.05,-0.05,0.88,0.03,-0.03,0.83,0.03,-0.03,1.53,0.14,-0.19,0.90,0.06,-0.08,syn,1,0
1366,2105506119417943040.000000,13.66,0.04,1.05,0.02,5480,100,0.10,0.06,0.7,0.83,0.04,-0.04,0.92,0.03,-0.03,0.85,0.02,-0.02,1.48,0.10,-0.12,0.97,0.06,-0.08,syn,1,0
1367,2105474852056221696.000000,12.99,0.03,1.76,0.02,4967,100,-0.08,0.06,1.4,0.72,0.03,-0.03,0.76,0.03,-0.03,0.74,0.03,-0.03,1.87,0.21,-0.22,1.73,0.08,-0.10,syn,1,0
1375,2102490189082470400.000000,12.23,0.02,1.05,0.02,6229,100,-0.20,0.06,8.8,1.52,0.06,-0.06,1.16,0.04,-0.06,1.50,0.04,-0.04,0.34,0.03,-0.03,1.36,0.14,-0.18,syn,1,0
1378,2078008845439403008.000000,11.70,0.01,1.22,0.02,5602,100,-0.26,0.06,2.2,1.78,0.07,-0.07,0.96,0.03,-0.03,1.76,0.04,-0.04,0.17,0.01,-0.01,1.52,0.19,-0.24,syn,1,0
1379,2077954866292643840.000000,12.16,0.02,1.71,0.02,5688,100,-0.09,0.06,1.6,1.00,0.04,-0.04,0.92,0.04,-0.04,1.00,0.02,-0.02,0.92,0.09,-0.08,1.70,0.16,-0.21,syn,1,1
1390,2080043766583653888.000000,12.96,0.03,1.53,0.04,4358,70,0.17,0.09,nan,0.92,0.04,-0.04,0.76,0.01,-0.01,0.79,0.01,-0.01,1.56,0.04,-0.04,2.04,0.10,-0.12,emp,1,0
1393,2107020078208649728.000000,12.77,0.03,2.67,0.04,3920,70,0.22,0.09,nan,0.63,0.02,-0.02,0.61,0.01,-0.01,0.63,0.02,-0.02,2.45,0.15,-0.14,2.99,0.29,-0.27,emp,1,1
1396,2130315224909221120.000000,14.17,0.06,0.76,0.03,5502,100,0.10,0.06,1.5,0.91,0.06,-0.05,0.93,0.04,-0.04,0.91,0.04,-0.03,1.23,0.16,-0.17,0.76,0.05,-0.06,syn,1,0
1397,2085274349558724096.000000,12.43,0.03,3.09,0.03,3974,70,-0.33,0.09,nan,0.62,0.02,-0.02,0.59,0.01,-0.02,0.59,0.02,-0.03,2.79,0.32,-0.20,4.54,0.48,-0.46,emp,1,1
1399,2079807440305520896.000000,13.74,0.05,1.24,0.03,4657,110,0.13,0.09,nan,0.76,0.03,-0.03,0.76,0.03,-0.03,0.74,0.03,-0.03,1.84,0.20,-0.19,1.11,0.21,-7.64,emp,1,1
1403,2127461236320786688.000000,12.88,0.02,2.16,0.03,4328,70,0.15,0.09,nan,0.67,0.02,-0.02,0.69,0.03,-0.03,0.67,0.02,-0.02,2.24,0.18,-0.18,2.14,0.11,-0.12,emp,1,1
1404,2106246984096567552.000000,13.48,0.04,1.60,0.04,4360,70,-0.05,0.09,nan,0.69,0.03,-0.03,0.67,0.03,-0.02,0.66,0.02,-0.02,2.30,0.21,-0.19,1.72,0.11,-0.11,emp,1,1
1408,2127463224886292224.000000,11.81,0.01,3.75,0.02,4106,70,-0.06,0.09,nan,0.67,0.02,-0.02,0.63,0.02,-0.02,0.64,0.02,-0.02,2.41,0.24,-0.20,4.51,0.39,-0.39,emp,1,1
1411,2085449103185619200.000000,11.69,0.02,1.87,0.02,5698,100,0.36,0.06,2.6,1.16,0.05,-0.04,1.09,0.04,-0.04,1.15,0.02,-0.02,0.71,0.06,-0.06,1.64,0.20,-0.22,syn,1,1
1412,2127396880530950144.000000,12.25,0.02,1.08,0.02,5935,100,0.12,0.06,3.8,1.48,0.06,-0.06,1.17,0.04,-0.06,1.47,0.03,-0.03,0.36,0.03,-0.03,1.09,0.13,-0.16,syn,1,1
1413,2106402496271967232.000000,12.72,0.03,0.61,0.02,5286,100,-0.01,0.06,2.7,2.27,0.14,-0.13,1.13,0.05,-0.05,2.24,0.10,-0.10,0.10,0.01,-0.01,0.68,0.11,-0.14,syn,1,0
1420,2129476744214357760.000000,13.49,0.05,1.30,0.03,4574,110,0.15,0.09,nan,0.82,0.04,-0.04,0.75,0.03,-0.03,0.74,0.03,-0.03,1.78,0.21,-0.17,1.30,0.25,-9.22,emp,1,1
1421,2132753598101499904.000000,13.70,0.04,0.84,0.03,5632,100,0.04,0.06,2.2,1.02,0.06,-0.06,0.95,0.04,-0.04,1.00,0.05,-0.04,0.93,0.15,-0.13,0.82,0.08,-0.10,syn,1,0
1424,2129861435845006336.000000,12.91,0.03,1.90,0.03,4604,110,0.10,0.09,nan,0.72,0.03,-0.03,0.74,0.03,-0.03,0.72,0.03,-0.02,1.96,0.19,-0.19,1.71,0.32,-11.66,emp,1,1
1426,2131748747552136960.000000,12.78,0.03,1.47,0.02,5689,100,-0.13,0.06,1.3,0.87,0.04,-0.04,0.91,0.03,-0.03,0.87,0.02,-0.02,1.35,0.10,-0.11,1.44,0.09,-0.13,syn,1,0
1427,2131232114526859520.000000,13.06,0.03,2.34,0.05,4096,70,-0.24,0.09,nan,0.62,0.02,-0.02,0.59,0.02,-0.02,0.59,0.02,-0.03,2.85,0.35,-0.27,2.80,0.23,-0.25,emp,1,1
1428,2129939398090453504.000000,12.52,0.03,2.34,0.02,4716,110,-0.09,0.09,nan,0.69,0.02,-0.02,0.71,0.03,-0.03,0.70,0.03,-0.03,2.07,0.21,-0.20,2.08,0.37,-13.80,emp,1,1
1430,2143758128946412032.000000,13.07,0.03,1.95,0.03,4382,70,-0.30,0.09,nan,0.68,0.02,-0.02,0.64,0.02,-0.02,0.63,0.02,-0.02,2.50,0.23,-0.21,2.27,0.14,-0.17,emp,1,1
1431,2131260667469179904.000000,11.81,0.03,2.14,0.02,5532,100,0.26,0.06,0.3,0.95,0.04,-0.04,1.00,0.03,-0.04,0.95,0.02,-0.02,1.17,0.08,-0.09,1.90,0.18,-0.24,syn,1,1
1432,2131737340118958336.000000,13.44,0.04,0.97,0.02,5676,100,0.11,0.06,1.8,0.97,0.05,-0.05,0.99,0.04,-0.04,0.97,0.03,-0.03,1.08,0.11,-0.12,0.89,0.08,-0.11,syn,1,0
1434,2131884640317332480.000000,12.71,nan,1.97,0.02,4640,110,0.14,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
1436,2131867357368794624.000000,12.71,0.03,1.41,0.02,5658,100,0.18,0.06,1.5,0.94,0.04,-0.04,1.00,0.03,-0.04,0.94,0.02,-0.02,1.18,0.08,-0.09,1.33,0.09,-0.13,syn,1,0
1438,2129014330855767040.000000,12.43,0.03,0.75,0.02,5675,100,0.17,0.06,3.9,2.02,0.09,-0.09,1.21,0.03,-0.03,2.00,0.06,-0.06,0.15,0.01,-0.01,0.81,0.11,-0.13,syn,1,1
1439,2129512821938786304.000000,11.53,0.02,1.24,0.02,5974,100,0.13,0.06,4.9,1.80,0.08,-0.07,1.29,0.04,-0.10,1.78,0.05,-0.05,0.22,0.02,-0.02,1.31,0.17,-0.18,syn,1,1
1442,2132086400701217792.000000,10.91,0.02,2.98,0.02,5555,100,0.42,0.06,0.6,1.02,0.04,-0.04,1.05,0.04,-0.04,1.02,0.02,-0.02,0.98,0.08,-0.08,2.33,0.29,-0.31,syn,1,1
1444,2086727319810829312.000000,12.59,0.02,0.64,0.02,6191,100,0.10,0.06,8.3,2.12,0.10,-0.10,1.42,0.04,-0.09,2.09,0.07,-0.07,0.15,0.02,-0.01,0.86,0.12,-0.14,syn,1,1
1445,2131859244171951616.000000,11.15,0.02,1.78,0.02,6351,100,0.14,0.06,13.8,1.44,0.05,-0.05,1.30,0.03,-0.03,1.43,0.02,-0.03,0.44,0.03,-0.02,1.90,0.18,-0.27,syn,1,1
1459,2130342197304003584.000000,12.78,0.02,1.95,0.03,4122,70,0.17,0.09,nan,0.82,0.03,-0.03,0.67,0.03,-0.02,0.68,0.02,-0.02,2.07,0.19,-0.14,2.58,0.19,-0.17,emp,1,0
1461,2130368654301772544.000000,13.54,0.04,1.01,0.05,4732,110,-0.01,0.09,nan,1.01,0.06,-0.06,0.79,0.02,-0.02,0.84,0.03,-0.02,1.31,0.11,-0.10,1.22,0.23,-7.86,emp,1,0
1463,2102957172287109632.000000,10.97,0.01,1.64,0.06,6475,100,-0.04,0.06,10.3,1.69,0.09,-0.08,1.32,0.03,-0.03,1.66,0.07,-0.07,0.28,0.03,-0.03,2.16,0.19,-0.27,syn,1,0
1466,2107281899415318784.000000,13.95,0.07,1.17,0.04,4610,110,0.14,0.09,nan,0.73,0.04,-0.04,0.75,0.03,-0.03,0.73,0.03,-0.03,1.92,0.20,-0.20,1.02,0.20,-7.31,emp,1,1
1474,2135604425595213312.000000,11.86,0.02,1.01,0.02,6413,100,0.18,0.06,13.6,1.82,0.08,-0.07,1.43,0.04,-0.03,1.80,0.06,-0.05,0.24,0.02,-0.02,1.28,0.13,-0.19,syn,1,1
1475,2073652546016392448.000000,13.20,0.03,1.87,0.04,4257,70,-0.11,0.09,nan,0.69,0.03,-0.03,0.65,0.02,-0.02,0.65,0.02,-0.02,2.38,0.21,-0.17,2.17,0.16,-0.17,emp,1,1
1477,2102997755438734336.000000,14.00,0.05,0.99,0.03,5252,100,-0.02,0.06,2.4,0.78,0.05,-0.04,0.84,0.03,-0.03,0.79,0.03,-0.02,1.66,0.15,-0.18,0.96,0.05,-0.06,syn,1,0
1478,2133344791759137280.000000,10.86,0.02,3.37,0.02,5551,100,0.04,0.06,0.6,0.93,0.04,-0.04,0.93,0.04,-0.04,0.92,0.02,-0.02,1.17,0.10,-0.10,3.21,0.28,-0.36,syn,1,1
1480,2105604800586437632.000000,13.86,0.05,1.22,0.04,4938,100,-0.19,0.06,2.9,0.70,0.04,-0.04,0.73,0.03,-0.03,0.71,0.03,-0.03,2.00,0.23,-0.24,1.22,0.06,-0.06,syn,1,1
1483,2133092591280162816.000000,12.81,0.03,0.87,0.01,5807,100,0.29,0.06,1.8,1.46,0.06,-0.06,1.18,0.04,-0.06,1.45,0.04,-0.04,0.38,0.04,-0.03,0.76,0.09,-0.11,syn,1,0
1484,2130032994018287104.000000,12.93,0.11,1.55,0.03,4725,110,0.13,0.09,nan,0.86,0.05,-0.05,0.78,0.03,-0.02,0.79,0.03,-0.03,1.52,0.18,-0.14,1.57,0.31,-9.78,emp,1,0
1486,2078195212660287488.000000,13.90,0.06,0.74,0.03,5715,100,0.16,0.06,1.6,1.05,0.07,-0.06,1.02,0.04,-0.04,1.03,0.05,-0.04,0.90,0.14,-0.13,0.67,0.07,-0.09,syn,1,0
1494,2134972275129562624.000000,13.44,0.04,1.42,0.04,4373,70,-0.02,0.09,nan,0.79,0.04,-0.04,0.69,0.03,-0.02,0.69,0.02,-0.02,2.08,0.20,-0.16,1.72,0.11,-0.11,emp,1,1
1501,2102794517586604288.000000,13.48,0.03,1.57,0.04,4510,110,-0.41,0.09,nan,0.68,0.03,-0.03,0.63,0.02,-0.02,0.63,0.02,-0.02,2.51,0.23,-0.22,1.82,0.10,-0.12,emp,1,1
1510,2135140981443805184.000000,13.87,0.06,1.34,0.03,4680,110,-0.03,0.09,nan,0.65,0.03,-0.03,0.71,0.03,-0.03,0.68,0.03,-0.02,2.18,0.21,-0.21,1.13,0.20,-7.21,emp,1,1
1514,2127691687086265088.000000,12.78,0.02,2.66,0.02,4181,70,-0.50,0.09,nan,0.60,0.02,-0.02,0.57,0.02,-0.02,0.55,0.02,-0.02,3.27,0.23,-0.24,3.19,0.21,-0.21,emp,1,0
1515,2105113765565227520.000000,11.60,0.02,4.79,0.02,4009,70,-0.44,0.09,nan,0.60,0.02,-0.02,0.56,0.02,-0.02,0.55,0.03,-0.03,3.24,0.35,-0.38,6.57,0.65,-0.63,emp,1,1
1527,2078779328215060992.000000,13.12,0.03,1.24,0.02,5418,100,0.02,0.06,0.4,0.93,0.04,-0.04,0.89,0.04,-0.04,0.92,0.03,-0.03,1.14,0.14,-0.12,1.18,0.11,-0.14,syn,1,0
1528,2077988401397704192.000000,12.27,0.02,2.01,0.02,5342,100,0.09,0.06,1.5,0.84,0.04,-0.03,0.89,0.03,-0.03,0.84,0.02,-0.01,1.47,0.10,-0.12,1.91,0.13,-0.17,syn,1,1
1529,2130625287187139072.000000,12.93,0.02,0.88,0.02,5887,100,-0.20,0.06,1.9,1.34,0.06,-0.06,0.97,0.04,-0.04,1.33,0.04,-0.04,0.41,0.04,-0.04,0.97,0.11,-0.14,syn,1,0
1530,2133609705341815808.000000,11.75,0.03,1.62,0.02,6015,100,-0.43,0.06,1.0,1.25,0.05,-0.05,0.92,0.04,-0.04,1.24,0.03,-0.03,0.48,0.05,-0.04,2.09,0.19,-0.25,syn,1,1
1531,2129894833510904320.000000,11.55,0.02,3.14,0.23,5799,100,-0.06,0.06,3.1,0.72,0.07,-0.06,0.94,0.03,-0.03,0.88,0.04,-0.04,1.38,0.15,-0.17,2.27,0.18,-0.25,syn,1,0
1532,2132686356093801472.000000,11.54,0.02,1.56,0.02,6143,100,0.15,0.06,6.6,1.41,0.06,-0.05,1.23,0.03,-0.03,1.40,0.03,-0.03,0.44,0.03,-0.03,1.62,0.18,-0.25,syn,1,1
1533,2105673726221976576.000000,12.56,0.02,1.43,0.01,5883,100,-0.23,0.06,0.9,0.98,0.04,-0.04,0.93,0.04,-0.04,0.97,0.02,-0.02,1.00,0.10,-0.09,1.53,0.10,-0.14,syn,1,1
1534,2101093092063293952.000000,12.24,0.02,1.15,0.02,6208,100,0.04,0.06,8.1,1.37,0.05,-0.05,1.20,0.03,-0.04,1.36,0.03,-0.04,0.46,0.05,-0.03,1.27,0.12,-0.16,syn,1,1
1535,2134932314753757184.000000,11.59,0.02,2.40,0.02,5779,100,-0.33,0.06,0.5,0.91,0.04,-0.03,0.87,0.04,-0.04,0.91,0.02,-0.02,1.14,0.11,-0.10,2.56,0.17,-0.22,syn,1,1
1536,2130131297229656832.000000,11.33,0.02,1.70,0.02,5906,100,0.22,0.06,3.1,1.45,0.06,-0.06,1.19,0.03,-0.06,1.44,0.03,-0.03,0.39,0.03,-0.03,1.61,0.20,-0.24,syn,1,1
1537,2119196585370036736.000000,10.51,0.01,1.96,0.02,6209,100,-0.13,0.06,6.2,1.79,0.07,-0.06,1.25,0.03,-0.09,1.77,0.04,-0.03,0.22,0.02,-0.02,2.54,0.30,-0.36,syn,1,1
1546,2073614539843223808.000000,12.85,0.03,2.81,0.30,6167,100,-0.01,0.06,4.9,0.44,0.07,-0.05,0.00,0.00,-0.00,0.00,0.00,-0.00,0.00,0.00,-0.00,1.00,0.10,-0.13,syn,1,0
1552,2078982634786330112.000000,13.59,0.03,1.34,0.03,4724,110,0.11,0.09,nan,0.75,0.03,-0.03,0.76,0.03,-0.03,0.74,0.03,-0.03,1.83,0.19,-0.20,1.19,0.22,-7.16,emp,1,1
1557,2076565805151925760.000000,12.63,0.03,2.33,0.03,4678,110,0.05,0.09,nan,0.66,0.02,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.12,0.19,-0.19,1.92,0.36,-12.29,emp,1,1
1563,2073547954981763328.000000,13.70,0.04,1.18,0.03,5101,100,0.10,0.06,2.0,0.77,0.04,-0.04,0.83,0.03,-0.03,0.80,0.04,-0.03,1.59,0.19,-0.23,1.12,0.06,-0.07,syn,1,0
1567,2102067396802935808.000000,13.50,0.04,1.31,0.03,4912,100,-0.08,0.06,2.2,0.77,0.04,-0.04,0.75,0.03,-0.03,0.75,0.03,-0.03,1.74,0.24,-0.21,1.34,0.07,-0.09,syn,1,1
1569,2105327723655307776.000000,13.34,0.04,1.78,0.03,4546,110,-0.27,0.09,nan,0.64,0.03,-0.03,0.65,0.02,-0.02,0.63,0.02,-0.02,2.50,0.22,-0.22,1.82,0.11,-0.13,emp,1,1
1576,2073691303802278912.000000,12.32,0.02,1.76,0.02,5579,100,0.25,0.06,2.0,0.91,0.04,-0.04,0.99,0.03,-0.03,0.92,0.02,-0.02,1.26,0.07,-0.08,1.58,0.12,-0.16,syn,1,1
1577,2133259510888931328.000000,13.39,0.04,1.88,0.04,4189,70,-0.06,0.09,nan,0.64,0.03,-0.03,0.63,0.02,-0.02,0.62,0.02,-0.02,2.54,0.26,-0.24,2.03,0.16,-0.16,emp,1,1
1581,2105221139747765504.000000,13.66,0.04,0.45,0.03,5437,100,0.24,0.06,2.6,1.98,0.18,-0.16,1.14,0.06,-0.05,1.89,0.15,-0.14,0.16,0.03,-0.03,0.55,0.08,-0.09,syn,1,0
1584,2130552994298492416.000000,13.19,0.03,2.09,0.03,4156,70,-0.10,0.09,nan,0.64,0.02,-0.02,0.62,0.02,-0.02,0.62,0.02,-0.02,2.58,0.26,-0.24,2.35,0.20,-0.21,emp,1,1
1586,2080548957816448000.000000,12.70,0.02,2.08,0.02,4622,110,0.11,0.09,nan,0.73,0.02,-0.02,0.74,0.03,-0.03,0.72,0.03,-0.02,1.93,0.19,-0.19,1.81,0.34,-13.26,emp,1,1
1588,2101525749889208576.000000,11.91,0.02,3.96,0.02,4108,70,-0.28,0.09,nan,0.61,0.02,-0.02,0.59,0.02,-0.02,0.58,0.03,-0.02,2.91,0.30,-0.30,4.76,0.37,-0.41,emp,1,1
1589,2073776859551124992.000000,13.19,0.03,0.75,0.70,6030,100,-0.12,0.06,4.5,3.57,2.74,-1.70,1.04,0.09,-0.06,1.17,0.39,-0.20,0.56,0.39,-0.29,1.09,0.06,-0.08,syn,1,0
1590,2076572092984363008.000000,13.45,0.04,1.42,0.16,4828,100,-0.12,0.06,3.0,0.77,0.11,-0.09,0.73,0.03,-0.03,0.72,0.04,-0.03,1.93,0.26,-0.25,1.48,0.07,-0.08,syn,1,0
1596,2086315415269037568.000000,12.85,0.03,1.86,0.02,4525,110,0.16,0.09,nan,0.76,0.03,-0.03,0.74,0.03,-0.03,0.73,0.02,-0.02,1.89,0.19,-0.17,1.86,0.31,-11.58,emp,1,1
1598,2127798442794046976.000000,12.63,0.02,1.68,0.02,5452,100,-0.12,0.06,0.4,0.84,0.04,-0.03,0.86,0.03,-0.04,0.84,0.02,-0.02,1.45,0.13,-0.14,1.70,0.10,-0.13,syn,1,0
1601,2101340791416961536.000000,12.99,0.03,0.75,0.02,5558,100,-0.10,0.06,1.7,1.59,0.08,-0.07,0.95,0.04,-0.03,1.56,0.05,-0.05,0.24,0.03,-0.02,0.74,0.10,-0.13,syn,1,0
1606,2127811705651952128.000000,12.26,0.02,1.91,0.01,5440,100,0.14,0.06,1.6,0.87,0.04,-0.03,0.93,0.03,-0.03,0.88,0.02,-0.01,1.37,0.09,-0.10,1.85,0.11,-0.16,syn,1,1
1608,2119534646538533888.000000,12.42,0.03,1.31,0.02,5916,100,-0.03,0.06,2.8,1.14,0.05,-0.04,1.02,0.04,-0.04,1.13,0.03,-0.03,0.70,0.07,-0.06,1.29,0.14,-0.18,syn,1,1
1609,2053438127812903424.000000,12.59,0.03,1.34,0.02,5970,100,-0.43,0.06,2.7,1.02,0.04,-0.04,0.89,0.04,-0.04,1.02,0.02,-0.02,0.84,0.09,-0.08,1.55,0.11,-0.14,syn,1,1
1612,2131593785132997632.000000,7.49,0.02,11.29,0.03,6095,100,-0.14,0.06,2.8,1.25,0.05,-0.04,1.06,0.04,-0.04,1.24,0.02,-0.02,0.55,0.04,-0.04,11.86,1.34,-1.70,syn,1,1
1615,2076194101502797824.000000,9.99,0.02,3.46,0.02,6013,100,0.22,0.06,7.9,1.29,0.05,-0.05,1.18,0.04,-0.04,1.28,0.03,-0.03,0.55,0.05,-0.04,3.91,0.28,-0.37,syn,1,1
1616,2127259505997243648.000000,10.27,0.01,3.25,0.02,6067,100,0.18,0.06,5.3,1.20,0.04,-0.04,1.17,0.04,-0.04,1.20,0.02,-0.02,0.68,0.05,-0.05,3.15,0.29,-0.40,syn,1,1
1618,2077243138673356800.000000,10.33,0.02,2.52,0.03,6209,100,0.13,0.06,10.1,1.49,0.06,-0.05,1.27,0.03,-0.03,1.47,0.05,-0.03,0.39,0.03,-0.04,2.59,0.32,-0.44,syn,1,1
1619,2076237253025202688.000000,9.59,0.02,8.42,0.03,4838,100,-0.25,0.06,2.7,0.72,0.03,-0.03,0.70,0.03,-0.02,0.70,0.03,-0.02,2.02,0.24,-0.21,9.07,0.42,-0.47,syn,1,1
1621,2073804411752924160.000000,10.51,0.02,1.82,0.03,6089,100,0.02,0.06,5.9,1.96,0.08,-0.07,1.30,0.06,-0.08,1.93,0.04,-0.04,0.18,0.02,-0.02,2.22,0.28,-0.31,syn,1,1
1623,2132051933586262784.000000,10.48,0.02,2.28,0.03,5700,100,0.03,0.06,2.1,1.62,0.07,-0.07,1.05,0.04,-0.04,1.61,0.04,-0.04,0.25,0.02,-0.02,2.47,0.30,-0.39,syn,1,0
1628,2078450436800904448.000000,11.60,0.02,1.28,0.02,6264,100,0.15,0.06,10.4,1.68,0.07,-0.06,1.34,0.03,-0.03,1.66,0.04,-0.04,0.29,0.02,-0.02,1.81,0.11,-0.14,syn,1,1
1629,2127019915540964352.000000,12.13,0.01,1.35,0.02,5802,100,0.26,0.06,3.2,1.27,0.05,-0.05,1.12,0.04,-0.04,1.26,0.03,-0.03,0.55,0.05,-0.04,1.19,0.14,-0.16,syn,1,1
1631,2127084344351845632.000000,13.44,0.03,1.61,0.11,5149,100,0.36,0.06,3.1,0.63,0.05,-0.05,0.89,0.03,-0.03,0.82,0.02,-0.02,1.59,0.12,-0.14,1.03,0.09,-0.12,syn,1,0
1632,2127422890853328128.000000,12.04,0.02,1.20,0.01,6088,100,0.02,0.06,7.6,1.47,0.06,-0.05,1.18,0.04,-0.05,1.46,0.03,-0.03,0.37,0.03,-0.03,1.25,0.16,-0.19,syn,1,1
1639,2086514426874387456.000000,12.24,0.03,0.69,0.01,6025,100,0.03,0.06,6.1,2.33,0.10,-0.10,1.33,0.04,-0.03,2.30,0.07,-0.07,0.11,0.01,-0.01,0.38,0.05,-0.07,syn,1,0
1647,2086932653608912896.000000,12.52,0.03,0.98,0.08,5697,100,0.26,0.06,3.7,1.50,0.15,-0.13,1.12,0.07,-0.06,1.43,0.11,-0.11,0.37,0.08,-0.07,1.01,0.12,-0.13,syn,1,0
1649,2131817707546856448.000000,11.79,0.02,4.55,0.02,3865,70,0.26,0.09,nan,0.60,0.02,-0.02,0.58,0.01,-0.01,0.60,0.02,-0.02,2.68,0.15,-0.15,4.85,0.50,-0.47,emp,1,1
1655,2132214871762396160.000000,12.19,0.02,1.89,0.01,5541,100,-0.09,0.06,0.3,0.91,0.04,-0.04,0.89,0.04,-0.04,0.90,0.02,-0.02,1.19,0.11,-0.11,1.90,0.15,-0.20,syn,1,1
1658,2052441008208934144.000000,12.09,0.02,1.24,0.02,6278,100,0.16,0.06,9.7,1.35,0.05,-0.05,1.27,0.03,-0.04,1.33,0.04,-0.03,0.53,0.03,-0.05,1.27,0.11,-0.16,syn,1,1
1665,2076517323560360448.000000,12.66,0.03,1.02,0.02,5978,100,0.32,0.06,2.9,1.30,0.06,-0.05,1.21,0.03,-0.04,1.28,0.04,-0.03,0.56,0.06,-0.05,0.85,0.12,-0.14,syn,1,1
1666,2101116353607053824.000000,13.26,0.04,0.75,0.02,6420,100,0.11,0.06,14.2,1.31,0.06,-0.06,1.27,0.03,-0.03,1.29,0.04,-0.04,0.58,0.06,-0.05,0.76,0.05,-0.07,syn,1,0
1669,2101136385334437632.000000,12.74,0.03,0.97,0.02,6140,100,-0.05,0.06,6.9,1.30,0.06,-0.05,1.12,0.04,-0.04,1.28,0.04,-0.03,0.52,0.05,-0.05,0.99,0.11,-0.15,syn,1,1
1671,2076537252208879104.000000,12.13,0.02,1.35,0.02,5961,100,0.07,0.06,3.5,1.26,0.05,-0.05,1.10,0.04,-0.04,1.25,0.03,-0.03,0.56,0.05,-0.05,1.26,0.15,-0.18,syn,1,1
1672,2101170951231556864.000000,13.34,0.03,1.66,0.04,4438,70,0.12,0.09,nan,0.70,0.03,-0.03,0.71,0.03,-0.03,0.69,0.02,-0.02,2.10,0.19,-0.18,1.68,0.09,-0.11,emp,1,1
1687,2101473385648356608.000000,12.93,0.03,1.99,0.03,4575,110,-0.09,0.09,nan,0.68,0.02,-0.02,0.69,0.03,-0.03,0.68,0.02,-0.02,2.19,0.21,-0.20,2.01,0.12,-0.17,emp,1,1
1688,2075389018477664256.000000,12.85,0.02,0.79,0.02,5993,100,0.18,0.06,5.6,1.58,0.07,-0.07,1.24,0.04,-0.06,1.56,0.05,-0.05,0.32,0.03,-0.03,0.78,0.10,-0.12,syn,1,0
1692,2077540827141811200.000000,10.78,0.01,3.74,0.02,5440,100,0.38,0.06,2.7,0.87,0.04,-0.03,0.98,0.02,-0.03,0.89,0.01,-0.01,1.37,0.06,-0.07,3.31,0.23,-0.32,syn,1,1
1695,2078446691589261824.000000,12.26,0.02,1.20,0.02,5885,100,0.14,0.06,3.8,1.36,0.06,-0.05,1.12,0.04,-0.05,1.34,0.03,-0.03,0.45,0.04,-0.04,1.15,0.14,-0.16,syn,1,1
1702,2078524482038704128.000000,12.20,0.02,7.47,0.04,3403,70,-0.20,0.09,nan,0.36,0.01,-0.01,0.34,0.01,-0.01,0.36,0.01,-0.01,7.09,0.31,-0.27,15.13,2.53,-4.27,emp,1,0
1706,2078726238114989824.000000,12.21,0.02,2.17,0.02,5106,100,0.02,0.06,2.4,0.83,0.04,-0.03,0.82,0.04,-0.03,0.82,0.02,-0.02,1.44,0.14,-0.12,1.80,0.24,-0.66,syn,1,1
1707,2078635910668511744.000000,13.58,0.04,0.89,0.03,5688,100,-0.27,0.06,0.5,1.02,0.05,-0.05,0.85,0.04,-0.04,1.01,0.04,-0.04,0.81,0.12,-0.10,1.00,0.08,-0.11,syn,1,0
1711,2126835717285958912.000000,12.97,0.02,1.67,0.02,4994,100,0.24,0.06,2.1,0.76,0.04,-0.03,0.84,0.03,-0.03,0.80,0.03,-0.03,1.62,0.16,-0.21,1.56,0.08,-0.10,syn,1,1
1713,2126214287057239552.000000,12.54,0.02,2.62,0.03,4221,70,-0.06,0.09,nan,0.66,0.02,-0.02,0.64,0.02,-0.02,0.64,0.02,-0.02,2.44,0.21,-0.20,2.90,0.23,-0.22,emp,1,1
1715,2128151660905893376.000000,11.47,0.02,2.02,0.02,5820,100,-0.25,0.06,1.1,1.14,0.05,-0.04,0.91,0.04,-0.04,1.14,0.02,-0.02,0.61,0.06,-0.05,2.24,0.23,-0.28,syn,1,1
1716,2080476321330727936.000000,12.62,0.02,2.14,0.02,4683,110,0.13,0.09,nan,0.72,0.02,-0.02,0.75,0.03,-0.03,0.73,0.03,-0.02,1.90,0.18,-0.19,1.84,0.35,-11.72,emp,1,1
1726,2078316296378319360.000000,10.84,0.01,4.65,0.01,4648,110,0.12,0.09,nan,0.75,0.02,-0.02,0.75,0.03,-0.03,0.74,0.03,-0.03,1.84,0.19,-0.19,4.24,0.81,-28.42,emp,1,0
1731,nan,13.36,0.04,nan,nan,4629,110,0.15,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
1738,2052984785425250304.000000,11.51,0.02,2.82,0.02,5310,100,0.26,0.06,2.3,0.85,0.04,-0.03,0.93,0.02,-0.03,0.86,0.01,-0.01,1.46,0.08,-0.10,2.59,0.18,-0.25,syn,1,1
1739,2125791353038996480.000000,13.48,0.04,0.65,0.03,5795,100,0.08,0.06,2.6,1.44,0.09,-0.08,1.08,0.06,-0.05,1.40,0.07,-0.07,0.38,0.06,-0.05,0.72,0.09,-0.10,syn,1,0
1751,2085527924426959104.000000,12.52,0.02,2.08,0.02,5134,100,-0.01,0.06,2.5,0.75,0.03,-0.03,0.81,0.03,-0.03,0.78,0.03,-0.03,1.69,0.19,-0.23,1.99,0.10,-0.12,syn,1,0
1754,2076155515517119744.000000,11.93,0.02,1.60,0.01,6184,100,-0.05,0.06,6.8,1.16,0.04,-0.04,1.11,0.04,-0.04,1.15,0.03,-0.02,0.72,0.06,-0.06,1.65,0.13,-0.17,syn,1,1
1779,2085559604106082816.000000,11.77,0.02,2.07,0.01,5867,100,0.33,0.06,7.0,0.98,0.04,-0.04,1.08,0.02,-0.03,1.00,0.01,-0.01,1.08,0.04,-0.05,1.88,0.11,-0.13,syn,1,1
1780,2053515437223930880.000000,13.18,0.04,1.26,0.03,4905,100,0.15,0.06,7.7,0.93,0.05,-0.05,0.82,0.02,-0.02,0.88,0.03,-0.02,1.17,0.11,-0.09,1.39,0.09,-0.10,syn,5,0
1781,2132768952604988672.000000,10.06,0.02,6.53,0.02,4906,100,0.19,0.06,3.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1783,2127790368255394048.000000,12.62,0.02,1.18,0.02,5936,100,0.12,0.06,3.1,1.14,0.05,-0.04,1.09,0.04,-0.04,1.14,0.03,-0.03,0.73,0.07,-0.06,1.11,0.12,-0.15,syn,1,1
1788,2099524776162691072.000000,12.25,0.02,2.64,0.02,4692,110,0.08,0.09,nan,0.69,0.02,-0.02,0.74,0.03,-0.03,0.72,0.03,-0.02,1.99,0.19,-0.19,2.23,0.42,-14.08,emp,1,1
1790,2104168288644696320.000000,13.66,0.04,0.79,0.02,5660,100,0.01,0.06,0.6,1.10,0.06,-0.06,0.95,0.04,-0.04,1.08,0.04,-0.04,0.74,0.11,-0.09,0.75,0.08,-0.10,syn,1,0
1792,2127132821641254400.000000,10.29,0.02,0.94,0.34,5463,100,0.06,0.06,3.6,8.34,7.57,-3.42,1.42,0.41,-0.30,2.81,1.51,-0.80,0.05,0.06,-0.03,3.15,0.39,-0.47,syn,1,0
1795,2085336265806053120.000000,12.99,0.04,1.26,0.09,4420,70,-0.39,0.09,nan,1.13,0.10,-0.09,0.00,0.00,-0.00,0.00,0.00,-0.00,0.00,0.00,-0.00,2.41,0.14,-0.16,emp,5,0
1796,2128525907175071744.000000,11.08,0.02,2.54,0.03,6050,100,-0.00,0.06,4.3,1.06,0.04,-0.04,1.07,0.03,-0.04,1.06,0.02,-0.02,0.89,0.06,-0.07,2.58,0.18,-0.23,syn,1,0
1797,2080657740749601792.000000,10.84,0.02,4.66,0.02,4973,100,0.18,0.06,4.3,0.72,0.03,-0.03,0.82,0.03,-0.03,0.78,0.03,-0.02,1.75,0.14,-0.19,4.26,0.20,-0.24,syn,1,1
1800,2131587531660567296.000000,10.81,0.02,3.76,0.03,5567,100,0.05,0.06,6.9,0.86,0.04,-0.03,0.93,0.02,-0.03,0.87,0.02,-0.01,1.42,0.07,-0.09,3.69,0.19,-0.23,syn,1,1
1802,2129703552846891008.000000,11.96,0.02,1.86,0.01,5903,100,0.03,0.06,3.2,0.99,0.04,-0.04,1.03,0.03,-0.04,0.99,0.02,-0.02,1.05,0.07,-0.08,1.84,0.12,-0.16,syn,1,1
1803,2100451630105040384.000000,11.14,0.02,4.14,0.01,4921,100,0.05,0.06,2.8,0.71,0.03,-0.03,0.78,0.03,-0.03,0.75,0.03,-0.02,1.84,0.17,-0.20,3.91,0.19,-0.22,syn,1,0
1804,2129576559253685760.000000,13.45,0.04,1.24,0.03,4963,100,0.17,0.06,9.8,0.83,0.04,-0.04,0.82,0.03,-0.03,0.82,0.02,-0.02,1.48,0.17,-0.15,1.25,0.07,-0.09,syn,1,1
1805,2101230049979183104.000000,12.21,0.02,2.01,0.02,5562,100,0.03,0.06,3.4,0.85,0.04,-0.03,0.92,0.02,-0.03,0.85,0.01,-0.02,1.47,0.08,-0.10,1.95,0.10,-0.12,syn,1,1
1806,2128079230577866752.000000,12.31,0.03,1.23,0.02,6146,100,-0.05,0.06,6.9,1.24,0.05,-0.05,1.11,0.04,-0.04,1.23,0.03,-0.03,0.59,0.06,-0.05,1.25,0.14,-0.17,syn,1,1
1808,2078083436127470080.000000,11.26,nan,2.31,0.02,6188,100,0.06,0.06,6.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1809,2078327974388092416.000000,11.25,0.02,2.62,0.02,5758,100,0.12,0.06,2.8,0.99,0.04,-0.04,1.02,0.03,-0.04,0.99,0.02,-0.02,1.05,0.07,-0.08,2.50,0.20,-0.28,syn,1,0
1812,2101846738564417536.000000,12.32,0.03,1.23,0.01,5977,100,-0.03,0.06,2.4,1.25,0.05,-0.05,1.06,0.04,-0.04,1.24,0.03,-0.03,0.55,0.05,-0.05,1.24,0.15,-0.18,syn,1,0
1813,2130326460543631360.000000,12.04,0.01,2.25,0.01,5420,100,0.07,0.06,2.1,0.83,0.03,-0.03,0.90,0.02,-0.03,0.83,0.01,-0.01,1.54,0.08,-0.10,2.17,0.11,-0.14,syn,1,1
1814,2053574639053629952.000000,11.54,0.02,1.26,0.02,5791,100,-0.50,0.06,85.3,1.81,0.08,-0.07,0.94,0.03,-0.03,1.79,0.05,-0.04,0.16,0.01,-0.01,0.33,0.01,-0.01,syn,3,1
1815,2119194936102585344.000000,11.62,0.01,3.53,0.02,4641,110,0.11,0.09,nan,0.70,0.02,-0.02,0.74,0.03,-0.03,0.72,0.02,-0.02,2.00,0.18,-0.19,2.96,0.56,-20.88,emp,1,1
1818,2105262886829785088.000000,12.48,0.03,1.77,0.02,5519,100,0.02,0.06,2.3,0.85,0.04,-0.03,0.91,0.03,-0.03,0.86,0.02,-0.02,1.45,0.09,-0.11,1.73,0.09,-0.12,syn,1,1
1819,2080453025427246848.000000,11.90,0.02,2.45,0.01,5454,100,0.05,0.06,3.2,0.80,0.03,-0.03,0.89,0.02,-0.02,0.81,0.01,-0.01,1.65,0.07,-0.09,2.32,0.11,-0.14,syn,1,1
1820,2117317588719059968.000000,11.84,0.01,2.52,0.02,5406,100,0.12,0.06,2.5,0.80,0.03,-0.03,0.90,0.02,-0.02,0.82,0.01,-0.01,1.62,0.07,-0.09,2.35,0.12,-0.15,syn,1,1
1822,2073677040206349824.000000,11.10,0.02,2.58,0.03,6109,100,-0.21,0.06,4.5,1.06,0.04,-0.04,1.01,0.04,-0.04,1.05,0.02,-0.02,0.86,0.08,-0.07,2.74,0.19,-0.27,syn,1,1
1824,2052582432887909376.000000,11.35,0.02,2.22,0.03,5987,100,-0.16,0.06,3.1,1.08,0.04,-0.04,0.99,0.04,-0.04,1.08,0.03,-0.03,0.79,0.08,-0.07,2.25,0.22,-0.28,syn,1,1
1825,2076589960045421056.000000,12.14,0.02,2.22,0.02,5371,100,0.14,0.06,4.5,0.80,0.03,-0.03,0.89,0.02,-0.02,0.82,0.01,-0.01,1.63,0.07,-0.09,2.08,0.10,-0.13,syn,1,1
1826,2075412451819530752.000000,11.91,0.02,1.74,0.02,5919,100,-0.04,0.06,2.9,1.09,0.04,-0.04,1.02,0.04,-0.04,1.08,0.02,-0.02,0.80,0.07,-0.07,1.72,0.17,-0.22,syn,1,1
1831,2132078120004385280.000000,12.29,0.03,2.02,0.01,5230,100,0.17,0.06,2.1,0.84,0.04,-0.03,0.89,0.03,-0.04,0.84,0.02,-0.02,1.49,0.10,-0.13,1.90,0.13,-0.18,syn,1,1
1832,2133021810218800384.000000,13.35,0.04,1.24,0.02,5538,100,0.02,0.06,2.9,0.81,0.04,-0.04,0.90,0.02,-0.02,0.83,0.02,-0.02,1.57,0.09,-0.11,1.18,0.06,-0.07,syn,1,0
1833,2132152474478407168.000000,11.83,0.03,3.47,0.02,4401,70,0.06,0.09,nan,0.67,0.02,-0.02,0.69,0.03,-0.03,0.67,0.02,-0.02,2.25,0.19,-0.18,3.43,0.19,-0.20,emp,1,1
1835,2128098197152438272.000000,11.67,0.02,2.08,0.04,5137,100,0.18,0.06,4.7,1.09,0.05,-0.05,0.87,0.03,-0.02,1.06,0.03,-0.03,0.72,0.06,-0.06,2.74,0.13,-0.16,syn,1,0
1837,2130979570450327040.000000,11.90,0.02,2.59,0.02,5219,100,0.14,0.06,2.9,0.78,0.03,-0.03,0.86,0.02,-0.03,0.80,0.01,-0.01,1.70,0.07,-0.10,2.42,0.12,-0.16,syn,1,1
1838,2101379205604338688.000000,12.21,0.02,3.04,0.02,4401,70,0.04,0.09,nan,0.64,0.02,-0.02,0.67,0.03,-0.02,0.65,0.02,-0.02,2.38,0.19,-0.19,2.90,0.16,-0.18,emp,1,1
1839,2103712163117363200.000000,11.42,0.02,2.98,0.06,5458,100,0.12,0.06,7.1,0.83,0.04,-0.04,0.92,0.02,-0.03,0.85,0.02,-0.02,1.50,0.09,-0.10,2.81,0.15,-0.19,syn,1,0
1840,2078038738412342784.000000,13.37,0.03,0.86,0.03,6167,100,0.05,0.06,9.5,1.11,0.06,-0.05,1.13,0.03,-0.04,1.11,0.04,-0.03,0.82,0.07,-0.08,0.88,0.05,-0.06,syn,1,0
1841,2130024026126714880.000000,11.30,0.02,3.07,0.04,5173,100,0.05,0.06,1.9,0.87,0.04,-0.04,0.83,0.04,-0.03,0.86,0.02,-0.02,1.28,0.14,-0.11,3.28,0.17,-0.22,syn,1,0
1843,2103377980301947392.000000,11.06,0.02,7.47,0.02,3669,70,0.20,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.54,0.01,-0.01,3.36,0.17,-0.17,9.15,1.36,-1.31,emp,1,1
1845,2052826318309391104.000000,12.19,0.02,2.37,0.02,4580,110,0.16,0.09,nan,0.82,0.03,-0.03,0.75,0.03,-0.03,0.75,0.03,-0.03,1.77,0.21,-0.17,2.30,0.44,-16.57,emp,1,1
1848,2105597825559486464.000000,12.01,0.02,1.01,0.24,6023,100,-0.10,0.06,6.1,2.28,1.16,-0.58,1.11,0.09,-0.08,1.48,0.32,-0.28,0.31,0.22,-0.13,1.75,0.12,-0.17,syn,1,0
1850,2079902101382181376.000000,12.66,0.02,1.06,0.02,5849,100,0.02,0.06,2.9,1.25,0.05,-0.05,1.03,0.04,-0.04,1.24,0.03,-0.03,0.53,0.05,-0.05,1.01,0.12,-0.14,syn,1,1
1852,2130393938771375104.000000,11.89,0.01,1.27,0.02,6415,100,-0.17,0.06,4.2,1.43,0.06,-0.05,1.21,0.03,-0.03,1.43,0.03,-0.04,0.41,0.04,-0.03,1.55,0.13,-0.18,syn,1,0
1854,2080314315164334592.000000,11.83,0.02,2.20,0.01,5614,100,0.05,0.06,1.2,0.92,0.04,-0.04,0.95,0.03,-0.04,0.92,0.02,-0.02,1.22,0.09,-0.10,2.17,0.14,-0.20,syn,1,1
1856,2087212616754764800.000000,12.28,0.02,2.20,0.02,5242,100,0.02,0.06,1.8,0.77,0.03,-0.03,0.84,0.02,-0.03,0.78,0.01,-0.01,1.75,0.09,-0.12,2.08,0.11,-0.15,syn,1,1
1857,2129746468160336896.000000,12.15,0.03,1.02,0.22,5774,100,-0.01,0.06,2.8,2.03,0.77,-0.44,1.04,0.09,-0.06,1.44,0.34,-0.26,0.31,0.23,-0.13,1.72,0.13,-0.18,syn,1,0
1858,2126878048483137024.000000,13.02,0.03,1.50,0.02,5432,100,0.00,0.06,1.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1860,2052975370856687616.000000,12.51,0.03,1.47,0.02,5735,100,0.13,0.06,2.5,0.99,0.04,-0.04,1.02,0.04,-0.04,0.99,0.02,-0.02,1.04,0.08,-0.09,1.45,0.10,-0.14,syn,1,1
1861,2052718085136090880.000000,12.51,0.03,1.38,0.02,6043,100,0.03,0.06,7.7,1.02,0.04,-0.04,1.07,0.03,-0.03,1.02,0.02,-0.02,0.99,0.06,-0.07,1.37,0.08,-0.08,syn,1,1
1862,2077811410082955776.000000,12.11,0.03,1.85,0.02,5607,100,0.25,0.06,1.8,0.96,0.04,-0.04,1.01,0.03,-0.04,0.96,0.02,-0.02,1.14,0.08,-0.09,1.62,0.16,-0.21,syn,1,0
1863,2131922985785232640.000000,12.31,0.03,1.40,0.01,5994,100,0.22,0.06,4.7,1.10,0.04,-0.04,1.14,0.03,-0.04,1.10,0.02,-0.02,0.84,0.05,-0.06,1.35,0.10,-0.14,syn,1,1
1864,2101002725951186432.000000,11.75,0.02,1.17,0.02,5621,100,0.13,0.06,2.1,1.79,0.08,-0.07,1.11,0.04,-0.03,1.77,0.05,-0.04,0.20,0.02,-0.02,1.27,0.17,-0.20,syn,1,1
1867,2126336710805475840.000000,11.96,0.02,4.16,0.02,3916,70,0.00,0.09,nan,0.60,0.02,-0.02,0.58,0.01,-0.01,0.59,0.02,-0.02,2.76,0.16,-0.15,5.05,0.54,-0.59,emp,1,1
1868,2101938650863923712.000000,12.29,0.01,3.30,0.03,3988,70,-0.17,0.09,nan,0.63,0.02,-0.02,0.60,0.01,-0.01,0.61,0.02,-0.02,2.63,0.20,-0.16,4.38,0.44,-0.45,emp,1,1
1871,2107311719368903680.000000,12.53,0.03,2.29,0.02,4444,70,0.19,0.09,nan,0.73,0.03,-0.02,0.73,0.03,-0.03,0.71,0.02,-0.02,1.99,0.18,-0.17,2.36,0.12,-0.17,emp,1,1
1874,2079224424266279936.000000,12.69,0.02,2.30,0.04,4322,70,-0.34,0.09,nan,0.72,0.03,-0.03,0.64,0.02,-0.02,0.64,0.02,-0.02,2.40,0.22,-0.18,2.95,0.18,-0.21,emp,1,1
1875,2086302805244921856.000000,12.93,nan,1.27,0.02,5582,100,-0.11,0.06,1.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1876,2087215262455233536.000000,12.61,0.02,2.59,0.02,4342,70,-0.30,0.09,nan,0.63,0.02,-0.02,0.62,0.02,-0.02,0.61,0.02,-0.02,2.70,0.23,-0.22,2.87,0.18,-0.21,emp,1,1
1877,2131432706679279104.000000,11.27,0.02,3.88,0.02,4890,100,0.03,0.06,2.8,0.72,0.03,-0.03,0.77,0.03,-0.03,0.75,0.03,-0.02,1.83,0.19,-0.21,3.73,0.18,-0.19,syn,1,1
1878,2099957605786905344.000000,11.69,0.02,1.49,0.02,6214,100,0.18,0.06,6.9,1.36,0.05,-0.05,1.26,0.03,-0.04,1.34,0.04,-0.03,0.52,0.03,-0.06,1.56,0.14,-0.20,syn,1,1
1879,2126373303927596032.000000,12.73,0.03,3.11,0.04,3896,70,0.29,0.09,nan,0.59,0.02,-0.02,0.57,0.01,-0.01,0.59,0.02,-0.02,2.80,0.18,-0.16,3.03,0.26,-0.26,emp,1,1
1880,2127904992341849088.000000,11.45,0.01,5.34,0.02,3882,70,-0.04,0.09,nan,0.59,0.02,-0.02,0.58,0.01,-0.01,0.59,0.01,-0.01,2.84,0.16,-0.15,6.85,0.80,-0.84,emp,1,1
1883,2132709613336959744.000000,10.61,0.02,2.16,0.03,5937,100,-0.01,0.06,6.7,1.57,0.06,-0.06,1.14,0.07,-0.06,1.56,0.03,-0.03,0.30,0.03,-0.03,1.76,0.22,-0.27,syn,1,1
1886,2085286890863482880.000000,10.92,0.02,1.86,0.03,6221,100,0.05,0.06,10.5,1.58,0.06,-0.06,1.27,0.03,-0.04,1.56,0.05,-0.03,0.33,0.02,-0.03,2.10,0.25,-0.35,syn,1,1
1888,2130652843697474816.000000,12.09,0.02,0.92,0.01,6382,100,0.09,0.06,17.1,1.80,0.07,-0.07,1.38,0.03,-0.03,1.79,0.04,-0.04,0.24,0.02,-0.02,1.25,0.11,-0.18,syn,1,1
1889,2131178238457347584.000000,13.66,0.04,1.10,0.03,5437,100,0.04,0.06,2.1,0.80,0.04,-0.04,0.89,0.02,-0.03,0.82,0.02,-0.02,1.59,0.10,-0.13,1.03,0.05,-0.07,syn,1,0
1890,2077837115462973952.000000,10.37,0.02,0.75,0.49,6087,100,0.10,0.06,7.2,11.72,9.16,-5.44,1.31,0.26,-0.15,1.85,0.94,-0.58,0.17,0.26,-0.11,2.67,0.33,-0.40,syn,1,0
1891,2127181926007695872.000000,13.26,0.03,1.42,0.03,5027,100,0.16,0.06,1.1,0.78,0.04,-0.04,0.83,0.03,-0.03,0.80,0.04,-0.03,1.58,0.19,-0.22,1.34,0.08,-0.10,syn,1,1
1893,2126597054542193664.000000,12.62,0.03,1.09,0.02,5729,100,-0.28,0.06,2.0,1.29,0.06,-0.05,0.88,0.04,-0.03,1.27,0.03,-0.03,0.42,0.04,-0.04,1.18,0.14,-0.17,syn,1,1
1894,2087243952836878080.000000,11.06,0.01,0.89,0.03,4991,100,0.18,0.06,3.1,3.52,0.19,-0.18,1.38,0.12,-0.15,3.50,0.13,-0.13,0.03,0.01,-0.00,0.97,0.13,-0.16,syn,1,0
1895,2052794982231985664.000000,13.34,0.04,1.75,0.04,4435,70,0.06,0.09,nan,0.66,0.03,-0.03,0.69,0.03,-0.03,0.67,0.02,-0.02,2.25,0.19,-0.19,1.70,0.09,-0.11,emp,1,1
1897,2102110724433416960.000000,12.51,0.02,1.25,0.02,5898,100,-0.11,0.06,2.2,1.16,0.05,-0.05,0.99,0.04,-0.04,1.15,0.03,-0.03,0.65,0.06,-0.06,1.32,0.14,-0.17,syn,1,1
1898,2105663727538050560.000000,11.72,0.01,1.79,0.01,5758,100,0.01,0.06,1.6,1.17,0.05,-0.04,0.99,0.04,-0.04,1.16,0.02,-0.02,0.63,0.05,-0.05,1.87,0.20,-0.25,syn,1,1
1901,2100001036496903168.000000,12.01,0.03,1.55,0.01,6011,100,0.15,0.06,4.4,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
1902,2076782134064256256.000000,11.45,0.02,4.57,0.03,3797,70,-0.05,0.09,nan,0.65,0.02,-0.02,0.60,0.01,-0.01,0.62,0.02,-0.02,2.48,0.14,-0.13,7.90,1.20,-1.15,emp,4,0
1904,2079733154550359552.000000,11.38,0.01,3.56,0.02,5054,100,0.01,0.06,2.7,0.73,0.03,-0.03,0.80,0.03,-0.03,0.77,0.03,-0.03,1.75,0.18,-0.22,3.38,0.17,-0.20,syn,1,1
1905,2130683904901068800.000000,11.97,0.02,2.93,0.02,4943,100,-0.12,0.06,1.3,0.69,0.03,-0.03,0.74,0.03,-0.03,0.71,0.03,-0.02,2.01,0.19,-0.22,2.82,0.13,-0.16,syn,1,1
1907,2105151526917259520.000000,12.35,0.02,2.84,0.06,4041,70,-0.05,0.09,nan,0.68,0.02,-0.02,0.63,0.01,-0.01,0.64,0.02,-0.02,2.33,0.22,-0.16,3.75,0.34,-0.36,emp,1,0
1908,2053581167404822272.000000,12.12,0.03,3.11,0.02,4289,70,-0.08,0.09,nan,0.67,0.02,-0.02,0.65,0.02,-0.02,0.64,0.02,-0.02,2.40,0.20,-0.18,3.38,0.25,-0.24,emp,1,1
1909,2130661880308812800.000000,11.41,0.01,2.37,0.02,5906,100,0.03,0.06,2.4,1.00,0.04,-0.04,1.03,0.03,-0.04,1.00,0.02,-0.02,1.03,0.07,-0.08,2.31,0.17,-0.22,syn,1,1
1913,2127749342727327744.000000,11.66,0.02,2.46,0.01,5507,100,0.23,0.06,2.7,0.89,0.04,-0.03,0.97,0.02,-0.03,0.90,0.01,-0.01,1.33,0.07,-0.09,2.31,0.14,-0.19,syn,1,1
1915,2079810120364907008.000000,12.50,0.02,0.81,0.02,5956,100,0.33,0.06,6.5,1.78,0.08,-0.07,1.35,0.03,-0.04,1.76,0.05,-0.04,0.24,0.02,-0.02,0.77,0.11,-0.11,syn,1,1
1916,2101792175299215360.000000,12.14,0.02,0.48,0.38,5873,100,0.22,0.06,5.8,5.84,4.08,-2.48,1.18,0.16,-0.09,1.45,0.53,-0.34,0.33,0.34,-0.19,1.49,0.13,-0.18,syn,1,0
1917,2129103700534539264.000000,12.26,0.02,1.47,0.01,5945,100,-0.07,0.06,3.2,1.09,0.04,-0.04,1.01,0.04,-0.04,1.08,0.02,-0.02,0.80,0.07,-0.07,1.46,0.14,-0.19,syn,1,1
1921,2125896459478159360.000000,11.68,0.02,1.38,0.03,6479,100,0.04,0.06,18.6,1.45,0.06,-0.06,1.30,0.03,-0.03,1.43,0.05,-0.04,0.44,0.04,-0.04,1.54,0.11,-0.15,syn,1,1
1922,2080061393129929216.000000,13.73,0.05,0.74,0.03,5774,100,0.03,0.06,1.7,1.13,0.07,-0.06,1.00,0.04,-0.04,1.11,0.06,-0.05,0.71,0.12,-0.10,0.80,0.07,-0.09,syn,1,0
1923,2103516759284836864.000000,12.40,0.03,1.84,0.01,5413,100,0.21,0.06,1.9,0.87,0.04,-0.04,0.94,0.03,-0.03,0.87,0.02,-0.02,1.40,0.08,-0.10,1.70,0.11,-0.15,syn,1,1
1924,2076525844775760384.000000,6.49,0.02,8.76,0.27,5948,100,0.34,0.06,4.7,2.57,0.13,-0.12,1.60,0.04,-0.12,2.53,0.09,-0.09,0.10,0.01,-0.01,9.59,1.25,-1.43,syn,1,0
1925,2128215909315876352.000000,7.77,0.02,14.69,0.02,5422,100,0.12,0.06,2.4,0.90,0.04,-0.04,0.92,0.04,-0.04,0.89,0.02,-0.02,1.28,0.10,-0.11,14.03,1.08,-1.48,syn,1,1
1928,2103688489257523712.000000,12.16,0.02,1.56,0.01,5879,100,0.25,0.06,2.8,1.08,0.04,-0.04,1.11,0.03,-0.04,1.08,0.02,-0.02,0.88,0.06,-0.07,1.48,0.12,-0.17,syn,1,1
1929,2127851116271982848.000000,11.18,0.02,1.50,0.02,5651,100,0.07,0.06,2.1,1.80,0.08,-0.07,1.10,0.04,-0.03,1.78,0.04,-0.04,0.19,0.01,-0.01,1.62,0.22,-0.26,syn,1,1
1930,2104344141784539136.000000,10.76,0.02,1.83,0.02,5860,100,-0.04,0.06,5.1,1.77,0.07,-0.07,1.12,0.04,-0.04,1.75,0.04,-0.04,0.21,0.02,-0.02,1.94,0.25,-0.30,syn,1,1
1931,2128911251641171200.000000,12.87,0.03,1.65,0.02,5460,100,0.00,0.06,1.6,0.77,0.03,-0.03,0.87,0.02,-0.02,0.79,0.01,-0.01,1.74,0.08,-0.10,1.50,0.07,-0.09,syn,1,0
1934,2100314358653051392.000000,12.27,0.02,2.73,0.02,4526,110,0.10,0.09,nan,0.69,0.02,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.10,0.18,-0.18,2.65,0.14,-0.29,emp,1,1
1937,2107596978215473152.000000,11.00,0.02,5.17,0.01,4307,70,0.00,0.09,nan,0.67,0.02,-0.02,0.66,0.02,-0.02,0.65,0.02,-0.02,2.34,0.19,-0.18,5.40,0.36,-0.33,emp,1,1
1938,2128262161823652352.000000,12.15,0.02,2.43,0.02,5114,100,-0.22,0.06,1.6,0.75,0.03,-0.03,0.76,0.03,-0.03,0.75,0.04,-0.03,1.77,0.25,-0.24,2.48,0.13,-0.15,syn,1,1
1940,2127788822067165696.000000,12.82,0.02,2.41,0.03,4237,70,-0.16,0.09,nan,0.64,0.02,-0.02,0.62,0.02,-0.02,0.62,0.02,-0.02,2.63,0.24,-0.21,2.65,0.20,-0.22,emp,1,1
1944,2051104586182509056.000000,12.53,0.02,1.64,0.02,5744,100,0.07,0.06,3.2,0.88,0.04,-0.03,0.97,0.02,-0.03,0.90,0.02,-0.01,1.34,0.06,-0.08,1.54,0.09,-0.11,syn,1,1
1945,2132678625152847360.000000,12.76,0.03,1.47,0.02,5359,100,0.26,0.06,1.4,0.91,0.04,-0.04,0.95,0.04,-0.04,0.91,0.02,-0.02,1.24,0.11,-0.12,1.40,0.11,-0.14,syn,1,0
1947,2133314452110319872.000000,10.94,0.03,2.35,0.02,5948,100,0.23,0.06,3.1,1.23,0.05,-0.05,1.15,0.04,-0.04,1.23,0.03,-0.03,0.62,0.05,-0.05,1.56,0.21,-0.23,syn,1,1
1951,2106595941599427072.000000,12.22,0.02,1.27,0.04,6093,100,-0.20,0.06,4.3,1.28,0.06,-0.06,1.04,0.05,-0.04,1.26,0.05,-0.04,0.51,0.06,-0.06,1.46,0.14,-0.19,syn,1,0
1952,2102815683186036224.000000,12.99,0.03,0.98,0.02,5737,100,0.08,0.06,1.9,1.20,0.05,-0.05,1.01,0.04,-0.04,1.18,0.03,-0.03,0.60,0.06,-0.06,0.94,0.11,-0.13,syn,1,0
1955,2128298617506651904.000000,11.96,0.02,1.30,0.02,6249,100,0.09,0.06,9.5,1.37,0.05,-0.05,1.23,0.04,-0.03,1.36,0.03,-0.04,0.48,0.05,-0.04,1.37,0.13,-0.21,syn,1,1
1958,2128198836827103744.000000,13.62,0.04,0.86,0.03,5852,100,0.07,0.06,4.1,1.02,0.05,-0.05,1.03,0.04,-0.04,1.01,0.04,-0.03,0.98,0.11,-0.11,0.90,0.05,-0.06,syn,1,0
1959,2103502465633672192.000000,12.08,0.03,2.87,0.02,4893,100,-0.11,0.06,2.4,0.67,0.03,-0.03,0.73,0.03,-0.03,0.70,0.02,-0.02,2.07,0.18,-0.21,2.72,0.13,-0.15,syn,1,1
1960,2125773279815846656.000000,12.68,0.03,1.10,0.02,5796,100,0.18,0.06,3.0,1.21,0.05,-0.05,1.07,0.04,-0.04,1.19,0.03,-0.03,0.62,0.07,-0.06,0.97,0.12,-0.13,syn,1,1
1961,2102600488143944192.000000,11.12,0.01,2.49,0.03,5384,100,0.04,0.06,3.5,1.14,0.05,-0.05,0.88,0.03,-0.03,1.13,0.02,-0.02,0.61,0.05,-0.05,3.35,0.18,-0.23,syn,1,0
1962,2103620766212918272.000000,9.46,0.02,0.96,0.33,5950,100,-0.03,0.06,4.6,11.01,9.90,-4.34,1.84,0.37,-0.34,4.53,1.92,-1.48,0.02,0.03,-0.01,4.16,0.51,-0.58,syn,1,0
1963,2129504919198874880.000000,12.64,0.03,0.61,0.08,5880,100,0.09,0.06,4.6,2.34,0.37,-0.29,1.26,0.08,-0.07,2.02,0.28,-0.24,0.14,0.06,-0.04,1.05,0.13,-0.14,syn,1,0
1964,2126080314136290560.000000,8.95,0.01,7.41,0.10,5553,100,0.05,0.06,2.3,1.02,0.04,-0.04,0.93,0.04,-0.04,1.01,0.02,-0.02,0.88,0.09,-0.08,8.19,0.56,-0.77,syn,1,0
1967,2101670026430316544.000000,12.17,nan,2.75,0.02,4736,110,-0.22,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
1970,2128263364414395136.000000,13.66,0.05,1.02,0.03,5461,100,0.09,0.06,0.3,0.87,0.05,-0.05,0.92,0.03,-0.03,0.87,0.03,-0.03,1.37,0.13,-0.15,0.93,0.08,-0.10,syn,1,0
1973,2101146757674573568.000000,13.30,0.03,1.52,0.08,4512,110,-0.01,0.09,nan,0.78,0.05,-0.05,0.71,0.03,-0.03,0.70,0.03,-0.03,2.02,0.22,-0.19,1.71,0.10,-0.13,emp,1,0
1978,2130363259822710272.000000,13.58,0.04,1.04,0.03,5517,100,0.10,0.06,1.2,0.87,0.04,-0.04,0.93,0.03,-0.03,0.88,0.03,-0.02,1.36,0.11,-0.13,1.00,0.06,-0.08,syn,1,0
1979,2102730157496733952.000000,11.42,0.01,1.81,0.06,5746,100,0.21,0.06,2.6,1.33,0.07,-0.07,1.09,0.05,-0.05,1.32,0.05,-0.05,0.47,0.06,-0.05,2.05,0.22,-0.29,syn,1,0
1980,2134950078738454016.000000,12.12,0.02,2.07,0.02,5494,100,0.19,0.06,2.3,0.86,0.04,-0.03,0.94,0.02,-0.03,0.87,0.01,-0.01,1.44,0.07,-0.09,1.92,0.11,-0.15,syn,1,1
1984,2085575272147044608.000000,12.29,0.02,1.38,0.02,6010,100,0.13,0.06,4.2,1.15,0.05,-0.04,1.12,0.04,-0.04,1.14,0.03,-0.02,0.75,0.06,-0.06,1.33,0.13,-0.17,syn,1,1
1985,2117335077826003968.000000,11.58,0.01,3.29,0.01,4924,100,0.02,0.06,2.7,0.74,0.03,-0.03,0.78,0.03,-0.03,0.76,0.03,-0.03,1.77,0.20,-0.21,3.25,0.16,-0.18,syn,1,1
1988,2079404572371719680.000000,11.75,0.02,3.28,0.02,4559,110,0.16,0.09,nan,0.71,0.02,-0.02,0.74,0.03,-0.03,0.72,0.02,-0.02,1.98,0.18,-0.19,2.89,0.53,-19.79,emp,1,1
1989,2131701365472538112.000000,11.77,0.02,2.10,0.01,5709,100,0.09,0.06,2.2,0.98,0.04,-0.04,0.99,0.04,-0.04,0.97,0.02,-0.02,1.07,0.08,-0.09,2.11,0.14,-0.19,syn,1,1
1992,2132614922197436928.000000,13.05,0.03,0.79,0.02,5704,100,-0.14,0.06,1.7,1.44,0.07,-0.06,0.95,0.04,-0.04,1.42,0.04,-0.04,0.33,0.04,-0.03,0.78,0.10,-0.12,syn,1,0
2001,2076839480469187584.000000,11.12,0.02,3.81,0.02,5146,100,0.08,0.06,3.1,0.76,0.03,-0.03,0.84,0.03,-0.03,0.80,0.03,-0.03,1.61,0.17,-0.22,3.62,0.17,-0.21,syn,1,1
2002,2080369355161370112.000000,11.73,0.02,1.84,0.09,6016,100,0.03,0.06,4.8,1.10,0.07,-0.07,1.08,0.04,-0.04,1.09,0.06,-0.05,0.82,0.12,-0.12,1.93,0.13,-0.16,syn,1,0
2004,2133309160710350336.000000,11.80,0.03,1.25,0.01,5651,100,0.29,0.06,4.6,1.61,0.07,-0.07,1.14,0.09,-0.05,1.60,0.04,-0.04,0.28,0.03,-0.03,1.54,0.19,-0.21,syn,1,1
2005,2104704815958848000.000000,12.45,0.01,1.82,0.02,4501,110,0.09,0.09,nan,0.95,0.03,-0.03,0.80,0.01,-0.00,0.86,0.01,-0.00,1.27,0.01,-0.02,2.45,0.13,-0.19,emp,1,0
2006,2131059628640020992.000000,11.18,0.01,6.20,0.02,3902,70,-0.16,0.09,nan,0.58,0.02,-0.02,0.57,0.01,-0.01,0.57,0.01,-0.01,2.99,0.17,-0.16,8.18,1.01,-0.98,emp,1,1
2007,2143749504651818496.000000,11.72,0.02,2.06,0.01,5881,100,0.13,0.06,2.5,1.00,0.04,-0.04,1.05,0.03,-0.04,1.00,0.02,-0.02,1.04,0.06,-0.07,1.98,0.13,-0.18,syn,1,1
2009,2051853525399301888.000000,12.25,0.02,1.53,0.02,5661,100,-0.23,0.06,1.2,1.09,0.05,-0.04,0.86,0.04,-0.03,1.08,0.03,-0.02,0.67,0.07,-0.06,1.71,0.17,-0.21,syn,1,1
2010,2076661630160274944.000000,12.01,0.03,1.23,0.01,6416,100,-0.00,0.06,10.0,1.41,0.05,-0.05,1.26,0.02,-0.03,1.40,0.03,-0.03,0.46,0.03,-0.04,1.34,0.11,-0.18,syn,1,1
2011,2073750986669231104.000000,11.38,0.02,1.78,0.02,6455,100,-0.02,0.06,15.2,1.31,0.05,-0.05,1.24,0.03,-0.04,1.29,0.04,-0.02,0.57,0.04,-0.05,1.94,0.13,-0.16,syn,1,1
2012,2080466185207275008.000000,13.30,0.03,1.08,0.02,5727,100,0.11,0.06,3.3,0.93,0.04,-0.04,1.00,0.03,-0.03,0.94,0.02,-0.02,1.19,0.08,-0.10,1.06,0.06,-0.08,syn,1,0
2013,2052973309272223232.000000,10.59,0.02,6.64,0.02,4209,70,-0.14,0.09,nan,0.65,0.02,-0.02,0.63,0.02,-0.02,0.62,0.02,-0.02,2.56,0.23,-0.21,7.50,0.59,-0.63,emp,1,1
2016,2126979031752904192.000000,12.69,0.02,0.94,0.02,5886,100,0.34,0.06,4.0,1.39,0.06,-0.06,1.21,0.03,-0.04,1.38,0.04,-0.03,0.45,0.04,-0.04,0.86,0.11,-0.13,syn,1,1
2017,2127020229079881728.000000,11.57,0.02,2.59,0.02,5664,100,0.05,0.06,3.9,0.86,0.03,-0.03,0.94,0.02,-0.03,0.87,0.01,-0.01,1.41,0.06,-0.08,2.47,0.13,-0.17,syn,1,1
2022,2126415051008325376.000000,13.18,0.03,1.09,0.02,5884,100,0.21,0.06,6.3,0.97,0.04,-0.04,1.06,0.03,-0.03,0.99,0.02,-0.02,1.09,0.06,-0.07,1.01,0.06,-0.07,syn,1,0
2025,2100338792724606720.000000,12.39,0.03,1.07,0.02,6476,100,0.08,0.06,21.3,1.37,0.06,-0.05,1.29,0.03,-0.03,1.35,0.04,-0.04,0.52,0.05,-0.05,1.12,0.08,-0.11,syn,3,1
2026,2135301338343246848.000000,11.93,0.02,1.86,0.01,6017,100,-0.09,0.06,4.5,0.98,0.04,-0.04,1.02,0.03,-0.04,0.98,0.02,-0.02,1.06,0.07,-0.08,1.85,0.12,-0.16,syn,1,1
2029,2085281530744134144.000000,11.13,0.02,3.98,0.02,5209,100,-0.12,0.06,2.9,0.72,0.03,-0.03,0.80,0.03,-0.03,0.76,0.03,-0.03,1.79,0.19,-0.24,3.82,0.17,-0.20,syn,1,1
2031,2103714637018491136.000000,12.33,0.02,2.54,0.02,4381,70,0.12,0.09,nan,0.73,0.02,-0.02,0.71,0.03,-0.02,0.70,0.02,-0.02,2.05,0.19,-0.16,2.74,0.14,-0.16,emp,1,1
2033,nan,11.82,0.02,nan,nan,5055,100,-0.11,0.06,1.6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2035,2085502463860058112.000000,11.36,0.02,2.93,0.02,5521,100,0.07,0.06,6.0,0.88,0.04,-0.03,0.93,0.03,-0.03,0.88,0.02,-0.01,1.38,0.08,-0.10,2.92,0.15,-0.19,syn,1,1
2036,2076953069455746048.000000,12.81,0.03,2.62,0.03,4031,70,-0.05,0.09,nan,0.63,0.02,-0.02,0.61,0.01,-0.01,0.62,0.02,-0.02,2.54,0.19,-0.15,3.11,0.28,-0.31,emp,1,1
2037,2107244481660894720.000000,13.02,0.03,1.70,0.03,4751,110,0.15,0.09,nan,0.75,0.03,-0.03,0.77,0.03,-0.03,0.75,0.03,-0.03,1.79,0.19,-0.20,1.44,0.30,-9.64,emp,1,0
2038,2127398083121764864.000000,13.08,0.02,1.33,0.02,5511,100,0.12,0.06,2.1,0.86,0.04,-0.04,0.93,0.03,-0.03,0.87,0.02,-0.02,1.42,0.08,-0.10,1.26,0.07,-0.10,syn,1,0
2039,2106374557504930816.000000,12.66,0.03,1.52,0.02,5586,100,0.28,0.06,2.3,0.90,0.04,-0.04,1.00,0.02,-0.03,0.92,0.02,-0.02,1.28,0.07,-0.08,1.44,0.08,-0.10,syn,1,0
2040,2080645611761634304.000000,12.66,0.02,1.37,0.02,5668,100,0.02,0.06,1.3,1.00,0.04,-0.04,0.96,0.04,-0.04,0.99,0.02,-0.02,0.97,0.10,-0.09,1.37,0.12,-0.16,syn,1,1
2042,2079432197602310912.000000,11.76,0.02,0.96,0.02,5736,100,-0.83,0.06,101.5,2.23,0.10,-0.09,0.94,0.03,-0.03,2.20,0.06,-0.06,0.09,0.01,-0.01,0.08,0.01,-0.01,syn,3,1
2043,2051947739803854336.000000,12.63,0.04,1.18,0.02,5827,100,0.01,0.06,2.4,1.15,0.05,-0.05,1.01,0.04,-0.04,1.14,0.03,-0.03,0.67,0.08,-0.07,1.15,0.12,-0.16,syn,1,1
2044,2128129876831370752.000000,14.16,0.07,0.70,0.03,5681,100,0.21,0.06,2.0,0.98,0.07,-0.06,1.02,0.04,-0.04,0.99,0.05,-0.04,1.05,0.13,-0.15,0.68,0.05,-0.06,syn,1,0
2045,2103860562828483584.000000,13.16,0.03,1.83,0.03,4431,70,-0.09,0.09,nan,0.69,0.03,-0.02,0.67,0.03,-0.02,0.67,0.02,-0.02,2.25,0.21,-0.19,1.96,0.12,-0.13,emp,1,1
2046,2129215369685086208.000000,11.54,0.02,1.46,0.01,5582,100,0.23,0.06,2.7,1.58,0.07,-0.06,1.08,0.05,-0.04,1.56,0.03,-0.03,0.28,0.03,-0.02,1.42,0.19,-0.22,syn,1,1
2047,2129064874031303936.000000,12.68,0.03,1.09,0.01,6172,100,-0.02,0.06,5.3,1.19,0.05,-0.05,1.12,0.04,-0.04,1.18,0.03,-0.03,0.68,0.06,-0.06,1.13,0.09,-0.13,syn,1,1
2048,2126514556811478016.000000,13.78,0.07,0.99,0.04,5166,100,0.15,0.06,2.8,0.88,0.06,-0.06,0.86,0.04,-0.04,0.87,0.04,-0.04,1.29,0.21,-0.19,1.05,0.05,-0.06,syn,1,0
2049,2126806992544494592.000000,12.57,0.03,1.04,0.02,5972,100,0.07,0.06,4.1,1.33,0.06,-0.05,1.12,0.04,-0.05,1.32,0.04,-0.03,0.48,0.05,-0.04,0.98,0.12,-0.14,syn,1,1
2051,2105535462635217920.000000,13.67,0.04,0.72,0.02,5754,100,-0.06,0.06,1.5,1.18,0.06,-0.06,0.96,0.04,-0.04,1.16,0.05,-0.05,0.60,0.08,-0.07,0.77,0.08,-0.10,syn,1,0
2053,2051842839520109568.000000,11.70,0.02,1.44,0.02,6183,100,0.08,0.06,6.8,1.40,0.06,-0.05,1.22,0.03,-0.04,1.39,0.03,-0.03,0.45,0.03,-0.03,1.58,0.16,-0.20,syn,1,1
2057,2107240324132394496.000000,12.07,0.02,4.01,0.02,3906,70,-0.17,0.09,nan,0.59,0.02,-0.02,0.57,0.01,-0.01,0.58,0.02,-0.02,2.90,0.17,-0.16,5.43,0.66,-0.64,emp,1,1
2058,2130861785267379456.000000,12.41,0.01,3.46,0.06,3953,70,-0.17,0.09,nan,0.59,0.02,-0.02,0.57,0.01,-0.01,0.58,0.02,-0.02,2.95,0.20,-0.18,4.33,0.46,-0.47,emp,1,0
2060,2127435363438638080.000000,12.98,0.03,1.81,0.03,4691,110,0.12,0.09,nan,0.72,0.03,-0.02,0.75,0.03,-0.03,0.73,0.03,-0.02,1.90,0.18,-0.19,1.54,0.29,-10.12,emp,1,1
2071,2101476065707700480.000000,11.91,0.02,2.40,0.02,5269,100,0.17,0.06,1.7,0.84,0.04,-0.03,0.90,0.03,-0.03,0.84,0.01,-0.01,1.50,0.09,-0.12,2.27,0.14,-0.20,syn,1,1
2072,2133127363335546112.000000,11.97,0.02,1.38,0.01,5811,100,-0.16,0.06,1.6,1.35,0.05,-0.05,0.96,0.04,-0.04,1.34,0.03,-0.03,0.40,0.04,-0.03,1.45,0.17,-0.21,syn,1,1
2073,2126194667646234112.000000,13.41,0.03,1.48,0.03,4938,100,0.06,0.06,1.8,0.71,0.04,-0.03,0.79,0.03,-0.03,0.75,0.03,-0.02,1.82,0.17,-0.21,1.36,0.07,-0.08,syn,1,1
2076,2130321925058256384.000000,13.89,0.05,0.76,0.02,5853,100,0.21,0.06,1.8,1.00,0.05,-0.05,1.07,0.03,-0.04,1.02,0.03,-0.03,1.01,0.09,-0.10,0.63,0.07,-0.09,syn,1,0
2078,2080018374737161984.000000,12.94,0.03,2.17,0.03,4293,70,0.10,0.09,nan,0.66,0.02,-0.02,0.67,0.03,-0.02,0.66,0.02,-0.02,2.32,0.20,-0.19,2.18,0.13,-0.13,emp,1,1
2079,2080070975195117312.000000,11.21,0.02,2.78,0.03,5468,100,0.39,0.06,1.6,0.97,0.04,-0.04,1.01,0.04,-0.04,0.97,0.02,-0.02,1.10,0.08,-0.09,2.53,0.23,-0.32,syn,1,1
2081,2052660910530508288.000000,11.34,0.02,0.82,0.01,5072,100,0.19,0.06,2.8,3.30,0.16,-0.15,1.44,0.10,-0.13,3.31,0.09,-0.09,0.04,0.00,-0.01,0.93,0.13,-0.15,syn,1,0
2082,2080062664440262656.000000,12.69,0.02,0.96,0.02,6004,100,0.33,0.06,3.9,1.37,0.06,-0.06,1.24,0.03,-0.03,1.35,0.04,-0.04,0.49,0.04,-0.04,0.89,0.12,-0.15,syn,1,1
2083,2104257967562692096.000000,12.01,0.02,1.04,0.16,6023,100,-0.04,0.06,5.6,1.89,0.41,-0.29,1.16,0.08,-0.07,1.57,0.23,-0.20,0.28,0.12,-0.09,1.69,0.13,-0.18,syn,1,0
2086,2102316985943863296.000000,12.52,0.02,1.00,0.02,5825,100,-0.05,0.06,3.0,1.44,0.06,-0.06,1.03,0.05,-0.04,1.43,0.04,-0.04,0.35,0.04,-0.03,0.94,0.12,-0.15,syn,1,1
2087,2104727081069413376.000000,10.48,0.01,3.59,0.02,5983,100,0.03,0.06,3.6,1.01,0.04,-0.04,1.05,0.03,-0.04,1.01,0.02,-0.02,1.01,0.05,-0.07,3.47,0.24,-0.33,syn,1,1
2090,2129928884010551808.000000,12.39,0.03,3.88,0.04,3725,70,0.38,0.09,nan,0.56,0.02,-0.02,0.55,0.01,-0.01,0.56,0.01,-0.01,3.08,0.17,-0.16,4.01,0.45,-0.42,emp,1,1
2092,2077683871034907648.000000,14.49,0.12,0.72,0.04,5565,100,-0.31,0.06,1.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2093,2077654287299877376.000000,14.00,0.07,0.69,0.03,5958,100,0.02,0.06,3.4,1.06,0.07,-0.06,1.05,0.04,-0.04,1.05,0.05,-0.05,0.89,0.13,-0.12,0.66,0.06,-0.08,syn,1,0
2094,2079650828617180160.000000,13.07,0.03,1.19,0.04,5330,100,0.02,0.06,2.2,1.00,0.05,-0.05,0.85,0.03,-0.03,0.98,0.04,-0.04,0.90,0.13,-0.10,1.44,0.07,-0.08,syn,1,0
2098,2104037962156847616.000000,12.48,0.03,0.96,0.02,6305,100,-0.13,0.06,11.4,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2101,2080058266393766656.000000,12.38,0.02,2.67,0.03,4258,70,0.04,0.09,nan,0.70,0.02,-0.02,0.67,0.03,-0.02,0.66,0.02,-0.02,2.27,0.19,-0.18,2.91,0.20,-0.17,emp,1,1
2105,2126163675162475008.000000,12.46,0.03,1.47,0.02,5926,100,-0.05,0.06,2.6,1.00,0.04,-0.04,1.01,0.04,-0.04,1.00,0.02,-0.02,1.01,0.08,-0.09,1.43,0.12,-0.16,syn,1,1
2109,2132808608042844160.000000,12.73,0.03,0.77,0.01,6028,100,0.04,0.06,7.4,1.65,0.07,-0.07,1.22,0.04,-0.07,1.63,0.04,-0.04,0.28,0.02,-0.02,0.82,0.10,-0.11,syn,1,1
2110,2135002576119495936.000000,10.97,0.02,1.91,0.04,6404,100,0.23,0.06,16.4,1.45,0.06,-0.06,1.35,0.03,-0.03,1.44,0.03,-0.04,0.45,0.05,-0.03,2.00,0.15,-0.24,syn,1,1
2111,2106316012810255104.000000,13.23,0.03,1.17,0.02,5604,100,0.15,0.06,3.7,0.90,0.04,-0.04,0.97,0.03,-0.03,0.91,0.02,-0.02,1.27,0.08,-0.10,1.13,0.06,-0.08,syn,1,0
2114,2116733198288204288.000000,12.37,0.02,3.17,0.02,4101,70,-0.13,0.09,nan,0.62,0.02,-0.02,0.61,0.01,-0.02,0.61,0.02,-0.02,2.62,0.31,-0.21,3.67,0.31,-0.35,emp,1,1
2115,2128112181565948928.000000,14.15,0.07,0.91,0.05,5073,100,0.01,0.06,3.2,0.81,0.07,-0.06,0.81,0.03,-0.03,0.80,0.04,-0.03,1.53,0.23,-0.22,0.49,0.06,-0.05,syn,1,0
2119,2052965337812644352.000000,12.15,0.02,2.36,0.02,5100,100,0.18,0.06,3.6,0.77,0.03,-0.03,0.85,0.03,-0.03,0.81,0.04,-0.03,1.56,0.17,-0.22,2.20,0.11,-0.13,syn,1,1
2120,2073697419836171264.000000,11.67,0.02,3.25,0.02,5026,100,-0.05,0.06,2.7,0.72,0.03,-0.03,0.78,0.03,-0.03,0.75,0.03,-0.02,1.85,0.19,-0.22,3.10,0.15,-0.18,syn,1,1
2124,2134828342186122752.000000,11.58,0.02,3.31,0.07,4163,70,-0.24,0.09,nan,0.83,0.03,-0.03,0.64,0.02,-0.02,0.65,0.02,-0.01,2.35,0.13,-0.14,5.17,0.40,-0.45,emp,1,0
2126,2052691044021499904.000000,13.60,0.04,1.40,0.03,4707,110,-0.16,0.09,nan,0.71,0.03,-0.03,0.70,0.03,-0.03,0.69,0.03,-0.03,2.09,0.23,-0.21,1.39,0.21,-7.83,emp,1,1
2130,2051797274209237504.000000,12.78,0.03,2.56,0.04,4068,70,-0.06,0.09,nan,0.65,0.02,-0.02,0.61,0.01,-0.01,0.62,0.02,-0.02,2.49,0.25,-0.18,3.01,0.27,-0.29,emp,1,1
2133,2105909326647414272.000000,10.14,0.02,0.80,0.02,4606,100,0.37,0.06,3.2,6.23,0.36,-0.33,1.30,0.20,-0.21,6.17,0.24,-0.24,0.01,0.00,-0.00,0.52,0.14,-0.07,syn,1,0
2135,2080340222407746816.000000,12.20,0.02,1.10,0.02,6171,100,0.05,0.06,7.6,1.47,0.06,-0.06,1.23,0.03,-0.04,1.46,0.05,-0.04,0.38,0.04,-0.04,1.20,0.14,-0.18,syn,1,1
2137,2085258750237006336.000000,11.94,0.02,2.41,0.02,5292,100,-0.12,0.06,1.4,0.81,0.03,-0.03,0.82,0.03,-0.04,0.81,0.02,-0.02,1.51,0.14,-0.13,2.47,0.14,-0.18,syn,1,1
2143,2129755573491351040.000000,12.46,0.03,1.78,0.02,5435,100,0.23,0.06,2.3,0.85,0.04,-0.03,0.94,0.02,-0.03,0.87,0.02,-0.01,1.44,0.07,-0.09,1.60,0.11,-0.16,syn,1,1
2146,2101941434002831872.000000,13.17,0.03,1.65,0.02,4733,110,0.14,0.09,nan,0.73,0.03,-0.02,0.77,0.03,-0.03,0.74,0.03,-0.02,1.86,0.18,-0.20,1.37,0.27,-8.97,emp,1,1
2147,2129141083930129408.000000,12.78,0.03,0.94,0.04,5628,100,-0.12,0.06,2.0,1.39,0.09,-0.08,0.92,0.04,-0.04,1.35,0.07,-0.07,0.36,0.06,-0.05,1.39,0.12,-0.16,syn,1,0
2148,2104466153215402496.000000,11.70,0.02,1.34,0.01,5612,100,0.42,0.06,3.2,1.60,0.07,-0.06,1.21,0.05,-0.09,1.58,0.03,-0.04,0.30,0.02,-0.03,1.18,0.16,-0.18,syn,1,1
2149,2086505630781210624.000000,10.79,0.02,2.10,0.02,6235,100,0.22,0.06,8.8,1.46,0.06,-0.05,1.30,0.03,-0.03,1.46,0.02,-0.03,0.42,0.02,-0.02,2.24,0.20,-0.35,syn,1,1
2153,2119591206965104640.000000,12.39,0.02,1.15,0.01,6023,100,-0.06,0.06,5.8,1.31,0.05,-0.05,1.08,0.04,-0.05,1.30,0.03,-0.03,0.49,0.04,-0.04,1.14,0.14,-0.17,syn,1,1
2156,2099183583961614336.000000,12.83,0.03,3.47,0.04,3733,70,-0.13,0.09,nan,0.51,0.02,-0.02,0.50,0.01,-0.01,0.51,0.01,-0.01,3.77,0.21,-0.20,5.17,0.98,-0.97,emp,1,0
2158,2073686523494136320.000000,11.28,0.02,2.88,0.02,5357,100,0.02,0.06,1.8,0.93,0.04,-0.04,0.87,0.04,-0.04,0.92,0.02,-0.02,1.08,0.11,-0.09,2.72,0.27,-0.34,syn,1,1
2159,2106370576074860544.000000,11.98,0.02,1.88,0.01,5764,100,0.12,0.06,2.3,0.98,0.04,-0.04,1.02,0.03,-0.04,0.98,0.02,-0.02,1.07,0.07,-0.08,1.81,0.13,-0.18,syn,1,1
2162,2106496607595412480.000000,12.53,0.03,1.60,0.02,5686,100,-0.43,0.06,1.3,0.91,0.04,-0.04,0.81,0.04,-0.03,0.90,0.02,-0.02,1.09,0.12,-0.11,1.78,0.11,-0.15,syn,1,1
2167,2101651781408908288.000000,13.78,0.05,0.87,0.03,5751,100,0.13,0.06,3.0,0.93,0.05,-0.05,1.01,0.03,-0.03,0.95,0.03,-0.03,1.16,0.10,-0.12,0.83,0.05,-0.06,syn,1,0
2168,2086824935828106496.000000,13.35,0.04,0.56,0.03,5913,100,-0.07,0.06,3.8,1.75,0.12,-0.11,1.12,0.06,-0.05,1.69,0.10,-0.09,0.22,0.04,-0.04,0.86,0.09,-0.12,syn,1,0
2169,2106406069684947968.000000,10.66,0.02,4.03,0.03,5396,100,0.18,0.06,0.3,0.86,0.04,-0.03,0.93,0.03,-0.03,0.87,0.01,-0.01,1.42,0.08,-0.10,3.86,0.23,-0.31,syn,1,1
2173,2087250476887856128.000000,10.67,0.01,5.34,0.02,4703,110,0.12,0.09,nan,0.70,0.02,-0.02,0.75,0.03,-0.03,0.73,0.02,-0.02,1.94,0.18,-0.19,4.47,0.84,-28.19,emp,1,1
2175,2126660856277325824.000000,11.18,0.02,1.32,0.02,5416,100,0.10,0.06,3.1,2.10,0.09,-0.09,1.15,0.03,-0.03,2.09,0.05,-0.06,0.13,0.01,-0.01,1.52,0.23,-0.28,syn,1,0
2183,2053578521704124160.000000,13.55,0.05,0.88,0.03,5652,100,0.12,0.06,0.3,1.04,0.06,-0.05,0.99,0.04,-0.04,1.02,0.04,-0.04,0.91,0.13,-0.12,0.90,0.07,-0.10,syn,1,0
2188,2131631409045261312.000000,13.74,0.06,0.87,0.03,5636,100,-0.56,0.06,0.3,0.97,0.06,-0.05,0.77,0.03,-0.02,0.95,0.04,-0.04,0.88,0.13,-0.11,1.04,0.08,-0.09,syn,1,0
2191,2103822075621468672.000000,11.81,0.02,4.54,0.03,3885,70,0.25,0.09,nan,0.60,0.02,-0.02,0.58,0.01,-0.01,0.60,0.02,-0.02,2.70,0.16,-0.15,4.73,0.47,-0.44,emp,1,1
2193,2106617691313437696.000000,13.17,0.04,2.06,0.03,4341,70,-0.34,0.09,nan,0.62,0.02,-0.02,0.61,0.02,-0.02,0.59,0.02,-0.02,2.84,0.24,-0.24,2.26,0.13,-0.16,emp,1,1
2194,2052702348375966208.000000,12.34,0.03,1.25,0.02,5767,100,-0.20,0.06,2.0,1.25,0.05,-0.05,0.92,0.04,-0.04,1.24,0.03,-0.03,0.47,0.05,-0.04,1.31,0.15,-0.18,syn,1,1
2195,2129931942027348480.000000,13.56,0.04,0.69,0.02,6130,100,-0.12,0.06,5.0,1.25,0.07,-0.06,1.08,0.04,-0.04,1.24,0.05,-0.05,0.56,0.07,-0.07,0.70,0.08,-0.10,syn,1,0
2201,2099076931335097856.000000,12.40,0.03,0.85,0.02,6096,100,0.20,0.06,7.4,1.75,0.08,-0.07,1.34,0.03,-0.04,1.74,0.05,-0.04,0.25,0.02,-0.02,0.97,0.14,-0.16,syn,1,0
2202,2099735057762220288.000000,12.34,0.02,2.04,0.02,5304,100,0.35,0.06,2.6,0.80,0.03,-0.03,0.92,0.02,-0.02,0.83,0.01,-0.01,1.59,0.06,-0.08,1.73,0.12,-0.17,syn,1,1
2204,2126190991155243264.000000,12.58,0.02,0.79,0.02,6284,100,-0.17,0.06,10.2,1.71,0.07,-0.07,1.24,0.03,-0.07,1.69,0.05,-0.05,0.25,0.02,-0.02,1.07,0.12,-0.15,syn,1,1
2205,2119201533172444160.000000,13.30,0.03,1.55,0.02,4667,110,-0.09,0.09,nan,0.74,0.03,-0.03,0.72,0.03,-0.03,0.71,0.03,-0.03,1.97,0.21,-0.19,1.62,0.24,-8.99,emp,1,1
2208,2129369095153280000.000000,10.97,0.01,2.56,0.02,5849,100,0.11,0.06,3.3,1.13,0.04,-0.04,1.05,0.04,-0.04,1.12,0.02,-0.02,0.74,0.07,-0.06,2.36,0.28,-0.33,syn,1,1
2210,2100405381897402368.000000,13.07,0.03,1.83,0.02,4888,100,-0.11,0.06,2.2,0.67,0.03,-0.03,0.73,0.03,-0.03,0.70,0.02,-0.02,2.08,0.18,-0.22,1.72,0.08,-0.09,syn,1,1
2214,2130684695175070720.000000,13.52,0.04,1.45,0.03,4583,110,0.12,0.09,nan,0.72,0.03,-0.03,0.74,0.03,-0.03,0.72,0.03,-0.02,1.97,0.19,-0.19,1.30,0.24,-8.83,emp,1,1
2218,2133124511477266176.000000,12.86,0.03,0.94,0.02,5621,100,0.15,0.06,3.0,1.33,0.06,-0.06,1.02,0.05,-0.04,1.32,0.04,-0.04,0.44,0.05,-0.04,1.29,0.09,-0.12,syn,1,0
2219,2101194109695286272.000000,12.16,nan,2.47,0.02,4993,100,0.15,0.06,1.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2220,2077745168807120128.000000,13.14,0.03,0.81,0.02,5730,100,0.15,0.06,2.4,1.34,0.07,-0.06,1.06,0.05,-0.05,1.33,0.05,-0.04,0.45,0.05,-0.05,0.82,0.10,-0.11,syn,1,0
2223,2127431274629643008.000000,13.20,0.03,1.62,0.03,4899,100,0.00,0.06,3.1,0.71,0.03,-0.03,0.77,0.03,-0.03,0.74,0.03,-0.02,1.87,0.19,-0.21,1.56,0.07,-0.09,syn,1,0
2225,2086853351332015104.000000,12.13,0.02,2.81,0.02,4603,110,0.11,0.09,nan,0.69,0.02,-0.02,0.73,0.03,-0.03,0.71,0.02,-0.02,2.02,0.18,-0.19,2.41,0.45,-16.68,emp,1,1
2228,2128855726303443712.000000,11.75,0.02,0.92,0.03,6535,100,-0.17,0.06,12.8,2.11,0.10,-0.10,1.39,0.04,-0.07,2.08,0.08,-0.07,0.15,0.02,-0.02,1.00,0.12,-0.13,syn,1,0
2236,2130963696251417088.000000,14.08,0.06,0.83,0.03,5501,100,-0.03,0.06,0.5,0.87,0.06,-0.05,0.89,0.03,-0.03,0.87,0.04,-0.03,1.34,0.17,-0.19,0.78,0.06,-0.09,syn,1,0
2238,2126870351901388800.000000,11.68,0.01,4.67,0.02,3934,70,-0.09,0.09,nan,0.60,0.02,-0.02,0.58,0.01,-0.01,0.59,0.02,-0.01,2.76,0.16,-0.15,5.93,0.65,-0.66,emp,1,1
2246,2127359737653864960.000000,12.66,0.02,1.47,0.01,5738,100,-0.18,0.06,0.7,0.92,0.04,-0.04,0.91,0.04,-0.04,0.92,0.02,-0.02,1.16,0.11,-0.10,1.54,0.10,-0.13,syn,1,1
2247,2105106687459103488.000000,12.02,0.02,2.95,0.02,4464,70,0.11,0.09,nan,0.71,0.02,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.06,0.19,-0.18,3.01,0.16,-0.22,emp,1,1
2248,nan,13.64,0.05,nan,nan,5215,100,0.13,0.06,2.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2250,2103845032226500352.000000,13.39,0.04,1.40,0.03,4958,100,0.13,0.06,2.8,0.75,0.04,-0.04,0.81,0.03,-0.03,0.78,0.03,-0.03,1.68,0.18,-0.22,1.34,0.07,-0.08,syn,1,1
2252,2101670713625146112.000000,12.27,0.02,0.70,0.02,6116,100,0.08,0.06,7.6,2.26,0.10,-0.10,1.43,0.06,-0.11,2.22,0.07,-0.06,0.13,0.01,-0.01,0.90,0.12,-0.13,syn,1,1
2256,2079247239132750848.000000,13.14,0.03,1.85,0.03,4600,110,0.07,0.09,nan,0.69,0.03,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.08,0.18,-0.19,1.65,0.28,-10.29,emp,1,1
2260,2130026255211751936.000000,10.97,0.02,2.11,0.02,6188,100,0.01,0.06,7.9,1.33,0.05,-0.05,1.18,0.04,-0.04,1.32,0.03,-0.03,0.50,0.05,-0.04,2.15,0.24,-0.33,syn,1,1
2261,2099632837540824064.000000,12.20,0.02,2.34,0.02,5158,100,0.06,0.06,3.1,0.76,0.03,-0.03,0.84,0.03,-0.03,0.80,0.04,-0.03,1.60,0.18,-0.23,2.25,0.08,-0.12,syn,1,1
2266,2086441721667415552.000000,13.66,0.04,1.24,0.04,4727,110,-0.07,0.09,nan,0.78,0.04,-0.03,0.73,0.03,-0.03,0.73,0.03,-0.03,1.86,0.23,-0.19,1.20,0.22,-7.99,emp,1,1
2273,2080098840942920704.000000,11.41,0.02,1.94,0.02,6038,100,0.25,0.06,4.6,1.20,0.05,-0.04,1.18,0.04,-0.04,1.19,0.02,-0.02,0.69,0.06,-0.05,1.78,0.19,-0.24,syn,1,1
2278,2052681801251572480.000000,12.32,0.03,1.11,0.02,5865,100,-0.13,0.06,2.6,1.43,0.06,-0.06,1.01,0.05,-0.04,1.41,0.04,-0.04,0.36,0.04,-0.03,1.13,0.14,-0.17,syn,1,1
2279,2073157456550947328.000000,12.47,0.02,1.24,0.02,5950,100,0.05,0.06,2.6,1.18,0.05,-0.05,1.07,0.04,-0.04,1.17,0.03,-0.03,0.66,0.07,-0.06,1.17,0.14,-0.16,syn,1,1
2281,2128039304560957952.000000,11.88,0.03,2.68,0.02,5061,100,0.17,0.06,1.9,0.77,0.03,-0.03,0.84,0.03,-0.03,0.80,0.03,-0.03,1.59,0.17,-0.22,2.49,0.14,-0.18,syn,1,1
2287,2080095512350543872.000000,10.20,0.02,6.60,0.02,4619,110,0.09,0.09,nan,0.72,0.02,-0.02,0.74,0.03,-0.03,0.72,0.02,-0.02,1.96,0.19,-0.19,5.95,1.10,-39.47,emp,1,0
2289,2073167180357402112.000000,12.01,0.02,1.39,0.01,6048,100,0.09,0.06,4.9,1.28,0.05,-0.05,1.14,0.04,-0.04,1.27,0.03,-0.03,0.55,0.05,-0.04,1.44,0.15,-0.20,syn,1,1
2290,2135427576021495296.000000,12.53,0.03,2.31,0.02,4966,100,-0.24,0.06,1.7,0.67,0.03,-0.03,0.72,0.03,-0.03,0.69,0.02,-0.02,2.12,0.20,-0.23,2.24,0.10,-0.12,syn,1,0
2295,nan,9.68,0.02,nan,nan,5426,100,-0.13,0.06,4.1,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2298,2127340290041707520.000000,11.73,0.02,2.10,0.02,5118,100,-0.07,0.06,2.6,1.06,0.05,-0.04,0.82,0.02,-0.01,1.03,0.02,-0.02,0.76,0.05,-0.04,2.87,0.15,-0.18,syn,1,0
2300,2131625808407771648.000000,12.19,0.02,2.43,0.01,5135,100,-0.10,0.06,1.2,0.74,0.03,-0.03,0.79,0.03,-0.03,0.76,0.03,-0.03,1.74,0.21,-0.24,2.39,0.12,-0.14,syn,1,1
2311,2100408508633587712.000000,10.98,0.02,2.20,0.02,5630,100,0.16,0.06,13.0,1.34,0.05,-0.05,1.02,0.05,-0.04,1.33,0.03,-0.03,0.43,0.04,-0.04,3.07,0.19,-0.25,syn,5,1
2312,2080357642795443456.000000,11.32,0.01,1.05,0.02,6211,100,-0.38,0.06,6.5,2.34,0.10,-0.10,1.24,0.03,-0.03,2.31,0.08,-0.06,0.10,0.01,-0.01,1.02,0.14,-0.18,syn,1,0
2318,2132028912560211968.000000,12.21,0.03,2.94,0.02,4598,110,-0.11,0.09,nan,0.64,0.02,-0.02,0.68,0.03,-0.03,0.66,0.02,-0.02,2.35,0.20,-0.20,2.79,0.16,-0.25,emp,1,1
2319,2106827216998206464.000000,12.08,0.02,1.40,0.02,6114,100,-0.01,0.06,4.7,1.22,0.05,-0.05,1.11,0.04,-0.04,1.21,0.03,-0.03,0.62,0.05,-0.05,1.48,0.13,-0.18,syn,1,1
2329,2129686991453013248.000000,12.67,0.03,2.99,0.03,3882,70,-0.07,0.09,nan,0.60,0.02,-0.02,0.58,0.01,-0.01,0.59,0.02,-0.02,2.81,0.17,-0.15,3.98,0.48,-0.48,emp,1,1
2331,2133404474624835840.000000,12.06,0.03,1.27,0.02,5862,100,0.10,0.06,3.6,1.38,0.06,-0.05,1.11,0.05,-0.05,1.37,0.03,-0.03,0.42,0.04,-0.04,1.26,0.15,-0.17,syn,1,1
2332,2053573711340731392.000000,11.17,0.02,1.48,0.02,5196,100,-0.04,0.06,2.2,1.92,0.09,-0.08,0.98,0.03,-0.04,1.92,0.05,-0.05,0.14,0.01,-0.01,1.42,0.22,-0.30,syn,1,0
2333,2143746515354698496.000000,12.29,0.02,1.25,0.02,6081,100,-0.15,0.06,3.7,1.24,0.05,-0.05,1.05,0.04,-0.04,1.23,0.03,-0.03,0.55,0.05,-0.05,1.42,0.14,-0.18,syn,1,0
2335,2052662422359020032.000000,12.45,0.03,0.89,0.14,5560,100,-0.01,0.06,1.9,1.87,0.39,-0.28,0.99,0.08,-0.06,1.57,0.27,-0.23,0.24,0.12,-0.08,1.63,0.13,-0.17,syn,1,0
2336,2076840889218466816.000000,12.32,0.02,2.76,0.02,4389,70,0.06,0.09,nan,0.68,0.02,-0.02,0.69,0.03,-0.02,0.67,0.02,-0.02,2.23,0.19,-0.18,2.79,0.15,-0.17,emp,1,0
2339,2125790322246812672.000000,12.81,0.03,2.08,0.03,4573,110,0.14,0.09,nan,0.69,0.02,-0.02,0.73,0.03,-0.03,0.71,0.02,-0.02,2.04,0.18,-0.19,1.78,0.33,-12.27,emp,1,1
2342,2128230615282092032.000000,11.58,0.02,1.77,0.10,5889,100,-0.39,0.06,2.2,1.26,0.09,-0.08,0.89,0.04,-0.04,1.22,0.07,-0.07,0.48,0.09,-0.08,2.12,0.22,-0.27,syn,1,0
2344,2078832929407597312.000000,13.20,0.03,1.72,0.04,4364,70,0.23,0.09,nan,0.73,0.03,-0.03,0.72,0.02,-0.02,0.70,0.02,-0.02,2.03,0.18,-0.16,1.81,0.09,-0.10,emp,1,1
2347,2126343823271448832.000000,12.06,0.02,3.18,0.03,4083,70,0.27,0.09,nan,0.70,0.02,-0.02,0.65,0.01,-0.01,0.68,0.01,-0.02,2.06,0.14,-0.10,3.55,0.24,-0.21,emp,1,0
2352,2105835281411929600.000000,9.50,0.01,3.77,0.02,6387,100,-0.14,0.06,7.2,1.44,0.05,-0.05,1.22,0.03,-0.03,1.44,0.03,-0.02,0.40,0.02,-0.03,4.44,0.43,-0.54,syn,1,1
2355,2134907747540447232.000000,13.74,0.06,1.34,0.04,4686,110,0.13,0.09,nan,0.69,0.03,-0.03,0.75,0.03,-0.03,0.72,0.03,-0.02,1.97,0.18,-0.20,1.10,0.21,-7.03,emp,1,1
2357,2077837493424704000.000000,13.93,0.07,0.64,0.04,5640,100,0.03,0.06,1.2,1.21,0.10,-0.09,0.96,0.04,-0.04,1.16,0.08,-0.08,0.58,0.14,-0.11,0.64,0.07,-0.09,syn,1,0
2358,2076662871411824128.000000,12.26,0.02,0.97,0.02,6285,100,0.21,0.06,13.6,1.62,0.07,-0.06,1.35,0.03,-0.03,1.60,0.04,-0.04,0.33,0.02,-0.02,1.03,0.13,-0.16,syn,1,1
2365,2129833810615727616.000000,12.39,0.03,1.11,0.02,5952,100,0.21,0.06,3.7,1.34,0.06,-0.06,1.17,0.04,-0.05,1.33,0.04,-0.03,0.49,0.04,-0.05,1.06,0.13,-0.16,syn,1,1
2366,2131252627290713600.000000,11.24,0.03,2.00,0.03,6165,100,0.01,0.06,6.6,1.25,0.05,-0.05,1.15,0.04,-0.04,1.24,0.03,-0.03,0.58,0.06,-0.05,2.09,0.19,-0.26,syn,1,1
2367,2127402790405934592.000000,11.29,0.01,1.71,0.02,6059,100,0.15,0.06,6.3,1.45,0.06,-0.05,1.22,0.03,-0.04,1.44,0.03,-0.03,0.41,0.03,-0.03,1.70,0.22,-0.28,syn,1,1
2369,2103785516859681280.000000,14.32,0.07,0.57,0.04,5781,100,0.10,0.06,2.9,1.11,0.09,-0.08,1.02,0.04,-0.04,1.08,0.08,-0.07,0.79,0.18,-0.15,0.47,0.06,-0.06,syn,1,0
2370,2073742018777411328.000000,11.80,0.02,1.46,0.02,6461,100,-0.15,0.06,19.2,1.31,0.05,-0.05,1.20,0.03,-0.04,1.30,0.03,-0.04,0.54,0.05,-0.04,1.67,0.11,-0.14,syn,1,0
2372,2133138942567823872.000000,11.99,0.02,1.26,0.01,5970,100,-0.09,0.06,3.9,1.44,0.06,-0.05,1.07,0.06,-0.05,1.43,0.03,-0.03,0.37,0.04,-0.03,1.38,0.17,-0.20,syn,1,1
2374,2085261705174452736.000000,12.89,0.03,1.09,0.02,5720,100,0.13,0.06,2.4,1.15,0.05,-0.05,1.02,0.04,-0.04,1.13,0.03,-0.03,0.69,0.08,-0.07,1.14,0.11,-0.15,syn,1,0
2389,2126191334752646144.000000,12.18,0.02,1.21,0.02,5835,100,-0.08,0.06,2.4,1.39,0.06,-0.05,1.01,0.05,-0.04,1.38,0.03,-0.03,0.38,0.04,-0.03,1.15,0.14,-0.17,syn,1,1
2390,2086389357427331584.000000,10.81,0.07,1.16,0.02,5949,100,0.12,0.06,5.5,2.70,0.14,-0.14,1.44,0.05,-0.04,2.66,0.11,-0.11,0.08,0.01,-0.01,1.67,0.21,-0.25,syn,1,1
2393,2076454445237794304.000000,12.72,0.04,2.02,0.03,4760,110,-0.05,0.09,nan,0.72,0.03,-0.03,0.73,0.03,-0.03,0.72,0.03,-0.03,1.93,0.22,-0.20,1.80,0.34,-11.75,emp,1,1
2396,2135230729080669184.000000,12.85,0.03,1.64,0.02,5230,100,0.10,0.06,1.4,0.80,0.04,-0.03,0.86,0.02,-0.03,0.81,0.02,-0.01,1.63,0.10,-0.13,1.57,0.08,-0.11,syn,1,0
2398,2101473110770441216.000000,12.28,0.02,0.99,0.01,6164,100,-0.31,0.06,8.2,1.58,0.06,-0.06,1.09,0.08,-0.05,1.56,0.04,-0.04,0.28,0.03,-0.03,1.31,0.15,-0.19,syn,1,0
2399,2134837069559538176.000000,12.19,0.02,2.43,0.02,5056,100,-0.06,0.06,1.5,0.74,0.03,-0.03,0.78,0.03,-0.03,0.76,0.03,-0.03,1.75,0.21,-0.23,2.35,0.13,-0.15,syn,1,1
2401,2129174790834219008.000000,12.48,0.02,1.78,0.02,4495,70,0.02,0.09,nan,0.96,0.03,-0.03,0.80,0.00,-0.00,0.86,0.00,-0.00,1.27,0.02,-0.02,2.46,0.13,-0.18,emp,1,1
2402,2105969082532659200.000000,12.43,0.02,2.20,0.02,4544,110,0.16,0.09,nan,0.78,0.03,-0.02,0.75,0.03,-0.03,0.74,0.03,-0.02,1.84,0.20,-0.17,2.12,0.38,-14.98,emp,1,1
2403,2099122522408063232.000000,11.59,0.02,1.81,0.03,6186,100,0.18,0.06,5.3,1.18,0.05,-0.04,1.20,0.03,-0.04,1.17,0.03,-0.02,0.73,0.05,-0.05,1.75,0.13,-0.17,syn,1,1
2407,2135377135926967296.000000,12.64,0.02,0.91,0.03,5956,100,0.19,0.06,5.2,1.47,0.08,-0.07,1.20,0.04,-0.06,1.45,0.06,-0.05,0.38,0.05,-0.04,0.89,0.11,-0.14,syn,1,0
2408,2102431713108873216.000000,12.51,0.02,1.63,0.02,5488,100,-0.07,0.06,1.4,0.92,0.04,-0.04,0.87,0.04,-0.04,0.92,0.02,-0.02,1.13,0.12,-0.11,1.72,0.12,-0.16,syn,1,1
2409,2080534148769345536.000000,12.80,0.03,1.96,0.02,4766,100,-0.61,0.06,2.2,0.73,0.03,-0.03,0.64,0.02,-0.02,0.64,0.02,-0.02,2.40,0.24,-0.20,2.33,0.11,-0.12,syn,1,0
2410,2106310102935167232.000000,13.55,0.04,0.96,0.02,5650,100,-0.09,0.06,1.0,0.95,0.05,-0.04,0.91,0.04,-0.04,0.94,0.03,-0.03,1.08,0.13,-0.12,1.00,0.07,-0.09,syn,1,0
2414,2106306495162679552.000000,12.04,0.02,1.14,0.01,5581,100,-0.29,0.06,1.6,1.61,0.07,-0.06,0.90,0.03,-0.03,1.60,0.04,-0.04,0.22,0.02,-0.02,1.36,0.17,-0.21,syn,1,1
2422,2086814864122389760.000000,12.96,0.02,1.60,0.02,5216,100,-0.02,0.06,1.3,0.78,0.03,-0.03,0.83,0.02,-0.03,0.78,0.02,-0.01,1.71,0.11,-0.14,1.55,0.08,-0.11,syn,1,0
2426,2105848204973534720.000000,12.20,0.02,1.87,0.01,5352,100,0.09,0.06,1.1,0.92,0.04,-0.04,0.89,0.04,-0.04,0.92,0.02,-0.02,1.14,0.12,-0.11,1.75,0.16,-0.21,syn,1,1
2433,2135203000771400192.000000,13.82,0.06,0.72,0.02,5852,100,0.01,0.06,2.7,1.09,0.06,-0.06,1.02,0.04,-0.04,1.08,0.05,-0.04,0.79,0.12,-0.10,0.61,0.07,-0.08,syn,1,0
2440,2103567611698320896.000000,12.36,0.03,1.18,0.02,5673,100,0.33,0.06,2.0,1.32,0.06,-0.06,1.10,0.04,-0.05,1.31,0.03,-0.03,0.48,0.05,-0.04,1.09,0.13,-0.14,syn,1,0
2442,2129492824571882240.000000,13.61,0.04,1.16,0.04,5056,100,0.06,0.06,2.0,0.82,0.05,-0.04,0.82,0.03,-0.03,0.81,0.03,-0.03,1.51,0.18,-0.17,1.18,0.06,-0.08,syn,1,0
2443,2130255885640736768.000000,12.54,0.02,1.27,0.02,5784,100,-0.35,0.06,1.3,1.13,0.05,-0.04,0.86,0.04,-0.03,1.12,0.03,-0.03,0.61,0.06,-0.05,1.38,0.15,-0.18,syn,1,1
2460,2131238230560301568.000000,12.59,0.03,2.32,0.04,4513,110,-0.45,0.09,nan,0.70,0.03,-0.03,0.63,0.02,-0.02,0.63,0.02,-0.02,2.47,0.23,-0.21,2.79,0.16,-0.18,emp,1,0
2462,2073539536845074176.000000,10.37,0.02,2.24,0.02,5970,100,0.06,0.06,5.6,1.71,0.07,-0.06,1.23,0.04,-0.09,1.69,0.04,-0.03,0.25,0.02,-0.03,2.34,0.28,-0.31,syn,1,1
2463,nan,11.45,0.02,nan,nan,6061,100,0.19,0.06,5.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2469,2075338028623847168.000000,12.73,nan,1.97,0.03,4721,110,0.01,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
2470,2079376706626518528.000000,12.08,0.02,1.44,0.02,5860,100,0.31,0.06,3.0,1.22,0.05,-0.05,1.15,0.04,-0.04,1.21,0.03,-0.03,0.63,0.06,-0.05,1.27,0.16,-0.19,syn,1,0
2473,2126597569938248192.000000,13.90,0.06,1.25,0.03,5075,100,-0.10,0.06,0.9,0.66,0.04,-0.04,0.77,0.03,-0.03,0.73,0.03,-0.02,1.97,0.17,-0.22,1.10,0.06,-0.07,syn,1,0
2474,nan,12.42,0.02,nan,nan,5330,100,-0.26,0.06,2.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2479,2053569485093626880.000000,11.14,0.02,1.30,0.02,5367,100,0.07,0.06,2.9,2.18,0.10,-0.09,1.16,0.03,-0.04,2.17,0.06,-0.06,0.11,0.01,-0.01,1.58,0.23,-0.31,syn,1,0
2480,2079004040903468032.000000,12.88,0.02,2.36,0.03,4163,70,0.03,0.09,nan,0.65,0.02,-0.02,0.64,0.02,-0.02,0.64,0.02,-0.02,2.36,0.26,-0.20,2.56,0.21,-0.19,emp,1,1
2481,2076255944724857344.000000,11.08,0.02,0.30,0.02,4683,100,0.11,0.06,4.1,10.69,0.81,-0.73,1.40,0.46,-0.40,11.14,0.26,-0.62,0.00,0.00,-0.00,0.49,0.09,-0.18,syn,1,0
2484,2131628282308860416.000000,11.02,0.02,1.97,0.02,5768,100,-0.32,0.06,1.8,1.47,0.06,-0.06,0.92,0.04,-0.03,1.46,0.03,-0.03,0.29,0.03,-0.02,2.45,0.29,-0.35,syn,1,1
2485,2131968065762170624.000000,13.29,0.04,1.63,0.02,4953,100,-0.16,0.06,1.2,0.68,0.03,-0.03,0.73,0.03,-0.03,0.71,0.03,-0.02,2.06,0.20,-0.22,1.56,0.07,-0.08,syn,1,1
2486,nan,11.71,0.01,nan,nan,6041,100,0.09,0.06,5.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2488,2126615024685005568.000000,12.23,0.02,1.15,0.02,5939,100,-0.04,0.06,4.9,1.42,0.06,-0.05,1.08,0.05,-0.05,1.41,0.03,-0.03,0.38,0.03,-0.03,1.10,0.13,-0.15,syn,1,1
2490,2052257355406092288.000000,13.59,0.04,1.43,0.03,4735,110,-0.05,0.09,nan,0.69,0.03,-0.03,0.72,0.03,-0.03,0.70,0.03,-0.03,2.05,0.22,-0.21,1.24,0.23,-7.97,emp,1,1
2492,2132156632006693376.000000,12.38,0.03,1.42,0.02,5704,100,-0.30,0.06,1.0,1.09,0.05,-0.04,0.85,0.04,-0.03,1.08,0.03,-0.03,0.67,0.07,-0.06,1.48,0.16,-0.19,syn,1,1
2497,2131968890395913216.000000,13.56,0.05,1.37,0.03,4937,100,0.02,0.06,1.9,0.71,0.04,-0.04,0.78,0.03,-0.03,0.75,0.03,-0.02,1.83,0.19,-0.21,1.28,0.06,-0.08,syn,1,1
2498,2101638759069485568.000000,12.07,0.02,2.32,0.02,5146,100,-0.08,0.06,1.8,0.81,0.04,-0.03,0.80,0.03,-0.03,0.81,0.02,-0.02,1.51,0.15,-0.13,2.34,0.15,-0.18,syn,1,1
2502,2086495735177102336.000000,12.87,0.02,1.70,0.03,4927,100,-0.02,0.06,2.3,0.80,0.04,-0.04,0.77,0.03,-0.03,0.77,0.03,-0.03,1.63,0.24,-0.20,1.84,0.09,-0.10,syn,1,0
2503,2079893820684922112.000000,11.94,0.02,2.69,0.02,4750,110,0.14,0.09,nan,0.78,0.02,-0.02,0.78,0.03,-0.03,0.76,0.03,-0.03,1.72,0.20,-0.20,2.38,0.48,-15.42,emp,1,1
2516,2078006818214462464.000000,11.58,0.02,1.17,0.01,5423,100,0.29,0.06,2.6,1.98,0.09,-0.08,1.17,0.03,-0.03,1.96,0.05,-0.03,0.15,0.01,-0.01,1.28,0.18,-0.21,syn,1,0
2517,2127065652653876992.000000,12.90,0.03,1.27,0.04,5611,100,-0.08,0.06,1.1,0.97,0.05,-0.05,0.90,0.04,-0.04,0.96,0.04,-0.03,1.00,0.14,-0.13,1.44,0.08,-0.10,syn,1,0
2519,2099514502602729472.000000,12.04,0.02,3.03,0.02,4398,70,0.12,0.09,nan,0.69,0.02,-0.02,0.70,0.03,-0.03,0.69,0.02,-0.02,2.14,0.19,-0.18,3.07,0.16,-0.19,emp,1,1
2520,2107385081710305280.000000,13.20,0.04,1.74,0.03,4562,110,-0.07,0.09,nan,0.70,0.03,-0.03,0.69,0.03,-0.03,0.68,0.02,-0.02,2.15,0.21,-0.19,1.78,0.10,-0.15,emp,1,1
2521,2105528350169042432.000000,13.82,0.04,1.20,0.04,4976,100,-0.24,0.06,1.4,0.72,0.04,-0.04,0.72,0.03,-0.03,0.71,0.03,-0.03,1.97,0.24,-0.24,1.23,0.06,-0.07,syn,1,1
2522,2085242360641759744.000000,11.53,0.02,3.25,0.02,4765,110,0.14,0.09,nan,0.78,0.02,-0.02,0.78,0.03,-0.03,0.76,0.03,-0.03,1.72,0.20,-0.20,2.88,0.59,-18.35,emp,1,1
2525,2103867224319533824.000000,13.42,0.04,1.61,0.03,4641,110,0.00,0.09,nan,0.68,0.03,-0.03,0.71,0.03,-0.03,0.69,0.02,-0.02,2.11,0.20,-0.20,1.45,0.25,-8.95,emp,1,1
2527,2106001651264391168.000000,11.56,0.01,4.02,0.02,4299,70,0.01,0.09,nan,0.66,0.02,-0.02,0.66,0.02,-0.02,0.65,0.02,-0.02,2.35,0.19,-0.18,4.18,0.28,-0.26,emp,1,1
2529,2081897989863673344.000000,13.33,0.04,1.72,0.04,4560,110,-0.02,0.09,nan,0.67,0.03,-0.03,0.70,0.03,-0.03,0.68,0.02,-0.02,2.20,0.20,-0.20,1.67,0.09,-0.15,emp,1,1
2530,2130211080541825024.000000,12.22,0.02,0.94,0.02,5913,100,0.14,0.06,4.5,1.74,0.07,-0.07,1.25,0.04,-0.09,1.73,0.04,-0.04,0.24,0.02,-0.03,0.99,0.12,-0.14,syn,1,1
2531,2076232756209821184.000000,13.16,0.03,1.74,0.03,4667,110,0.11,0.09,nan,0.69,0.03,-0.03,0.74,0.03,-0.03,0.72,0.02,-0.02,1.99,0.18,-0.19,1.45,0.27,-9.64,emp,1,1
2533,2131169545443676160.000000,11.24,0.02,0.94,0.01,4959,100,0.01,0.06,3.2,3.03,0.14,-0.13,1.14,0.13,-0.15,3.02,0.08,-0.07,0.04,0.01,-0.01,1.00,0.15,-0.17,syn,1,0
2534,2099073667159859712.000000,12.50,0.02,1.23,0.03,6118,100,0.02,0.06,4.4,1.15,0.05,-0.05,1.12,0.04,-0.04,1.14,0.03,-0.03,0.74,0.07,-0.07,1.22,0.11,-0.14,syn,1,1
2535,2107294505140214784.000000,12.78,0.03,1.80,0.03,4930,100,0.10,0.06,2.3,0.78,0.04,-0.04,0.80,0.03,-0.03,0.78,0.03,-0.03,1.65,0.21,-0.21,1.82,0.09,-0.10,syn,1,1
2538,2099068444479581184.000000,12.15,0.02,1.89,0.09,4966,100,-0.23,0.06,6.6,1.00,0.07,-0.06,0.77,0.02,-0.02,0.87,0.04,-0.04,1.14,0.14,-0.13,2.62,0.13,-0.15,syn,1,0
2540,2052067414775692288.000000,13.27,0.04,1.53,0.03,4460,70,0.20,0.09,nan,0.78,0.03,-0.03,0.74,0.02,-0.02,0.73,0.02,-0.02,1.89,0.20,-0.16,1.68,0.08,-0.14,emp,1,0
2541,2133196151531241216.000000,10.97,0.03,1.17,0.02,5032,100,0.11,0.06,3.0,2.71,0.13,-0.12,1.23,0.08,-0.11,2.71,0.07,-0.07,0.06,0.01,-0.01,1.20,0.18,-0.20,syn,1,0
2543,2135692661402242048.000000,13.39,0.04,1.20,0.03,5054,100,0.03,0.06,2.7,0.87,0.05,-0.04,0.81,0.03,-0.03,0.85,0.03,-0.03,1.30,0.16,-0.12,1.33,0.07,-0.08,syn,1,0
2545,2107342716152550400.000000,10.45,0.02,1.65,0.03,6105,100,0.14,0.06,6.9,2.18,0.09,-0.09,1.44,0.04,-0.11,2.16,0.05,-0.05,0.14,0.01,-0.01,1.95,0.26,-0.29,syn,1,0
2547,2073303313639459840.000000,12.59,0.02,1.20,0.02,5976,100,-0.11,0.06,2.1,1.16,0.05,-0.05,1.01,0.04,-0.04,1.15,0.03,-0.03,0.66,0.07,-0.06,1.34,0.11,-0.15,syn,1,0
2548,2130359858208650752.000000,12.66,0.03,2.02,0.02,4698,110,-0.28,0.09,nan,0.76,0.03,-0.02,0.69,0.03,-0.03,0.69,0.03,-0.03,2.04,0.23,-0.19,2.32,0.13,-0.24,emp,1,1
2551,2086802670717592320.000000,13.77,0.05,1.17,0.03,4921,100,0.04,0.06,1.8,0.76,0.04,-0.04,0.78,0.03,-0.03,0.77,0.03,-0.03,1.69,0.21,-0.22,1.18,0.06,-0.07,syn,1,0
2553,2128318305636573696.000000,13.66,0.05,1.23,0.04,4947,100,0.05,0.06,2.3,0.76,0.04,-0.04,0.79,0.03,-0.03,0.77,0.03,-0.03,1.69,0.21,-0.22,1.10,0.07,-0.10,syn,1,0
2555,2100623600597189632.000000,11.64,0.02,1.88,0.02,6180,100,-0.07,0.06,6.1,1.11,0.04,-0.04,1.10,0.04,-0.04,1.10,0.03,-0.02,0.81,0.06,-0.07,1.85,0.16,-0.21,syn,1,1
2556,2076601230039790592.000000,12.43,0.02,1.82,0.02,5526,100,-0.14,0.06,1.3,0.85,0.04,-0.03,0.87,0.03,-0.03,0.84,0.02,-0.02,1.43,0.12,-0.13,1.83,0.11,-0.15,syn,1,1
2559,2101744552703459840.000000,12.34,0.02,1.39,0.01,5881,100,0.15,0.06,2.7,1.11,0.04,-0.04,1.08,0.04,-0.04,1.10,0.02,-0.02,0.79,0.07,-0.07,1.31,0.14,-0.18,syn,1,1
2560,2076228564321462784.000000,13.22,0.03,1.68,0.03,4686,110,-0.23,0.09,nan,0.71,0.03,-0.03,0.69,0.03,-0.03,0.68,0.03,-0.03,2.13,0.23,-0.20,1.79,0.10,-0.20,emp,1,1
2561,2104972581400204800.000000,12.27,0.02,1.15,0.02,6014,100,0.04,0.06,4.1,1.38,0.06,-0.06,1.14,0.04,-0.05,1.37,0.04,-0.03,0.43,0.04,-0.04,1.14,0.14,-0.16,syn,1,1
2563,2100559554044410624.000000,12.62,0.02,0.69,0.02,6119,100,0.11,0.06,7.5,1.94,0.09,-0.08,1.36,0.04,-0.08,1.92,0.06,-0.05,0.19,0.02,-0.02,0.74,0.10,-0.11,syn,1,1
2564,2127973677460755456.000000,12.60,0.02,0.70,0.02,6087,100,-0.13,0.06,9.1,1.96,0.09,-0.08,1.20,0.04,-0.04,1.93,0.06,-0.06,0.16,0.02,-0.02,0.87,0.10,-0.12,syn,1,1
2570,2086620770263395584.000000,12.54,0.03,3.73,0.03,3803,70,-0.06,0.09,nan,0.54,0.02,-0.02,0.53,0.01,-0.01,0.54,0.01,-0.01,3.42,0.19,-0.18,4.79,0.72,-0.69,emp,1,0
2571,2077689712190423552.000000,12.53,0.03,1.16,0.03,5275,100,0.27,0.06,6.0,1.31,0.07,-0.06,0.93,0.04,-0.03,1.29,0.04,-0.04,0.43,0.05,-0.04,1.68,0.10,-0.14,syn,1,0
2577,2130180397295779840.000000,12.37,0.02,1.03,0.01,5866,100,-0.36,0.06,73.9,1.49,0.06,-0.06,0.94,0.04,-0.04,1.48,0.04,-0.03,0.29,0.03,-0.02,0.29,0.04,-0.05,syn,3,1
2581,2135104903719130112.000000,11.81,0.02,2.30,0.01,5504,100,0.28,0.06,2.1,0.88,0.04,-0.03,0.97,0.02,-0.03,0.89,0.01,-0.01,1.36,0.06,-0.08,2.07,0.14,-0.20,syn,1,1
2582,2134956572729225728.000000,12.24,0.02,1.23,0.02,5880,100,0.31,0.06,3.5,1.32,0.05,-0.05,1.18,0.04,-0.04,1.31,0.03,-0.03,0.52,0.05,-0.05,1.08,0.14,-0.17,syn,1,1
2583,2107658516506930176.000000,11.08,0.02,2.96,0.02,5607,100,0.11,0.06,0.4,0.95,0.04,-0.04,0.97,0.04,-0.04,0.95,0.02,-0.02,1.12,0.09,-0.09,2.81,0.24,-0.32,syn,1,1
2585,2102948483573807616.000000,12.12,0.01,1.49,0.02,6005,100,-0.36,0.06,1.9,1.14,0.04,-0.04,0.93,0.04,-0.04,1.13,0.02,-0.02,0.63,0.06,-0.05,1.78,0.15,-0.20,syn,1,1
2588,2133086887563878912.000000,12.74,0.02,2.42,0.03,4140,70,0.14,0.09,nan,0.67,0.02,-0.02,0.65,0.02,-0.01,0.66,0.02,-0.02,2.20,0.24,-0.15,2.62,0.19,-0.18,emp,1,1
2590,2135881124568118784.000000,10.41,0.02,1.70,0.03,6151,100,-0.02,0.06,10.2,2.16,0.09,-0.08,1.31,0.11,-0.04,2.13,0.05,-0.05,0.14,0.02,-0.01,2.10,0.26,-0.28,syn,1,0
2593,2105291955168605440.000000,10.48,0.01,2.39,0.02,6238,100,0.22,0.06,7.5,1.47,0.05,-0.05,1.30,0.03,-0.03,1.46,0.02,-0.03,0.42,0.02,-0.02,2.66,0.23,-0.34,syn,1,1
2595,2127390970655877888.000000,11.99,0.02,1.16,0.02,6332,100,0.04,0.06,14.4,1.51,0.06,-0.06,1.27,0.03,-0.03,1.50,0.04,-0.04,0.37,0.04,-0.02,1.38,0.12,-0.16,syn,1,1
2597,2135378231142791680.000000,13.38,0.04,0.97,0.02,5875,100,-0.30,0.06,2.0,1.00,0.05,-0.05,0.90,0.04,-0.04,0.99,0.03,-0.03,0.93,0.12,-0.11,1.07,0.08,-0.10,syn,1,0
2603,2052554360981321472.000000,11.36,0.02,1.36,0.03,6225,100,-0.08,0.06,9.7,1.75,0.07,-0.07,1.26,0.03,-0.08,1.74,0.04,-0.04,0.24,0.02,-0.02,1.68,0.21,-0.25,syn,1,1
2604,2127396536933491200.000000,13.13,0.02,1.78,0.03,4718,110,-0.09,0.09,nan,0.69,0.02,-0.02,0.71,0.03,-0.03,0.70,0.03,-0.03,2.08,0.21,-0.20,1.56,0.28,-10.64,emp,1,0
2607,2101125974333637120.000000,12.99,0.03,1.24,0.02,5782,100,0.21,0.06,3.0,0.93,0.04,-0.04,1.03,0.02,-0.03,0.95,0.02,-0.02,1.18,0.07,-0.08,1.09,0.08,-0.11,syn,1,0
2608,2103960721465412864.000000,11.96,0.02,1.45,0.09,6429,100,0.06,0.06,18.1,1.23,0.09,-0.09,1.24,0.04,-0.04,1.23,0.06,-0.06,0.65,0.08,-0.08,1.41,0.10,-0.13,syn,1,0
2612,2080271674728481280.000000,10.19,0.01,4.16,0.02,5548,100,0.32,0.06,2.3,1.02,0.04,-0.04,1.02,0.04,-0.04,1.02,0.02,-0.02,0.95,0.08,-0.08,3.69,0.40,-0.51,syn,1,1
2623,2129467364005869056.000000,12.07,0.02,1.00,0.01,6178,100,0.13,0.06,7.2,1.71,0.07,-0.07,1.32,0.03,-0.03,1.70,0.04,-0.04,0.27,0.02,-0.02,1.07,0.15,-0.18,syn,1,1
2631,2105230794833800704.000000,12.04,0.01,1.18,0.02,5773,100,-0.43,0.06,2.1,1.53,0.06,-0.06,0.90,0.03,-0.03,1.52,0.03,-0.03,0.25,0.02,-0.02,1.59,0.18,-0.22,syn,1,1
2632,2132178725317511936.000000,10.15,0.02,1.86,0.02,6209,100,-0.02,0.06,10.3,2.22,0.09,-0.08,1.37,0.09,-0.07,2.20,0.05,-0.05,0.13,0.01,-0.01,2.55,0.35,-0.38,syn,1,1
2635,2101241285613832192.000000,11.38,0.02,1.31,0.02,6052,100,-0.14,0.06,7.0,1.83,0.08,-0.07,1.16,0.06,-0.04,1.81,0.05,-0.05,0.19,0.02,-0.02,1.64,0.20,-0.21,syn,1,1
2636,2101485548995660288.000000,10.67,0.02,3.37,0.02,5892,100,0.09,0.06,3.0,0.98,0.04,-0.04,1.04,0.03,-0.04,0.99,0.02,-0.02,1.08,0.06,-0.07,3.19,0.23,-0.31,syn,1,1
2639,2132004074768150528.000000,14.02,0.06,0.42,0.03,5594,100,-0.02,0.06,2.5,1.78,0.15,-0.13,1.03,0.05,-0.04,1.71,0.12,-0.12,0.20,0.04,-0.03,0.42,0.06,-0.07,syn,1,0
2640,2126661960088581632.000000,10.99,0.02,0.47,0.02,4835,100,-0.21,0.06,3.6,6.94,0.39,-0.37,1.23,0.23,-0.22,6.87,0.26,-0.26,0.00,0.00,-0.00,0.58,0.10,-0.14,syn,1,0
2641,2079884607976692736.000000,12.31,0.03,1.04,0.02,5779,100,-0.01,0.06,2.9,1.55,0.07,-0.06,1.05,0.05,-0.04,1.53,0.04,-0.04,0.29,0.03,-0.03,1.05,0.13,-0.16,syn,1,0
2644,2119517196088309504.000000,12.61,0.02,2.72,0.02,4560,110,0.16,0.09,nan,0.58,0.02,-0.02,0.69,0.03,-0.03,0.65,0.02,-0.02,2.47,0.17,-0.17,1.92,0.37,-14.30,emp,4,0
2650,2126465903421535744.000000,12.95,0.03,2.40,0.05,3977,70,0.01,0.09,nan,0.64,0.02,-0.02,0.61,0.01,-0.01,0.62,0.02,-0.02,2.47,0.16,-0.14,2.98,0.27,-0.31,emp,1,1
2657,nan,11.24,0.02,nan,nan,5469,100,-0.13,0.06,0.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2659,2106751007097870848.000000,10.91,0.02,0.96,0.02,5034,100,0.25,0.06,2.9,3.41,0.16,-0.16,1.45,0.11,-0.14,3.43,0.10,-0.10,0.04,0.00,-0.00,1.03,0.14,-0.17,syn,1,0
2662,2100018422524180992.000000,11.02,0.02,8.90,0.03,3498,70,0.05,0.09,nan,0.48,0.02,-0.02,0.47,0.01,-0.01,0.48,0.01,-0.01,4.24,0.20,-0.20,14.96,3.15,-3.39,emp,1,1
2663,2078080176257415168.000000,11.90,0.02,1.49,0.02,5667,100,0.10,0.06,2.2,1.29,0.05,-0.05,1.01,0.05,-0.04,1.28,0.03,-0.03,0.47,0.04,-0.04,1.44,0.17,-0.20,syn,1,1
2668,2103628462794226176.000000,12.44,0.02,1.78,0.02,5489,100,-0.02,0.06,1.1,0.86,0.04,-0.04,0.90,0.03,-0.03,0.86,0.02,-0.02,1.38,0.11,-0.13,1.79,0.10,-0.11,syn,1,1
2672,2134847343119885312.000000,10.29,0.02,4.49,0.04,5657,100,0.18,0.06,3.6,0.90,0.04,-0.03,0.99,0.02,-0.03,0.91,0.01,-0.01,1.30,0.06,-0.07,4.20,0.25,-0.31,syn,1,1
2674,2102877015319104512.000000,11.82,0.01,1.18,0.02,5703,100,0.07,0.06,1.8,1.70,0.07,-0.07,1.09,0.04,-0.04,1.68,0.04,-0.04,0.23,0.02,-0.02,1.28,0.16,-0.20,syn,1,1
2675,2053550106200274688.000000,10.91,0.02,3.37,0.03,5730,100,0.11,0.06,7.7,0.89,0.04,-0.03,0.98,0.02,-0.03,0.91,0.02,-0.01,1.31,0.06,-0.08,3.17,0.18,-0.22,syn,1,1
2676,2075121871516567552.000000,11.93,0.02,0.76,0.02,6063,100,-0.23,0.06,4.8,2.50,0.11,-0.11,1.29,0.03,-0.03,2.46,0.08,-0.08,0.09,0.01,-0.01,0.61,0.09,-0.12,syn,1,0
2677,2128520920714120192.000000,12.14,0.02,0.99,0.02,6094,100,0.04,0.06,6.6,1.67,0.07,-0.07,1.25,0.04,-0.07,1.67,0.04,-0.04,0.27,0.02,-0.02,1.00,0.12,-0.14,syn,1,1
2678,2125713940547834368.000000,10.09,0.02,5.76,0.02,5373,100,0.08,0.06,6.8,0.79,0.03,-0.03,0.88,0.02,-0.02,0.80,0.01,-0.01,1.68,0.07,-0.09,5.41,0.26,-0.32,syn,1,1
2681,nan,13.90,0.05,nan,nan,5316,100,-0.06,0.06,1.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2686,2078226308223597568.000000,11.56,0.02,3.67,0.01,4588,110,0.04,0.09,nan,0.69,0.02,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.08,0.19,-0.19,3.63,0.54,-20.22,emp,1,1
2687,2125751461382627840.000000,8.69,0.01,8.87,0.02,5778,100,0.06,0.06,2.3,0.94,0.04,-0.03,0.99,0.03,-0.04,0.94,0.01,-0.01,1.19,0.06,-0.08,8.48,0.57,-0.76,syn,1,1
2690,2077299694799977984.000000,11.76,0.02,2.48,0.02,5473,100,0.13,0.06,3.7,0.84,0.04,-0.03,0.92,0.02,-0.03,0.85,0.02,-0.01,1.47,0.08,-0.10,2.39,0.11,-0.15,syn,1,1
2691,2101213969621559808.000000,12.69,0.03,2.21,0.03,4602,110,0.09,0.09,nan,0.69,0.02,-0.02,0.73,0.03,-0.03,0.71,0.02,-0.02,2.05,0.18,-0.19,1.91,0.34,-12.69,emp,1,1
2693,2053457644144430848.000000,10.79,0.02,5.66,0.02,4373,70,-0.10,0.09,nan,0.66,0.02,-0.02,0.66,0.02,-0.02,0.65,0.02,-0.02,2.38,0.21,-0.19,5.96,0.40,-0.40,emp,1,1
2694,2080388566557873152.000000,12.68,0.03,2.10,0.02,4528,110,0.18,0.09,nan,0.73,0.03,-0.03,0.74,0.03,-0.03,0.72,0.02,-0.02,1.94,0.19,-0.18,1.93,0.35,-13.35,emp,1,1
2698,2073591420052466176.000000,12.44,0.02,1.27,0.02,5948,100,0.12,0.06,3.0,1.18,0.05,-0.05,1.10,0.04,-0.04,1.16,0.03,-0.03,0.69,0.06,-0.06,1.22,0.13,-0.16,syn,1,1
2700,2078970230921775616.000000,12.84,0.03,2.01,0.03,4537,110,0.16,0.09,nan,0.72,0.03,-0.02,0.74,0.03,-0.03,0.72,0.02,-0.02,1.97,0.18,-0.18,1.82,0.32,-12.38,emp,1,1
2703,2101775579545559296.000000,12.77,0.04,2.13,0.03,4482,70,0.06,0.09,nan,0.70,0.03,-0.03,0.71,0.03,-0.03,0.69,0.02,-0.02,2.10,0.19,-0.18,2.16,0.11,-0.16,emp,1,1
2705,2129942765344872448.000000,10.73,0.02,9.65,0.03,3501,70,0.01,0.09,nan,0.50,0.02,-0.02,0.48,0.01,-0.01,0.49,0.01,-0.01,3.96,0.19,-0.19,17.98,3.81,-4.20,emp,1,1
2706,2107315365800641024.000000,9.11,0.02,3.38,0.03,6332,100,0.13,0.06,10.8,1.94,0.07,-0.07,1.43,0.03,-0.04,1.93,0.04,-0.04,0.20,0.01,-0.01,4.40,0.59,-0.69,syn,1,1
2707,2075060264503601152.000000,12.70,0.03,0.79,0.11,5574,100,-0.10,0.06,1.6,1.87,0.34,-0.25,0.98,0.07,-0.06,1.63,0.25,-0.22,0.21,0.10,-0.06,1.54,0.11,-0.15,syn,1,0
2708,2101307290671768576.000000,13.66,0.05,1.57,0.04,4600,110,0.04,0.09,nan,0.62,0.03,-0.03,0.70,0.03,-0.03,0.67,0.02,-0.02,2.31,0.19,-0.20,1.31,0.21,-7.78,emp,1,0
2711,nan,12.30,0.02,nan,nan,5946,100,0.09,0.06,4.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2712,2086570708126781440.000000,9.95,0.02,2.44,0.03,6335,100,0.27,0.06,13.2,1.81,0.07,-0.07,1.44,0.03,-0.03,1.80,0.04,-0.04,0.24,0.02,-0.02,2.95,0.33,-0.46,syn,1,1
2713,2101197442590192384.000000,12.79,0.03,2.20,0.02,4687,110,-0.03,0.09,nan,0.65,0.02,-0.02,0.71,0.03,-0.03,0.68,0.02,-0.02,2.20,0.20,-0.20,1.85,0.33,-11.83,emp,1,0
2714,2133178765503484160.000000,11.99,0.02,1.06,0.02,5989,100,-0.02,0.06,5.8,1.71,0.07,-0.07,1.18,0.08,-0.06,1.69,0.04,-0.04,0.24,0.02,-0.03,1.14,0.13,-0.16,syn,1,1
2717,2128242611132484608.000000,11.12,0.02,2.17,0.02,6025,100,-0.02,0.06,4.6,1.24,0.05,-0.05,1.08,0.04,-0.04,1.23,0.03,-0.03,0.58,0.05,-0.05,2.16,0.24,-0.31,syn,1,1
2719,2053454478745972480.000000,12.83,0.03,2.10,0.03,4566,110,0.10,0.09,nan,0.68,0.02,-0.02,0.72,0.03,-0.03,0.70,0.02,-0.02,2.10,0.18,-0.19,1.89,0.32,-11.75,emp,1,1
2720,2079613685738988800.000000,9.00,0.01,4.70,0.03,5943,100,-0.13,0.06,2.6,1.52,0.06,-0.05,1.06,0.06,-0.04,1.51,0.03,-0.03,0.31,0.03,-0.02,4.93,0.62,-0.70,syn,1,1
2722,2102954187290293248.000000,11.99,0.02,1.62,0.02,6140,100,-0.07,0.06,6.3,1.09,0.04,-0.04,1.08,0.04,-0.04,1.09,0.02,-0.02,0.83,0.06,-0.07,1.60,0.13,-0.18,syn,1,1
2729,2133108190601426176.000000,12.37,nan,1.50,0.01,5598,100,-0.32,0.06,1.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2730,2106703212701656576.000000,12.30,0.02,1.25,0.02,5647,100,0.01,0.06,1.9,1.29,0.05,-0.05,0.96,0.04,-0.04,1.28,0.03,-0.03,0.46,0.04,-0.04,1.19,0.14,-0.18,syn,1,1
2732,2127815657021840128.000000,11.54,0.01,1.21,0.02,6082,100,0.08,0.06,4.9,1.82,0.08,-0.07,1.30,0.03,-0.09,1.80,0.05,-0.04,0.22,0.02,-0.02,1.36,0.18,-0.20,syn,1,1
2733,2101475241074002176.000000,11.76,0.02,1.82,0.36,4734,110,0.05,0.09,nan,1.54,0.57,-0.32,0.88,0.05,-0.10,1.91,0.29,-1.18,0.10,1.23,-0.03,2.80,0.53,-17.15,emp,1,0
2736,2119746375543622144.000000,13.44,0.04,1.73,0.03,4411,70,0.04,0.09,nan,0.65,0.03,-0.03,0.68,0.03,-0.03,0.66,0.02,-0.02,2.33,0.20,-0.19,1.66,0.09,-0.10,emp,1,1
2737,2077526881391513856.000000,10.87,0.01,1.96,0.02,5667,100,0.37,0.06,2.3,1.57,0.06,-0.06,1.20,0.04,-0.09,1.56,0.03,-0.03,0.31,0.02,-0.03,1.93,0.23,-0.28,syn,1,0
2740,2052872222920113664.000000,12.14,0.02,0.86,0.02,6083,100,-0.27,0.06,6.7,1.97,0.09,-0.08,1.15,0.04,-0.04,1.94,0.06,-0.06,0.15,0.01,-0.01,1.64,0.15,-0.19,syn,1,0
2741,2103639835867512832.000000,11.58,0.02,2.18,0.02,5880,100,0.07,0.06,0.8,1.02,0.04,-0.04,1.04,0.03,-0.04,1.02,0.02,-0.02,0.99,0.07,-0.08,2.09,0.17,-0.24,syn,1,0
2742,2076790552200353536.000000,12.32,0.02,3.16,0.03,4177,70,-0.09,0.09,nan,0.62,0.02,-0.02,0.62,0.02,-0.02,0.62,0.02,-0.02,2.61,0.28,-0.25,3.39,0.28,-0.25,emp,1,1
2743,2126102411750601216.000000,12.12,0.02,1.92,0.01,5583,100,-0.01,0.06,1.0,0.92,0.04,-0.04,0.92,0.04,-0.04,0.92,0.02,-0.02,1.18,0.10,-0.10,2.00,0.12,-0.15,syn,1,1
2748,2080529922521395712.000000,12.37,0.02,0.91,0.02,5468,100,-0.09,0.06,2.5,1.75,0.08,-0.08,0.98,0.03,-0.03,1.74,0.05,-0.05,0.18,0.02,-0.01,0.96,0.13,-0.18,syn,1,1
2749,2126261291180093952.000000,10.02,0.01,1.85,0.03,6158,100,-0.02,0.06,9.5,2.36,0.09,-0.09,1.35,0.13,-0.04,2.33,0.06,-0.06,0.11,0.01,-0.01,2.56,0.32,-0.35,syn,1,0
2750,2073161614079599104.000000,14.57,0.10,0.31,0.04,6070,100,0.07,0.06,7.8,1.83,0.29,-0.23,1.24,0.07,-0.07,1.64,0.21,-0.20,0.26,0.11,-0.07,0.33,0.04,-0.05,syn,1,0
2751,2130628757521503232.000000,13.29,0.03,1.69,0.03,4373,70,0.01,0.09,nan,0.71,0.03,-0.03,0.68,0.03,-0.02,0.67,0.02,-0.02,2.19,0.20,-0.17,1.81,0.11,-0.11,emp,1,1
2752,2076615077014515968.000000,10.20,0.03,2.59,0.26,6065,100,0.14,0.06,7.6,1.64,0.22,-0.17,1.24,0.06,-0.06,1.54,0.17,-0.16,0.32,0.11,-0.08,3.07,0.34,-0.47,syn,1,0
2753,2103743018162573824.000000,12.11,0.02,1.35,0.02,5811,100,0.22,0.06,2.3,1.29,0.05,-0.05,1.11,0.04,-0.05,1.28,0.03,-0.03,0.53,0.05,-0.05,1.26,0.15,-0.17,syn,1,1
2754,2131677584235170048.000000,10.63,0.01,2.72,0.06,5898,100,-0.08,0.06,3.2,1.25,0.05,-0.05,1.01,0.04,-0.04,1.24,0.03,-0.03,0.53,0.05,-0.05,3.35,0.28,-0.37,syn,1,0
2755,2052740449026979584.000000,10.71,0.02,3.42,0.02,5791,100,-0.14,0.06,2.2,0.96,0.04,-0.04,0.94,0.04,-0.04,0.96,0.02,-0.02,1.06,0.09,-0.09,3.54,0.25,-0.34,syn,1,1
2756,2077219052496826368.000000,13.24,0.03,1.04,0.02,5896,100,0.10,0.06,3.1,1.00,0.05,-0.04,1.05,0.03,-0.04,1.00,0.03,-0.03,1.04,0.08,-0.09,0.95,0.08,-0.11,syn,1,0
2758,2079720196628224512.000000,9.84,0.01,1.49,0.02,5210,100,0.35,0.06,4.0,3.58,0.16,-0.15,1.71,0.03,-0.03,3.57,0.07,-0.11,0.04,0.00,-0.00,2.25,0.34,-0.41,syn,1,0
2759,2131224521024607232.000000,12.23,0.02,2.57,0.02,4765,110,0.00,0.09,nan,0.72,0.02,-0.02,0.74,0.03,-0.03,0.72,0.03,-0.03,1.93,0.20,-0.20,2.25,0.43,-13.99,emp,1,1
2760,nan,12.47,0.02,nan,nan,4568,110,0.11,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
2762,2117344732912435968.000000,12.64,0.02,2.12,0.02,4398,70,0.23,0.09,nan,0.76,0.03,-0.02,0.73,0.02,-0.02,0.72,0.02,-0.02,1.95,0.19,-0.15,2.28,0.11,-0.14,emp,1,1
2763,2100067969267186688.000000,13.12,0.03,1.74,0.03,4638,110,0.05,0.09,nan,0.72,0.03,-0.02,0.73,0.03,-0.03,0.71,0.03,-0.02,1.98,0.19,-0.19,1.57,0.28,-10.32,emp,1,0
2764,2129102085627205632.000000,12.87,0.03,2.56,0.03,4007,70,-0.16,0.09,nan,0.62,0.02,-0.02,0.60,0.01,-0.01,0.60,0.02,-0.02,2.66,0.22,-0.17,3.26,0.31,-0.33,emp,1,1
2765,2129556664965366784.000000,12.45,0.03,0.76,0.01,6183,100,0.08,0.06,3.4,1.89,0.08,-0.08,1.35,0.03,-0.05,1.88,0.05,-0.05,0.20,0.02,-0.02,0.83,0.11,-0.12,syn,1,0
2768,2106431392811409408.000000,13.48,0.04,1.26,0.02,5328,100,-0.03,0.06,1.0,0.77,0.04,-0.04,0.85,0.02,-0.03,0.79,0.02,-0.02,1.72,0.11,-0.14,1.19,0.06,-0.08,syn,1,0
2769,2119125907387984384.000000,12.16,0.02,0.89,0.01,5767,100,-0.05,0.06,2.8,1.92,0.08,-0.08,1.12,0.04,-0.03,1.90,0.05,-0.05,0.16,0.01,-0.01,1.03,0.14,-0.16,syn,1,0
2770,2129425891801700608.000000,13.05,0.03,1.98,0.03,4286,70,-0.19,0.09,nan,0.69,0.03,-0.03,0.64,0.02,-0.02,0.64,0.02,-0.02,2.41,0.22,-0.18,2.34,0.16,-0.18,emp,1,1
2771,2129804600536996352.000000,10.46,0.02,3.26,0.02,6251,100,-0.03,0.06,4.2,1.08,0.04,-0.04,1.12,0.02,-0.03,1.09,0.02,-0.02,0.87,0.05,-0.06,3.23,0.21,-0.24,syn,1,0
2781,2079027538660148992.000000,11.11,0.02,1.76,0.03,5761,100,-0.44,0.06,1.3,1.61,0.07,-0.07,0.91,0.03,-0.03,1.59,0.04,-0.04,0.22,0.02,-0.02,2.35,0.28,-0.34,syn,1,0
2783,2053547460500477440.000000,11.88,0.02,3.73,0.02,4107,70,-0.10,0.09,nan,0.65,0.02,-0.02,0.62,0.02,-0.02,0.62,0.02,-0.02,2.51,0.26,-0.21,4.44,0.38,-0.42,emp,1,0
2785,2130637038217686784.000000,12.63,0.02,1.20,0.02,5860,100,0.02,0.06,2.4,1.13,0.05,-0.04,1.02,0.04,-0.04,1.12,0.03,-0.03,0.71,0.07,-0.06,1.20,0.12,-0.16,syn,1,1
2786,2126749714860677632.000000,12.56,0.03,0.76,0.01,6367,100,-0.13,0.06,7.5,1.76,0.07,-0.07,1.29,0.03,-0.05,1.75,0.05,-0.05,0.24,0.02,-0.02,1.06,0.11,-0.15,syn,1,0
2790,nan,11.49,0.02,nan,nan,5082,100,-0.21,0.06,1.6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2792,2131184938606510080.000000,9.76,0.02,3.64,0.02,5969,100,0.21,0.06,4.3,1.37,0.05,-0.05,1.19,0.04,-0.04,1.36,0.03,-0.04,0.46,0.05,-0.04,3.53,0.45,-0.52,syn,1,1
2796,2129686647856175104.000000,13.38,0.04,0.94,0.02,5728,100,0.01,0.06,1.7,1.04,0.05,-0.05,0.97,0.04,-0.04,1.03,0.03,-0.03,0.88,0.11,-0.10,0.95,0.09,-0.11,syn,1,0
2798,2077728538692850688.000000,11.47,0.01,4.96,0.02,4283,70,-0.50,0.09,nan,0.57,0.02,-0.02,0.57,0.02,-0.02,0.55,0.02,-0.02,3.32,0.24,-0.21,5.40,0.30,-0.33,emp,1,1
2801,2075132209486310912.000000,9.47,0.02,3.87,0.03,6027,100,0.03,0.06,3.6,1.46,0.06,-0.05,1.16,0.04,-0.06,1.46,0.03,-0.03,0.37,0.03,-0.03,3.92,0.49,-0.53,syn,1,1
2803,2128517003703948032.000000,10.64,0.02,3.53,0.02,5594,100,0.17,0.06,2.7,0.97,0.04,-0.04,0.99,0.04,-0.04,0.97,0.02,-0.02,1.07,0.09,-0.09,3.31,0.30,-0.39,syn,1,1
2805,2129527974583414272.000000,11.92,0.03,1.51,0.01,5879,100,-0.24,0.06,1.6,1.25,0.05,-0.05,0.94,0.04,-0.04,1.24,0.03,-0.03,0.49,0.05,-0.04,1.73,0.19,-0.23,syn,1,1
2806,2077144491865963776.000000,13.14,0.03,1.71,0.03,4661,110,0.14,0.09,nan,0.72,0.03,-0.03,0.75,0.03,-0.03,0.73,0.03,-0.02,1.92,0.18,-0.19,1.45,0.28,-9.73,emp,1,1
2807,2052800960823879680.000000,12.54,0.04,0.98,0.02,6426,100,0.19,0.06,13.8,1.39,0.06,-0.06,1.32,0.03,-0.03,1.37,0.05,-0.04,0.50,0.04,-0.05,1.03,0.07,-0.10,syn,1,0
2811,2077611303266863360.000000,12.60,0.03,2.23,0.03,4324,70,-0.23,0.09,nan,0.74,0.03,-0.03,0.65,0.02,-0.02,0.66,0.02,-0.02,2.28,0.21,-0.17,2.84,0.19,-0.22,emp,1,0
2815,2079534246026470912.000000,12.03,0.02,1.52,0.02,5896,100,-0.06,0.06,1.9,1.18,0.05,-0.05,1.01,0.04,-0.04,1.17,0.03,-0.03,0.62,0.06,-0.05,1.54,0.17,-0.21,syn,1,0
2828,2102247132595492608.000000,13.43,0.03,1.65,0.04,4543,110,0.06,0.09,nan,0.66,0.03,-0.03,0.70,0.03,-0.03,0.68,0.02,-0.02,2.18,0.19,-0.19,1.56,0.08,-0.17,emp,1,1
2829,2102232083029221376.000000,11.44,0.02,1.62,0.02,5913,100,0.02,0.06,3.3,1.44,0.06,-0.06,1.10,0.05,-0.05,1.43,0.03,-0.03,0.37,0.03,-0.03,1.68,0.21,-0.23,syn,1,1
2830,2085210887120749824.000000,12.55,0.03,0.68,0.02,6447,100,0.06,0.06,30.0,2.03,0.09,-0.09,1.45,0.04,-0.04,2.00,0.07,-0.06,0.18,0.02,-0.02,0.83,0.12,-0.13,syn,3,1
2831,2119128656167094272.000000,11.05,0.01,1.30,0.02,5722,100,-0.03,0.06,4.6,2.21,0.09,-0.09,1.20,0.03,-0.03,2.19,0.05,-0.05,0.11,0.01,-0.01,1.65,0.23,-0.27,syn,1,0
2832,2107563271311787008.000000,11.98,0.02,2.59,0.01,5043,100,0.11,0.06,1.5,0.77,0.03,-0.03,0.82,0.03,-0.03,0.79,0.03,-0.03,1.62,0.19,-0.22,2.46,0.14,-0.17,syn,1,1
2833,2079417697791751168.000000,11.12,0.02,2.13,0.03,6253,100,-0.17,0.06,5.0,1.26,0.05,-0.05,1.11,0.04,-0.04,1.25,0.03,-0.03,0.56,0.04,-0.05,2.50,0.18,-0.24,syn,1,1
2834,2102096774379579392.000000,13.63,0.04,1.39,0.03,4659,110,0.08,0.09,nan,0.71,0.03,-0.03,0.74,0.03,-0.03,0.72,0.03,-0.02,1.97,0.19,-0.20,1.19,0.22,-8.17,emp,1,1
2835,2100625696541277184.000000,13.44,0.04,1.66,0.03,4414,70,-0.07,0.09,nan,0.67,0.03,-0.03,0.67,0.03,-0.02,0.66,0.02,-0.02,2.33,0.21,-0.20,1.71,0.10,-0.11,emp,1,1
2836,2086833663201784832.000000,12.96,0.04,1.87,0.02,4697,110,0.00,0.09,nan,0.72,0.03,-0.02,0.73,0.03,-0.03,0.72,0.03,-0.03,1.97,0.20,-0.19,1.68,0.31,-10.83,emp,1,1
2838,2125716891183392768.000000,11.86,0.02,1.21,0.02,5690,100,0.15,0.06,1.8,1.62,0.07,-0.07,1.10,0.08,-0.04,1.61,0.04,-0.04,0.26,0.03,-0.02,1.26,0.15,-0.19,syn,1,1
2839,2104065209429419520.000000,12.96,0.03,2.17,0.04,4012,70,-0.10,0.09,nan,0.68,0.02,-0.02,0.62,0.01,-0.01,0.63,0.02,-0.02,2.40,0.21,-0.16,3.01,0.28,-0.31,emp,1,1
2840,2075406473224801280.000000,12.26,0.02,1.09,0.02,5627,100,-0.02,0.06,1.8,1.53,0.07,-0.06,0.99,0.04,-0.04,1.51,0.04,-0.04,0.28,0.03,-0.02,1.05,0.14,-0.17,syn,1,1
2841,2126446661968043008.000000,13.98,0.06,0.97,0.04,5158,100,-0.13,0.06,0.7,0.82,0.05,-0.05,0.79,0.03,-0.03,0.80,0.03,-0.03,1.48,0.23,-0.19,1.01,0.06,-0.08,syn,1,0
2845,2130932428889277952.000000,12.70,0.02,2.52,0.03,4081,70,0.20,0.09,nan,0.67,0.02,-0.02,0.64,0.01,-0.01,0.66,0.02,-0.02,2.18,0.15,-0.12,2.73,0.21,-0.18,emp,1,1
2847,2139325653978247680.000000,13.17,0.04,1.45,0.02,4564,110,0.18,0.09,nan,0.84,0.03,-0.03,0.77,0.02,-0.02,0.79,0.02,-0.02,1.52,0.10,-0.08,1.45,0.29,-11.03,emp,1,0
2848,2126078080761742336.000000,10.92,0.04,2.28,0.02,5724,100,0.33,0.06,2.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2857,2104106647274122752.000000,12.35,0.02,1.02,0.02,6189,100,0.24,0.06,6.3,1.47,0.06,-0.06,1.30,0.03,-0.03,1.46,0.03,-0.03,0.41,0.02,-0.02,0.99,0.13,-0.16,syn,1,0
2858,2104100840478217728.000000,13.44,0.04,1.45,0.03,4699,110,0.10,0.09,nan,0.74,0.03,-0.03,0.75,0.03,-0.03,0.74,0.03,-0.03,1.87,0.20,-0.20,1.27,0.24,-8.14,emp,1,0
2859,2130911435088877056.000000,12.05,0.02,1.96,0.02,5262,100,-0.07,0.06,1.5,0.96,0.04,-0.04,0.82,0.03,-0.02,0.95,0.02,-0.02,0.95,0.08,-0.06,2.29,0.14,-0.19,syn,1,0
2863,2052258798515177216.000000,12.22,0.02,1.49,0.01,5717,100,-0.23,0.06,0.7,1.12,0.05,-0.04,0.88,0.04,-0.04,1.11,0.02,-0.02,0.64,0.06,-0.06,1.63,0.17,-0.21,syn,1,0
2864,2053100577743930368.000000,11.45,0.03,2.35,0.02,5821,100,-0.12,0.06,0.8,1.00,0.04,-0.04,0.95,0.04,-0.04,0.99,0.03,-0.02,0.96,0.10,-0.09,2.41,0.20,-0.26,syn,1,0
2866,2100265950078767104.000000,12.79,0.02,0.61,0.04,6290,100,0.10,0.06,5.4,2.03,0.17,-0.15,1.41,0.06,-0.06,1.98,0.14,-0.14,0.18,0.04,-0.03,0.99,0.07,-0.10,syn,1,0
2869,2078785787845558784.000000,12.36,0.02,0.72,0.02,6407,100,0.18,0.06,24.7,2.06,0.09,-0.08,1.50,0.04,-0.04,2.04,0.06,-0.06,0.17,0.02,-0.01,0.80,0.10,-0.13,syn,3,1
2874,2127096198461768704.000000,13.18,0.03,1.41,0.02,5262,100,-0.06,0.06,1.6,0.79,0.04,-0.03,0.83,0.03,-0.03,0.79,0.02,-0.02,1.64,0.13,-0.15,1.35,0.09,-0.11,syn,1,0
2875,2135416409106562560.000000,12.81,0.03,2.01,0.03,4993,100,-0.06,0.06,2.1,0.68,0.03,-0.03,0.76,0.03,-0.03,0.73,0.03,-0.02,1.96,0.17,-0.21,1.84,0.09,-0.10,syn,1,0
2879,nan,11.10,0.02,nan,nan,5452,100,-0.02,0.06,1.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2883,2073733325763480320.000000,13.33,0.03,2.00,0.05,4212,70,-0.18,0.09,nan,0.62,0.03,-0.03,0.61,0.02,-0.02,0.60,0.02,-0.02,2.79,0.27,-0.26,2.17,0.17,-0.18,emp,1,1
2884,2128081635759800320.000000,12.47,0.03,0.44,0.03,5687,100,-0.02,0.06,3.5,3.42,0.30,-0.26,1.53,0.07,-0.06,3.24,0.27,-0.23,0.04,0.01,-0.01,0.87,0.12,-0.14,syn,1,0
2885,2086882797628726784.000000,12.06,0.03,0.93,0.01,5498,100,-0.39,0.06,1.8,2.00,0.09,-0.09,0.96,0.03,-0.03,1.98,0.05,-0.05,0.12,0.01,-0.01,1.21,0.14,-0.19,syn,1,0
2891,2127798958189867520.000000,11.83,0.03,0.96,0.32,6091,100,0.13,0.06,5.7,3.49,3.09,-1.34,1.27,0.14,-0.11,1.63,0.47,-0.40,0.25,0.28,-0.12,1.07,0.14,-0.16,syn,1,0
2896,nan,10.59,0.02,nan,nan,6220,100,-0.01,0.06,14.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
2901,2085226211564203008.000000,12.39,0.03,2.74,0.03,4315,70,0.06,0.09,nan,0.68,0.02,-0.02,0.67,0.03,-0.02,0.66,0.02,-0.02,2.28,0.20,-0.18,2.84,0.13,-0.17,emp,1,0
2902,2128504432338998528.000000,12.95,0.03,1.77,0.02,4770,100,-0.35,0.06,1.8,0.75,0.04,-0.04,0.68,0.02,-0.02,0.68,0.02,-0.02,2.11,0.24,-0.19,2.01,0.09,-0.10,syn,1,0
2904,2076173859319258368.000000,11.36,0.02,1.38,0.05,6077,100,0.30,0.06,7.5,1.74,0.10,-0.09,1.36,0.03,-0.04,1.72,0.07,-0.10,0.26,0.04,-0.03,1.19,0.17,-0.18,syn,1,0
2906,2078431642023279616.000000,12.32,0.02,1.00,0.02,6087,100,-0.28,0.06,6.0,1.58,0.07,-0.07,1.07,0.06,-0.05,1.55,0.05,-0.04,0.28,0.03,-0.03,1.18,0.14,-0.16,syn,1,1
2913,2107492421531881984.000000,11.36,0.01,1.48,0.03,5762,100,0.34,0.06,2.1,1.66,0.07,-0.07,1.25,0.04,-0.09,1.64,0.04,-0.04,0.28,0.02,-0.03,1.78,0.22,-0.25,syn,1,0
2914,2104723370217682944.000000,11.01,0.01,1.30,0.02,6252,100,-0.27,0.06,25.7,2.15,0.08,-0.08,1.24,0.03,-0.03,2.14,0.05,-0.05,0.13,0.01,-0.01,1.01,0.14,-0.18,syn,3,1
2915,2101392537183148544.000000,11.96,0.02,2.08,0.02,5617,100,0.02,0.06,0.8,0.92,0.04,-0.04,0.94,0.03,-0.04,0.91,0.02,-0.02,1.23,0.09,-0.10,2.00,0.15,-0.21,syn,1,1
2916,2102589493027294208.000000,12.40,0.02,2.17,0.02,4991,100,0.02,0.06,1.8,0.77,0.03,-0.03,0.79,0.03,-0.03,0.78,0.03,-0.03,1.66,0.22,-0.22,2.14,0.11,-0.14,syn,1,0
2925,2078450196282664960.000000,11.73,0.02,2.51,0.01,5453,100,0.19,0.06,1.4,0.85,0.03,-0.03,0.94,0.02,-0.03,0.86,0.01,-0.01,1.47,0.07,-0.09,2.29,0.15,-0.19,syn,1,1
2926,2107617246162705920.000000,13.34,0.04,2.23,0.04,5028,100,-0.51,0.06,2.5,0.48,0.02,-0.02,0.63,0.01,-0.01,0.58,0.01,-0.01,3.16,0.15,-0.14,0.39,0.05,-0.07,syn,1,0
2931,2106303505865370624.000000,12.70,0.02,2.04,0.02,4955,100,-0.12,0.06,2.0,0.71,0.03,-0.03,0.75,0.03,-0.03,0.73,0.03,-0.02,1.92,0.21,-0.22,1.99,0.10,-0.12,syn,1,0
2935,2076108064717474816.000000,12.37,0.03,0.80,0.02,6510,100,-0.14,0.06,26.9,1.88,0.09,-0.09,1.35,0.03,-0.03,1.86,0.07,-0.07,0.21,0.02,-0.02,0.76,0.09,-0.10,syn,3,1
2943,2128514431022374144.000000,12.37,0.02,0.99,0.02,5785,100,0.34,0.06,2.7,1.56,0.07,-0.06,1.22,0.04,-0.07,1.55,0.04,-0.04,0.32,0.03,-0.03,0.91,0.11,-0.13,syn,1,1
2948,2102245375949401088.000000,10.32,0.02,2.51,0.03,5515,100,0.44,0.06,3.7,1.61,0.07,-0.06,1.12,0.11,-0.04,1.60,0.04,-0.04,0.28,0.04,-0.03,2.05,0.28,-0.34,syn,1,1
2949,2103813146389744640.000000,11.90,0.02,1.39,0.01,5895,100,0.07,0.06,2.8,1.38,0.06,-0.05,1.10,0.05,-0.05,1.37,0.03,-0.03,0.43,0.04,-0.04,1.32,0.16,-0.18,syn,1,1
2951,2103399695656782336.000000,11.82,0.02,1.62,0.19,5626,100,-0.17,0.06,2.3,1.33,0.20,-0.16,0.88,0.04,-0.04,1.19,0.15,-0.13,0.49,0.20,-0.14,2.36,0.14,-0.20,syn,1,0
2956,2106981831520836608.000000,10.68,0.02,1.59,0.02,6280,100,-0.05,0.06,9.9,2.02,0.08,-0.07,1.36,0.03,-0.09,2.01,0.04,-0.04,0.17,0.01,-0.01,1.43,0.18,-0.21,syn,1,1
2957,2119712496841464320.000000,12.32,0.02,2.41,0.02,4712,110,-0.23,0.09,nan,0.73,0.02,-0.02,0.70,0.03,-0.03,0.69,0.03,-0.03,2.04,0.23,-0.19,2.64,0.16,-0.60,emp,1,0
2960,2086715598842386688.000000,11.85,0.02,1.65,0.01,5956,100,0.09,0.06,3.0,1.17,0.04,-0.04,1.09,0.04,-0.04,1.16,0.02,-0.02,0.69,0.06,-0.05,1.52,0.18,-0.21,syn,1,0
2961,2128478044059904000.000000,11.29,0.02,2.05,0.03,6078,100,0.13,0.06,5.2,1.19,0.05,-0.05,1.15,0.04,-0.04,1.18,0.03,-0.03,0.68,0.07,-0.06,1.94,0.20,-0.25,syn,1,1
2964,2085625368643700736.000000,12.47,0.02,0.86,0.02,6126,100,-0.35,0.06,8.2,1.72,0.07,-0.07,1.08,0.04,-0.04,1.69,0.05,-0.04,0.22,0.02,-0.02,1.17,0.14,-0.16,syn,1,1
2968,2106233205841766912.000000,10.29,0.01,1.78,0.02,6176,100,-0.14,0.06,7.4,2.17,0.08,-0.08,1.27,0.03,-0.03,2.15,0.05,-0.05,0.13,0.01,-0.01,2.44,0.29,-0.33,syn,1,1
2969,2126559087031237632.000000,11.12,0.02,1.39,0.72,5955,100,0.18,0.06,5.2,7.36,6.69,-3.90,1.19,0.14,-0.09,1.44,0.49,-0.32,0.34,0.33,-0.18,1.51,0.19,-0.22,syn,1,0
2970,2053515849540816896.000000,11.57,0.02,1.91,0.02,6178,100,-0.06,0.06,5.1,1.14,0.04,-0.04,1.10,0.04,-0.04,1.13,0.02,-0.02,0.76,0.06,-0.06,1.93,0.16,-0.22,syn,1,1
2971,2073646631834185472.000000,11.44,0.02,1.32,0.03,6248,100,0.18,0.06,14.9,1.74,0.07,-0.07,1.37,0.03,-0.03,1.72,0.05,-0.05,0.26,0.02,-0.02,1.54,0.20,-0.26,syn,1,1
2974,2051371836227072512.000000,12.59,0.02,0.37,0.02,6540,100,0.13,0.06,13.2,3.54,0.24,-0.22,1.91,0.06,-0.07,3.40,0.17,-0.16,0.05,0.01,-0.01,0.83,0.10,-0.12,syn,1,0
2977,2128776801985730048.000000,12.36,0.02,1.20,0.01,5946,100,-0.06,0.06,3.2,1.28,0.05,-0.05,1.04,0.04,-0.04,1.27,0.03,-0.03,0.51,0.04,-0.04,1.20,0.14,-0.17,syn,1,1
2979,2051862974327666432.000000,11.90,0.02,1.51,0.02,6002,100,-0.18,0.06,1.7,1.26,0.05,-0.05,1.01,0.04,-0.04,1.25,0.03,-0.03,0.52,0.05,-0.05,1.68,0.18,-0.23,syn,1,0
2983,2102103921205269248.000000,12.28,0.02,4.39,0.04,3677,70,-0.13,0.09,nan,0.52,0.02,-0.02,0.51,0.01,-0.01,0.52,0.01,-0.01,3.67,0.20,-0.18,7.42,1.51,-1.51,emp,1,0
2984,2075987187160704768.000000,11.64,0.02,1.25,0.01,6128,100,0.11,0.06,6.2,1.70,0.07,-0.06,1.30,0.03,-0.05,1.69,0.04,-0.03,0.26,0.02,-0.02,1.34,0.19,-0.21,syn,1,1
2992,2078938242004818432.000000,13.04,0.03,2.41,0.05,4082,70,-0.27,0.09,nan,0.62,0.02,-0.02,0.59,0.02,-0.02,0.58,0.02,-0.03,2.89,0.35,-0.27,2.95,0.24,-0.26,emp,1,1
3008,2106958363820214016.000000,10.69,0.01,1.89,0.02,5981,100,-0.08,0.06,5.4,1.74,0.07,-0.06,1.14,0.10,-0.04,1.72,0.04,-0.04,0.22,0.03,-0.02,2.20,0.27,-0.29,syn,1,0
3009,2133215461704521216.000000,13.25,0.03,1.46,0.02,5119,100,0.18,0.06,3.4,0.76,0.04,-0.03,0.86,0.03,-0.03,0.81,0.03,-0.03,1.61,0.15,-0.20,1.34,0.07,-0.09,syn,1,0
3012,2102677179081054208.000000,11.25,0.02,1.49,0.02,5431,100,-0.52,0.06,1.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3015,2129754847637288192.000000,11.77,0.02,1.35,0.02,5739,100,-0.04,0.06,2.4,1.51,0.06,-0.06,1.02,0.04,-0.04,1.50,0.03,-0.03,0.30,0.03,-0.02,1.37,0.17,-0.22,syn,1,1
3017,2135320919095465984.000000,11.76,0.02,2.36,0.01,5565,100,-0.16,0.06,0.7,0.88,0.04,-0.03,0.87,0.04,-0.04,0.88,0.02,-0.02,1.28,0.11,-0.11,2.40,0.16,-0.22,syn,1,1
3021,2052259829307314176.000000,12.30,0.03,1.55,0.02,5885,100,0.20,0.06,2.9,1.01,0.04,-0.04,1.08,0.03,-0.03,1.02,0.02,-0.02,1.02,0.06,-0.07,1.43,0.11,-0.14,syn,1,0
3023,2105258145185625600.000000,11.85,0.01,1.52,0.02,6323,100,-0.07,0.06,6.9,1.23,0.05,-0.05,1.16,0.04,-0.04,1.22,0.03,-0.03,0.63,0.05,-0.05,1.64,0.12,-0.16,syn,1,0
3032,2131541867567734528.000000,13.95,0.07,0.98,0.04,5205,100,0.37,0.06,1.6,0.80,0.05,-0.05,0.92,0.03,-0.03,0.85,0.03,-0.02,1.49,0.11,-0.14,0.82,0.07,-0.09,syn,1,0
3034,2099209285046297344.000000,12.61,0.02,2.76,0.03,4038,70,0.09,0.09,nan,0.65,0.02,-0.02,0.62,0.01,-0.01,0.64,0.02,-0.02,2.34,0.16,-0.13,3.11,0.27,-0.25,emp,1,1
3039,2101513139864999424.000000,12.34,0.02,1.03,0.02,5765,100,-0.24,0.06,2.8,1.53,0.07,-0.06,0.95,0.04,-0.04,1.51,0.04,-0.04,0.27,0.03,-0.02,1.14,0.14,-0.18,syn,1,1
3046,2126867259524910592.000000,11.77,0.01,1.77,0.01,5681,100,0.28,0.06,2.4,1.16,0.05,-0.04,1.06,0.04,-0.04,1.15,0.02,-0.02,0.69,0.06,-0.06,1.53,0.19,-0.20,syn,1,0
3049,nan,12.76,0.04,nan,nan,4724,110,0.12,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
3052,2079880695265507328.000000,11.77,0.02,1.90,0.01,5396,100,-0.12,0.06,3.3,1.13,0.05,-0.04,0.84,0.03,-0.02,1.12,0.02,-0.02,0.60,0.05,-0.04,2.67,0.14,-0.18,syn,1,1
3057,2052726984308676864.000000,14.06,0.07,0.96,0.04,5464,100,-0.06,0.06,0.0,0.77,0.05,-0.05,0.86,0.03,-0.03,0.80,0.03,-0.02,1.66,0.13,-0.16,0.83,0.06,-0.08,syn,1,0
3060,2131173187575866368.000000,11.55,0.02,1.30,0.02,6187,100,-0.06,0.06,6.2,1.67,0.07,-0.06,1.24,0.03,-0.07,1.65,0.04,-0.04,0.27,0.02,-0.02,1.43,0.18,-0.20,syn,1,1
3065,2073569356783775488.000000,12.99,0.03,1.29,0.02,5747,100,0.01,0.06,2.7,0.92,0.04,-0.04,0.97,0.03,-0.04,0.92,0.02,-0.02,1.24,0.09,-0.10,1.27,0.07,-0.09,syn,1,0
3068,2052821744164540672.000000,12.83,0.03,2.06,0.02,4738,110,-0.16,0.09,nan,0.68,0.02,-0.02,0.70,0.03,-0.03,0.68,0.03,-0.02,2.16,0.22,-0.21,1.85,0.32,-11.87,emp,1,1
3075,2099597408349456896.000000,11.53,0.02,2.79,0.01,5362,100,-0.44,0.06,0.1,0.85,0.04,-0.03,0.75,0.03,-0.02,0.84,0.02,-0.02,1.27,0.10,-0.08,3.11,0.19,-0.23,syn,1,1
3077,2051903999855859712.000000,13.70,0.05,1.43,0.04,4603,110,0.12,0.09,nan,0.67,0.03,-0.03,0.73,0.03,-0.03,0.70,0.02,-0.02,2.08,0.18,-0.19,1.17,0.22,-8.30,emp,1,1
3083,2102537094426328576.000000,11.40,0.01,2.12,0.02,5861,100,0.34,0.06,2.3,1.12,0.04,-0.04,1.14,0.04,-0.04,1.12,0.02,-0.02,0.80,0.06,-0.06,1.87,0.20,-0.28,syn,1,0
3086,2086507898524044800.000000,13.91,0.07,1.01,0.03,5227,100,-0.16,0.06,0.9,0.81,0.05,-0.05,0.79,0.03,-0.03,0.80,0.03,-0.03,1.52,0.22,-0.19,1.03,0.06,-0.08,syn,1,0
3087,2082282818938558976.000000,10.98,0.02,3.65,0.02,5317,100,0.29,0.06,1.0,0.85,0.04,-0.03,0.93,0.02,-0.03,0.86,0.01,-0.01,1.47,0.07,-0.10,3.39,0.21,-0.28,syn,1,0
3093,2101117418758956544.000000,12.10,0.02,1.26,0.11,5844,100,0.03,0.06,0.9,1.42,0.16,-0.13,1.06,0.06,-0.05,1.34,0.12,-0.12,0.42,0.12,-0.09,1.68,0.13,-0.18,syn,1,0
3094,2133344104564365312.000000,12.75,0.03,3.72,0.03,3783,70,-0.28,0.09,nan,0.50,0.02,-0.02,0.49,0.01,-0.01,0.49,0.01,-0.01,4.05,0.21,-0.20,5.60,1.07,-1.07,emp,1,1
3096,2077967957353259008.000000,11.91,0.02,1.18,0.02,5473,100,-0.04,0.06,2.1,1.66,0.07,-0.07,0.97,0.03,-0.03,1.64,0.04,-0.04,0.22,0.02,-0.02,1.10,0.16,-0.20,syn,1,1
3097,2116862833283266560.000000,10.65,0.01,2.08,0.02,5909,100,-0.05,0.06,5.2,1.62,0.06,-0.06,1.11,0.09,-0.05,1.60,0.03,-0.03,0.27,0.03,-0.02,2.16,0.26,-0.32,syn,1,1
3100,2102900689177131008.000000,12.04,0.02,1.04,0.01,5938,100,0.28,0.06,3.0,1.68,0.07,-0.06,1.30,0.03,-0.05,1.67,0.05,-0.04,0.27,0.03,-0.02,1.01,0.14,-0.15,syn,1,0
3102,2079523697586769664.000000,13.10,0.03,2.02,0.03,4209,70,0.08,0.09,nan,0.67,0.03,-0.03,0.66,0.03,-0.02,0.66,0.02,-0.02,2.29,0.22,-0.20,2.16,0.15,-0.14,emp,1,0
3103,2132546305800553984.000000,11.17,0.02,2.27,0.39,5898,100,0.30,0.06,3.4,1.32,0.36,-0.23,1.15,0.06,-0.05,1.19,0.18,-0.11,0.64,0.21,-0.20,2.00,0.23,-0.30,syn,1,0
3109,2087167708577798656.000000,12.11,0.02,0.68,0.02,6237,100,0.09,0.06,17.3,2.48,0.11,-0.11,1.54,0.04,-0.12,2.44,0.08,-0.07,0.10,0.01,-0.01,0.96,0.13,-0.15,syn,1,1
3111,2079100557410633472.000000,11.35,0.01,2.26,0.02,5950,100,-0.06,0.06,2.5,1.09,0.04,-0.04,1.02,0.04,-0.04,1.08,0.02,-0.02,0.80,0.07,-0.07,2.35,0.19,-0.27,syn,1,1
3113,2102816404740404224.000000,12.93,0.02,2.12,0.17,4751,110,-0.36,0.09,nan,0.64,0.07,-0.05,0.66,0.03,-0.02,0.64,0.03,-0.03,2.45,0.27,-0.27,2.05,0.11,-0.20,emp,1,0
3114,2080050329294150144.000000,10.96,0.01,1.18,0.03,6183,100,0.20,0.06,8.8,2.43,0.10,-0.10,1.56,0.04,-0.07,2.40,0.06,-0.06,0.11,0.01,-0.01,1.59,0.22,-0.25,syn,1,1
3117,2101695418277116672.000000,11.51,0.02,2.54,0.02,5551,100,0.11,0.06,1.8,0.91,0.04,-0.04,0.95,0.03,-0.04,0.91,0.02,-0.02,1.24,0.09,-0.10,2.53,0.16,-0.21,syn,1,0
3122,2135594392551675392.000000,10.82,0.02,1.31,0.02,6177,100,0.23,0.06,10.1,2.29,0.09,-0.09,1.53,0.04,-0.05,2.28,0.06,-0.06,0.13,0.01,-0.01,1.60,0.23,-0.25,syn,1,1
3125,2126632994828731904.000000,11.73,0.01,1.44,0.02,6293,100,-0.11,0.06,9.5,1.38,0.05,-0.05,1.18,0.03,-0.05,1.37,0.03,-0.03,0.46,0.03,-0.03,1.67,0.15,-0.20,syn,1,1
3128,2125872270222128640.000000,11.90,0.02,0.91,0.02,6079,100,-0.10,0.06,5.3,2.07,0.09,-0.08,1.24,0.03,-0.03,2.04,0.05,-0.05,0.14,0.01,-0.01,1.13,0.13,-0.16,syn,1,1
3130,2119409512668086784.000000,11.73,0.01,3.45,0.02,4880,100,-0.46,0.06,1.6,0.67,0.03,-0.03,0.67,0.03,-0.02,0.65,0.02,-0.02,2.34,0.22,-0.21,3.61,0.17,-0.18,syn,1,1
3132,2080249478337519104.000000,11.24,0.02,1.03,0.02,6216,100,0.43,0.06,12.0,2.42,0.11,-0.10,1.66,0.04,-0.04,2.39,0.08,-0.07,0.12,0.01,-0.01,1.32,0.18,-0.21,syn,1,0
3136,2101944835616987136.000000,13.56,0.04,1.33,0.03,4863,100,-0.29,0.06,0.5,0.75,0.04,-0.04,0.70,0.03,-0.02,0.70,0.03,-0.02,2.01,0.25,-0.21,1.49,0.07,-0.07,syn,1,1
3140,nan,12.78,0.03,nan,nan,4132,70,-0.19,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
3145,2051027792165858304.000000,13.36,0.04,1.71,0.03,4501,110,-0.44,0.09,nan,0.67,0.03,-0.03,0.63,0.02,-0.02,0.62,0.02,-0.02,2.59,0.23,-0.22,1.97,0.11,-0.13,emp,1,1
3146,2131530769372738560.000000,12.56,0.03,0.92,0.02,5693,100,0.23,0.06,2.3,1.54,0.07,-0.07,1.13,0.08,-0.05,1.52,0.04,-0.04,0.32,0.03,-0.03,0.91,0.11,-0.13,syn,1,1
3158,2101486923385239808.000000,6.70,0.02,27.47,0.03,5002,100,-0.43,0.06,0.5,0.83,0.04,-0.03,0.72,0.02,-0.01,0.79,0.01,-0.01,1.44,0.07,-0.06,33.04,1.65,-1.85,syn,1,1
3165,2130320172711659008.000000,9.19,0.01,3.50,0.02,6255,100,-0.18,0.06,7.8,1.83,0.07,-0.06,1.26,0.04,-0.08,1.81,0.03,-0.03,0.21,0.01,-0.02,4.63,0.56,-0.65,syn,1,1
3167,2133230786147644928.000000,8.76,0.03,9.48,0.02,5554,100,0.02,0.06,3.4,0.87,0.04,-0.03,0.92,0.03,-0.03,0.87,0.02,-0.01,1.39,0.08,-0.10,9.51,0.49,-0.60,syn,1,0
3168,2100416823690394624.000000,9.03,0.02,4.49,0.02,5792,100,-0.16,0.06,2.7,1.59,0.06,-0.06,1.00,0.04,-0.04,1.58,0.03,-0.03,0.25,0.02,-0.02,5.24,0.65,-0.78,syn,1,0
3172,nan,12.89,0.07,nan,nan,6027,100,-0.05,0.06,6.3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3179,2075162102458709504.000000,10.63,0.02,3.73,0.03,5718,100,0.08,0.06,2.3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3180,2100240008476191744.000000,9.62,0.02,1.90,0.06,6040,100,0.07,0.06,4.9,2.83,0.14,-0.13,1.48,0.05,-0.04,2.79,0.08,-0.11,0.07,0.01,-0.01,2.67,0.33,-0.40,syn,1,0
3184,2099783127036908544.000000,9.79,0.02,3.50,0.03,5868,100,0.25,0.06,4.1,1.41,0.05,-0.05,1.18,0.03,-0.05,1.41,0.03,-0.03,0.41,0.03,-0.03,3.38,0.43,-0.48,syn,1,0
3190,2073881583725328896.000000,10.96,0.02,2.47,0.03,6019,100,-0.18,0.06,1.4,1.17,0.05,-0.04,1.00,0.04,-0.04,1.17,0.02,-0.02,0.63,0.06,-0.05,2.68,0.26,-0.35,syn,1,1
3193,nan,14.69,0.14,nan,nan,4933,100,0.07,0.06,3.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3194,2133630011947261952.000000,10.35,0.02,2.17,0.02,6391,100,0.21,0.06,6.9,1.70,0.06,-0.06,1.40,0.03,-0.03,1.69,0.04,-0.04,0.29,0.02,-0.02,2.47,0.27,-0.35,syn,1,0
3195,2119221629322723328.000000,10.18,0.01,1.93,0.02,5876,100,-0.44,0.06,3.8,2.18,0.09,-0.08,1.08,0.03,-0.03,2.16,0.05,-0.04,0.11,0.01,-0.01,1.80,0.27,-0.32,syn,1,0
3196,2106994445843935744.000000,10.28,0.01,3.10,0.02,6120,100,0.00,0.06,3.6,1.26,0.05,-0.04,1.13,0.04,-0.04,1.26,0.02,-0.02,0.56,0.04,-0.04,3.15,0.34,-0.43,syn,1,1
3197,2079695491976355072.000000,10.25,0.01,3.59,0.03,6202,100,-0.08,0.06,7.4,1.09,0.04,-0.04,1.10,0.03,-0.04,1.09,0.02,-0.02,0.84,0.06,-0.06,3.57,0.26,-0.31,syn,1,1
3201,2051886746962627584.000000,10.35,0.02,4.19,0.02,5753,100,-0.42,0.06,0.9,0.93,0.04,-0.03,0.83,0.04,-0.03,0.93,0.02,-0.02,1.03,0.10,-0.09,4.64,0.32,-0.43,syn,1,0
3202,2052977157563110656.000000,9.96,0.02,2.14,0.02,5242,100,0.02,0.06,3.2,2.34,0.10,-0.10,1.17,0.04,-0.05,2.33,0.06,-0.05,0.09,0.01,-0.01,2.51,0.38,-0.50,syn,1,0
3203,2052257149247652864.000000,10.82,0.02,1.74,0.03,6550,100,-0.14,0.06,16.3,1.68,0.07,-0.06,1.31,0.02,-0.02,1.68,0.04,-0.04,0.28,0.02,-0.02,2.36,0.19,-0.26,syn,1,1
3208,2080560635824924672.000000,10.66,0.02,3.37,0.02,5858,100,-0.12,0.06,2.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3209,2105522543373214208.000000,10.74,0.01,1.39,0.02,6408,100,0.09,0.06,27.4,2.21,0.09,-0.08,1.51,0.04,-0.05,2.20,0.05,-0.05,0.14,0.01,-0.01,1.87,0.26,-0.30,syn,3,1
3214,nan,10.52,0.03,nan,nan,5887,100,-0.08,0.06,5.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3215,2052681388934740480.000000,10.40,0.02,4.39,0.02,5238,100,0.04,0.06,2.9,0.91,0.04,-0.04,0.84,0.04,-0.03,0.91,0.02,-0.02,1.11,0.10,-0.08,1.72,0.27,-0.29,syn,1,0
3218,2107586872155346432.000000,10.71,0.02,3.05,0.02,6004,100,0.04,0.06,3.9,1.05,0.04,-0.04,1.07,0.03,-0.04,1.05,0.02,-0.02,0.92,0.06,-0.07,3.00,0.21,-0.30,syn,1,0
3220,2129357580341124608.000000,10.97,0.02,1.67,0.02,6396,100,0.15,0.06,12.8,1.66,0.06,-0.06,1.37,0.03,-0.03,1.65,0.04,-0.04,0.30,0.02,-0.02,2.03,0.18,-0.27,syn,1,1
3224,2119607145587563008.000000,10.46,0.01,4.71,0.02,5367,100,0.07,0.06,2.6,0.81,0.03,-0.03,0.89,0.02,-0.03,0.82,0.01,-0.01,1.59,0.07,-0.11,4.48,0.25,-0.33,syn,1,1
3225,2051374962963038464.000000,10.50,0.02,4.42,0.03,5418,100,0.19,0.06,2.3,0.84,0.03,-0.03,0.93,0.02,-0.03,0.86,0.01,-0.01,1.48,0.07,-0.09,4.13,0.24,-0.33,syn,1,0
3227,2079403880876910592.000000,10.77,0.02,2.73,0.03,5933,100,0.03,0.06,3.1,1.17,0.05,-0.04,1.06,0.04,-0.04,1.16,0.03,-0.02,0.67,0.06,-0.06,2.72,0.29,-0.38,syn,1,0
3232,2119099931425654784.000000,10.80,0.01,3.39,0.02,5768,100,0.05,0.06,3.8,0.94,0.04,-0.03,0.99,0.03,-0.04,0.94,0.02,-0.01,1.19,0.07,-0.08,3.31,0.21,-0.27,syn,1,1
3233,2099121839511552000.000000,10.89,0.02,3.11,0.03,5758,100,0.02,0.06,1.7,0.97,0.04,-0.04,0.98,0.04,-0.04,0.97,0.02,-0.02,1.07,0.09,-0.09,3.07,0.23,-0.31,syn,1,0
3234,2107568970730102272.000000,11.02,0.02,1.71,0.06,6400,100,-0.05,0.06,11.6,1.60,0.08,-0.08,1.28,0.03,-0.03,1.58,0.06,-0.06,0.32,0.04,-0.03,2.38,0.15,-0.19,syn,1,0
3236,2078104498647097856.000000,11.05,0.01,1.85,0.03,6317,100,0.07,0.06,13.3,1.45,0.06,-0.05,1.27,0.03,-0.03,1.43,0.04,-0.02,0.42,0.03,-0.03,2.01,0.21,-0.30,syn,1,0
3237,2104172854190854656.000000,10.81,0.02,3.15,0.02,5851,100,0.20,0.06,5.0,1.00,0.04,-0.04,1.07,0.03,-0.03,1.00,0.02,-0.02,1.05,0.05,-0.06,3.05,0.19,-0.24,syn,1,1
3239,2073595195312122880.000000,10.75,0.02,3.77,0.02,5646,100,0.06,0.06,5.7,0.88,0.04,-0.03,0.95,0.02,-0.03,0.89,0.02,-0.01,1.36,0.07,-0.09,3.69,0.18,-0.24,syn,1,0
3240,2053632535213622784.000000,10.53,0.02,1.35,0.03,6018,100,0.24,0.06,5.4,2.62,0.11,-0.11,1.60,0.04,-0.13,2.58,0.07,-0.06,0.09,0.01,-0.01,1.61,0.21,-0.24,syn,1,0
3244,2102503009565557760.000000,10.18,0.01,0.69,0.02,4885,100,-0.10,0.06,3.9,6.87,0.38,-0.35,1.42,0.19,-0.23,6.82,0.27,-0.24,0.00,0.00,-0.00,0.85,0.15,-0.27,syn,1,0
3245,2117151420726319872.000000,11.11,0.02,2.00,0.03,6115,100,-0.10,0.06,3.6,1.33,0.05,-0.05,1.10,0.04,-0.05,1.32,0.03,-0.03,0.47,0.04,-0.04,2.30,0.24,-0.31,syn,1,1
3246,2127777307254217472.000000,10.20,0.01,6.60,0.03,4680,110,0.14,0.09,nan,0.71,0.02,-0.02,0.75,0.03,-0.03,0.73,0.03,-0.02,1.93,0.18,-0.19,5.58,1.08,-35.74,emp,1,1
3248,2129423241804258816.000000,10.89,0.02,2.76,0.02,5735,100,-0.02,0.06,1.5,1.11,0.04,-0.04,0.96,0.04,-0.04,1.10,0.02,-0.02,0.71,0.07,-0.06,2.81,0.29,-0.37,syn,1,1
3249,2127096572119535104.000000,11.12,0.01,2.15,0.02,6003,100,0.03,0.06,4.0,1.23,0.05,-0.05,1.09,0.04,-0.04,1.23,0.03,-0.02,0.58,0.05,-0.05,2.23,0.24,-0.31,syn,1,0
3251,2106673594608070656.000000,11.10,0.02,2.16,0.03,5921,100,0.09,0.06,3.8,1.26,0.05,-0.05,1.09,0.04,-0.04,1.25,0.03,-0.03,0.55,0.05,-0.04,2.02,0.25,-0.29,syn,1,0
3254,2080481952027273216.000000,10.88,0.01,2.85,0.03,5590,100,0.32,0.06,2.7,1.08,0.04,-0.04,1.03,0.04,-0.04,1.07,0.02,-0.02,0.83,0.08,-0.07,2.45,0.29,-0.34,syn,1,0
3257,2086403857237459456.000000,13.30,0.03,1.51,0.03,4370,70,0.23,0.09,nan,0.79,0.03,-0.03,0.73,0.02,-0.02,0.72,0.02,-0.02,1.94,0.19,-0.15,1.71,0.08,-0.10,emp,1,0
3263,2132325441397749248.000000,12.73,0.04,2.31,0.04,4441,70,-0.05,0.09,nan,0.67,0.03,-0.02,0.67,0.03,-0.02,0.66,0.02,-0.02,2.31,0.21,-0.20,2.33,0.14,-0.15,emp,5,0
3266,2079905193758608384.000000,12.91,0.03,2.00,0.03,4377,70,0.12,0.09,nan,0.71,0.03,-0.03,0.70,0.03,-0.03,0.69,0.02,-0.02,2.11,0.19,-0.17,2.10,0.11,-0.12,emp,1,1
3277,2051937638040407808.000000,11.63,0.02,1.03,0.02,5997,100,-0.02,0.06,7.3,2.08,0.09,-0.08,1.25,0.03,-0.04,2.06,0.05,-0.05,0.14,0.01,-0.01,1.22,0.15,-0.18,syn,1,1
3278,2052729252051464192.000000,12.98,0.03,1.32,0.02,5472,100,0.21,0.06,3.6,0.91,0.04,-0.04,0.96,0.03,-0.04,0.91,0.02,-0.02,1.26,0.10,-0.11,1.31,0.08,-0.10,syn,1,0
3282,2135220283720198656.000000,12.92,0.03,2.82,0.04,3929,70,-0.23,0.09,nan,0.57,0.02,-0.02,0.56,0.01,-0.01,0.56,0.02,-0.02,3.12,0.20,-0.19,3.68,0.43,-0.42,emp,1,1
3283,2106437680644107264.000000,13.14,0.05,1.77,0.02,4734,110,-0.03,0.09,nan,0.69,0.03,-0.03,0.72,0.03,-0.03,0.70,0.03,-0.03,2.04,0.21,-0.20,1.51,0.29,-9.84,emp,1,1
3286,2106018801073572352.000000,12.68,0.02,2.72,0.03,4143,70,-0.12,0.09,nan,0.61,0.02,-0.02,0.61,0.02,-0.02,0.61,0.02,-0.02,2.68,0.31,-0.25,3.00,0.25,-0.26,emp,1,0
3287,2104875755656860160.000000,12.54,0.03,1.15,0.01,5891,100,-0.10,0.06,3.0,1.24,0.05,-0.05,1.00,0.04,-0.04,1.23,0.03,-0.03,0.53,0.05,-0.05,1.14,0.13,-0.16,syn,1,1
3288,2104354690224334592.000000,12.51,0.03,1.86,0.02,5440,100,0.08,0.06,2.3,0.80,0.03,-0.03,0.89,0.02,-0.02,0.81,0.01,-0.01,1.64,0.07,-0.09,1.73,0.09,-0.09,syn,1,1
3296,2107084399639196672.000000,12.38,0.01,2.22,0.02,4673,110,0.13,0.09,nan,0.78,0.02,-0.02,0.76,0.03,-0.03,0.75,0.03,-0.03,1.76,0.20,-0.18,2.06,0.40,-13.75,emp,1,1
3298,2105886790959182848.000000,13.36,0.04,1.83,0.03,4234,70,-0.37,0.09,nan,0.66,0.03,-0.03,0.61,0.02,-0.02,0.60,0.02,-0.02,2.76,0.26,-0.23,2.26,0.14,-0.16,emp,1,1
3301,2126348977232798720.000000,12.51,0.02,0.80,0.02,5755,100,0.27,0.06,2.9,1.82,0.09,-0.08,1.22,0.10,-0.05,1.78,0.06,-0.05,0.21,0.03,-0.03,0.79,0.10,-0.12,syn,1,1
3303,2105752581821148672.000000,13.47,0.04,1.50,0.03,4850,100,-0.24,0.06,2.3,0.69,0.04,-0.03,0.70,0.03,-0.02,0.69,0.03,-0.02,2.13,0.22,-0.22,1.52,0.07,-0.08,syn,1,1
3308,2099619059285601280.000000,12.51,0.03,0.89,0.02,5890,100,0.03,0.06,3.1,1.62,0.07,-0.07,1.14,0.08,-0.05,1.60,0.04,-0.04,0.28,0.03,-0.03,0.99,0.12,-0.14,syn,1,1
3310,2133335823867642880.000000,11.86,0.02,2.27,0.02,5444,100,0.21,0.06,0.3,0.88,0.04,-0.04,0.95,0.03,-0.03,0.89,0.02,-0.02,1.36,0.08,-0.10,2.11,0.15,-0.21,syn,1,1
3311,2139286655674983936.000000,12.04,0.03,2.81,0.08,4531,110,-0.04,0.09,nan,0.74,0.03,-0.03,0.70,0.03,-0.03,0.69,0.03,-0.02,2.06,0.21,-0.19,3.02,0.17,-0.20,emp,1,0
3313,2107474348309525504.000000,12.60,0.03,2.11,0.02,4688,110,0.11,0.09,nan,0.74,0.02,-0.02,0.76,0.03,-0.03,0.74,0.03,-0.03,1.85,0.19,-0.19,1.87,0.36,-12.19,emp,1,1
3315,2126944603296783360.000000,12.41,0.01,1.61,0.02,5617,100,-0.41,0.06,0.2,0.96,0.04,-0.04,0.79,0.03,-0.03,0.96,0.02,-0.02,0.90,0.09,-0.07,1.81,0.14,-0.18,syn,1,1
3330,2101234688543862016.000000,12.90,0.03,1.72,0.02,4718,110,0.07,0.09,nan,0.80,0.03,-0.03,0.76,0.03,-0.03,0.75,0.03,-0.03,1.73,0.21,-0.18,1.65,0.31,-10.44,emp,1,1
3334,2086709865065396736.000000,11.84,0.02,2.84,0.02,4403,70,0.10,0.09,nan,0.81,0.03,-0.03,0.72,0.02,-0.02,0.72,0.02,-0.02,1.92,0.19,-0.15,3.37,0.18,-0.21,emp,5,0
3338,2076067760743826432.000000,12.16,0.02,1.42,0.01,6197,100,-0.16,0.06,2.1,1.17,0.04,-0.04,1.07,0.04,-0.04,1.16,0.03,-0.03,0.68,0.06,-0.06,1.49,0.13,-0.18,syn,1,0
3340,2099987567478921472.000000,12.40,0.02,0.79,0.07,6114,100,-0.09,0.06,6.5,1.92,0.19,-0.17,1.22,0.06,-0.06,1.79,0.16,-0.14,0.21,0.05,-0.05,1.33,0.12,-0.16,syn,1,0
3346,2129558760909448192.000000,12.01,0.03,1.56,0.01,5946,100,-0.01,0.06,2.6,1.15,0.05,-0.04,1.04,0.04,-0.04,1.15,0.03,-0.03,0.68,0.06,-0.06,1.57,0.16,-0.21,syn,1,1
3358,2053170843410198528.000000,12.29,0.02,1.98,0.02,5395,100,-0.08,0.06,2.6,0.84,0.04,-0.03,0.86,0.03,-0.04,0.83,0.02,-0.02,1.45,0.13,-0.14,2.02,0.11,-0.15,syn,1,1
3363,2132114850564827136.000000,12.26,0.03,1.40,0.02,5704,100,-0.06,0.06,1.0,1.18,0.05,-0.05,0.94,0.04,-0.04,1.17,0.03,-0.03,0.58,0.06,-0.05,1.37,0.16,-0.19,syn,1,1
3364,2129530207966363648.000000,12.88,0.04,1.90,0.02,4632,110,0.09,0.09,nan,0.73,0.03,-0.03,0.74,0.03,-0.03,0.72,0.03,-0.02,1.92,0.19,-0.19,1.70,0.32,-11.72,emp,1,0
3370,2132652065075227648.000000,12.60,0.03,2.20,0.02,4789,110,0.10,0.09,nan,0.70,0.02,-0.02,0.76,0.03,-0.03,0.73,0.03,-0.03,1.92,0.18,-0.20,1.74,0.37,-12.08,emp,1,1
3371,2131965454422070784.000000,12.00,0.03,1.79,0.03,5413,100,0.00,0.06,1.8,1.06,0.05,-0.05,0.87,0.04,-0.03,1.05,0.03,-0.03,0.75,0.08,-0.07,2.23,0.12,-0.16,syn,1,0
3377,nan,12.76,0.03,nan,nan,4510,110,0.13,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
3378,2052422247791565312.000000,12.12,0.03,1.95,0.02,5580,100,-0.41,0.06,0.0,0.90,0.04,-0.04,0.79,0.03,-0.03,0.90,0.02,-0.02,1.07,0.11,-0.09,2.13,0.16,-0.21,syn,1,0
3382,2119209573351121920.000000,12.09,0.01,1.86,0.02,5426,100,0.20,0.06,0.9,0.98,0.04,-0.04,0.94,0.04,-0.04,0.97,0.02,-0.02,1.03,0.10,-0.09,1.92,0.14,-0.19,syn,1,0
3384,2079295514562689280.000000,11.72,0.02,1.65,0.02,5956,100,0.05,0.06,3.9,1.25,0.05,-0.05,1.09,0.04,-0.04,1.24,0.03,-0.03,0.56,0.05,-0.05,1.52,0.19,-0.22,syn,1,1
3391,2106530417577738240.000000,13.22,0.03,1.49,0.06,4327,70,-0.22,0.09,nan,0.84,0.05,-0.04,0.66,0.02,-0.02,0.66,0.02,-0.02,2.25,0.20,-0.17,2.13,0.14,-0.16,emp,1,0
3398,2073153024144692736.000000,12.29,0.02,1.01,0.02,6425,100,0.06,0.06,24.9,1.51,0.06,-0.06,1.31,0.03,-0.03,1.49,0.04,-0.04,0.38,0.04,-0.03,1.16,0.09,-0.15,syn,3,1
3403,2133584309198180864.000000,11.64,0.02,1.13,0.01,5756,100,0.10,0.06,3.9,1.91,0.08,-0.08,1.18,0.03,-0.03,1.90,0.05,-0.04,0.17,0.01,-0.01,1.22,0.16,-0.19,syn,1,1
3412,2102111102390564864.000000,12.16,0.02,3.04,0.02,4510,110,-0.05,0.09,nan,0.64,0.02,-0.02,0.67,0.03,-0.03,0.66,0.02,-0.02,2.35,0.20,-0.20,2.91,0.16,-0.20,emp,1,1
3414,2104047445444518912.000000,12.52,0.02,2.46,0.03,3910,70,-0.16,0.09,nan,0.71,0.02,-0.02,0.62,0.01,-0.01,0.64,0.01,-0.01,2.38,0.07,-0.10,4.37,0.52,-0.51,emp,1,0
3419,2087212066998929920.000000,11.74,0.02,1.05,0.01,6447,100,-0.40,0.06,4.5,1.88,0.07,-0.07,1.20,0.07,-0.03,1.86,0.05,-0.04,0.18,0.02,-0.01,1.02,0.13,-0.15,syn,1,0
3421,2101160402790891520.000000,12.65,0.02,0.78,0.02,6374,100,0.11,0.06,7.8,1.63,0.07,-0.07,1.34,0.03,-0.03,1.62,0.05,-0.05,0.31,0.03,-0.02,0.96,0.08,-0.13,syn,1,0
3422,2073865026641816064.000000,11.67,0.02,2.03,0.02,5850,100,0.14,0.06,5.2,1.05,0.04,-0.04,1.06,0.04,-0.04,1.04,0.02,-0.02,0.93,0.07,-0.08,2.09,0.13,-0.16,syn,1,0
3425,2085204015173031424.000000,11.51,0.02,1.10,0.02,6146,100,0.03,0.06,6.4,2.06,0.08,-0.08,1.36,0.05,-0.10,2.03,0.06,-0.05,0.16,0.01,-0.02,1.45,0.19,-0.22,syn,1,1
3436,2103741437614605312.000000,11.46,0.02,3.25,0.02,5045,100,0.21,0.06,3.4,0.78,0.03,-0.03,0.85,0.03,-0.03,0.81,0.04,-0.03,1.56,0.17,-0.21,3.10,0.16,-0.20,syn,1,1
3438,2101875497665518080.000000,12.36,0.02,1.36,0.01,6054,100,-0.14,0.06,3.7,1.12,0.04,-0.04,1.03,0.04,-0.04,1.11,0.02,-0.02,0.75,0.07,-0.06,1.43,0.13,-0.17,syn,1,1
3439,2073199409793428736.000000,12.91,0.03,0.69,0.02,6046,100,-0.19,0.06,46.3,1.76,0.09,-0.08,1.12,0.05,-0.04,1.72,0.07,-0.07,0.21,0.03,-0.02,0.17,0.02,-0.03,syn,3,1
3451,2129414484368106240.000000,12.71,0.03,1.20,0.02,6023,100,0.05,0.06,3.1,1.08,0.04,-0.04,1.09,0.04,-0.04,1.07,0.03,-0.02,0.87,0.07,-0.07,1.18,0.09,-0.13,syn,1,0
3456,2101689061725421312.000000,11.41,0.02,2.04,0.03,5601,100,-0.27,0.06,8.0,1.19,0.05,-0.05,0.84,0.03,-0.03,1.18,0.03,-0.03,0.50,0.05,-0.04,2.98,0.17,-0.23,syn,1,0
3465,2130389785541178880.000000,11.39,0.01,3.14,0.01,5335,100,0.06,0.06,2.8,0.80,0.03,-0.03,0.88,0.02,-0.03,0.81,0.01,-0.01,1.64,0.08,-0.11,2.99,0.16,-0.20,syn,1,0
3469,2076512547556720384.000000,12.47,0.02,1.16,0.02,5481,100,0.05,0.06,6.8,1.32,0.06,-0.06,0.93,0.04,-0.03,1.31,0.03,-0.03,0.41,0.04,-0.04,1.79,0.09,-0.11,syn,1,1
3473,2079320872050034688.000000,11.82,0.02,2.94,0.02,5146,100,0.04,0.06,5.3,0.73,0.03,-0.03,0.83,0.03,-0.03,0.78,0.03,-0.03,1.70,0.16,-0.21,2.75,0.13,-0.15,syn,1,1
3474,2073768407039581952.000000,12.62,0.02,-2.97,0.53,5879,100,-0.16,0.06,4.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3478,2102991776844251136.000000,11.18,0.01,4.06,0.01,4729,110,0.14,0.09,nan,0.73,0.02,-0.02,0.77,0.03,-0.03,0.74,0.03,-0.02,1.84,0.18,-0.19,3.48,0.69,-21.66,emp,1,1
3497,2127115783511205888.000000,10.62,0.01,3.22,0.24,4685,110,0.10,0.09,nan,1.22,0.11,-0.09,0.81,0.01,-0.01,0.87,0.01,-0.01,1.20,0.03,-0.04,4.71,0.89,-29.86,emp,1,0
3500,2076827454560320768.000000,11.83,0.02,0.94,0.02,6050,100,0.21,0.06,6.9,2.07,0.09,-0.09,1.42,0.04,-0.09,2.04,0.06,-0.06,0.16,0.01,-0.02,1.04,0.15,-0.16,syn,1,1
3503,2077601373302068224.000000,12.48,0.03,1.15,0.02,6099,100,-0.46,0.06,1.8,1.25,0.05,-0.05,0.94,0.04,-0.04,1.24,0.03,-0.03,0.49,0.05,-0.04,1.53,0.12,-0.16,syn,1,0
3541,2106807288349899264.000000,12.31,0.02,0.87,0.01,6239,100,-0.21,0.06,6.6,1.75,0.07,-0.07,1.22,0.04,-0.08,1.73,0.04,-0.04,0.23,0.02,-0.02,1.23,0.14,-0.18,syn,1,0
3545,2079615025768875776.000000,13.36,0.03,1.20,0.04,4662,100,-0.03,0.06,39.1,0.94,0.05,-0.05,0.77,0.02,-0.01,0.83,0.02,-0.02,1.33,0.10,-0.09,1.54,0.08,-0.08,syn,5,0
3546,2077820137456443904.000000,12.19,0.02,2.95,0.03,4170,70,0.00,0.09,nan,0.71,0.02,-0.02,0.65,0.02,-0.02,0.65,0.02,-0.02,2.30,0.21,-0.19,3.46,0.28,-0.27,emp,1,0
3550,2102699615990109952.000000,13.35,0.03,1.19,0.04,4760,100,-0.03,0.06,37.0,0.93,0.05,-0.05,0.77,0.02,-0.02,0.84,0.02,-0.02,1.30,0.10,-0.10,1.46,0.08,-0.09,syn,5,0
3587,nan,12.66,0.03,nan,nan,5544,100,0.08,0.06,81.2,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,3,0
3608,2131411472360734208.000000,12.03,0.02,1.47,0.02,5863,100,-0.07,0.06,2.1,1.21,0.05,-0.05,1.00,0.04,-0.04,1.20,0.03,-0.03,0.57,0.05,-0.05,1.66,0.16,-0.21,syn,1,0
3641,2099379984227103744.000000,12.44,0.03,0.85,0.05,6167,100,-0.09,0.06,3.2,1.73,0.12,-0.11,1.22,0.05,-0.07,1.67,0.10,-0.09,0.25,0.04,-0.04,1.23,0.13,-0.17,syn,1,0
3650,2076899575649378304.000000,13.30,0.03,1.22,0.04,4628,100,-0.29,0.06,9.5,0.96,0.06,-0.06,0.73,0.01,-0.01,0.78,0.01,-0.01,1.51,0.04,-0.06,1.66,0.05,-0.07,syn,5,0
3663,2139300262131379712.000000,11.12,0.02,2.93,0.03,5729,100,-0.00,0.06,2.0,0.94,0.04,-0.04,0.97,0.03,-0.04,0.94,0.02,-0.02,1.17,0.09,-0.10,2.94,0.17,-0.23,syn,1,1
3678,2100959501399885824.000000,11.31,0.02,2.89,0.02,5501,100,0.18,0.06,1.5,0.88,0.04,-0.03,0.96,0.03,-0.03,0.89,0.02,-0.01,1.34,0.07,-0.09,2.69,0.18,-0.21,syn,1,1
3680,2126518783059463168.000000,13.10,0.04,1.11,0.03,5814,100,0.23,0.06,2.3,0.99,0.05,-0.05,1.06,0.03,-0.03,1.00,0.03,-0.03,1.05,0.08,-0.09,0.95,0.09,-0.12,syn,1,0
3681,2051866238502437632.000000,10.69,0.02,2.54,0.03,6247,100,0.17,0.06,8.1,1.25,0.05,-0.05,1.23,0.03,-0.04,1.24,0.02,-0.02,0.64,0.04,-0.05,2.57,0.18,-0.27,syn,1,1
3683,2129311576952316416.000000,10.89,0.02,1.88,0.02,6321,100,-0.04,0.06,10.7,1.54,0.06,-0.06,1.26,0.03,-0.04,1.53,0.04,-0.03,0.35,0.02,-0.03,2.32,0.22,-0.29,syn,1,1
3689,2105521856178459136.000000,12.63,0.02,1.03,0.02,6002,100,0.03,0.06,4.0,1.30,0.05,-0.05,1.11,0.04,-0.05,1.29,0.03,-0.03,0.51,0.05,-0.04,1.01,0.12,-0.15,syn,1,1
3726,2078452189147365120.000000,13.17,0.04,0.09,0.59,4921,100,-0.28,0.06,11.1,4.74,3.09,-2.02,0.73,0.33,-0.05,0.82,3.54,-0.17,1.28,0.53,-1.28,1.72,0.08,-0.09,syn,1,0
3741,2082161219824397568.000000,12.06,0.02,1.13,0.01,6296,100,-0.36,0.06,33.6,1.56,0.06,-0.06,1.13,0.05,-0.06,1.54,0.03,-0.03,0.31,0.02,-0.03,0.58,0.08,-0.10,syn,3,1
3744,2134793535770973696.000000,13.69,0.05,0.88,0.03,5304,100,0.05,0.06,29.6,1.02,0.06,-0.06,0.86,0.03,-0.03,0.99,0.05,-0.05,0.87,0.16,-0.12,0.89,0.08,-0.12,syn,5,0
3764,2052673451835469568.000000,13.22,0.03,1.20,0.04,4574,100,-0.68,0.06,143.1,1.02,0.06,-0.06,0.00,0.00,-0.00,0.00,0.00,-0.00,0.00,0.00,-0.00,2.19,0.12,-0.12,syn,3,0
3766,2052785017907467264.000000,13.34,0.04,0.94,0.08,4989,100,0.21,0.06,80.4,1.18,0.13,-0.11,0.86,0.02,-0.02,0.99,0.11,-0.08,0.83,0.21,-0.22,1.15,0.11,-0.28,syn,3,0
3770,2101114773059006464.000000,12.84,0.03,0.40,0.04,6087,100,-0.05,0.06,6.4,3.14,0.36,-0.30,1.47,0.09,-0.07,2.91,0.30,-0.29,0.06,0.02,-0.01,0.82,0.10,-0.10,syn,1,0
3780,2101762999582889472.000000,12.79,0.02,0.64,0.02,6324,100,-0.24,0.06,8.6,1.91,0.08,-0.08,1.24,0.08,-0.04,1.88,0.06,-0.06,0.18,0.02,-0.02,0.65,0.08,-0.10,syn,1,0
3787,2102962399267826176.000000,12.36,0.01,1.67,0.02,5716,100,0.14,0.06,1.1,0.92,0.04,-0.04,1.00,0.02,-0.03,0.93,0.02,-0.02,1.23,0.07,-0.08,1.55,0.11,-0.15,syn,1,0
3791,2102070660978313472.000000,12.37,0.03,0.81,0.02,6069,100,-0.01,0.06,5.1,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3792,2133100146124175872.000000,12.81,0.03,1.89,0.03,4321,70,-0.02,0.09,nan,0.79,0.03,-0.03,0.69,0.02,-0.02,0.69,0.02,-0.02,2.08,0.18,-0.15,2.35,0.16,-0.15,emp,5,0
3794,2136216647412563968.000000,13.32,0.04,1.67,0.03,4454,70,0.07,0.09,nan,0.70,0.03,-0.03,0.70,0.03,-0.03,0.69,0.02,-0.02,2.12,0.19,-0.18,1.70,0.09,-0.12,emp,1,1
3801,2079870593502518528.000000,14.19,0.06,0.65,0.03,5563,100,0.30,0.06,3.0,1.06,0.08,-0.07,1.02,0.04,-0.04,1.04,0.06,-0.05,0.89,0.16,-0.15,0.45,0.06,-0.07,syn,1,0
3811,2100654833597505280.000000,12.17,0.02,1.18,0.02,5762,100,-0.18,0.06,4.4,1.47,0.06,-0.06,0.96,0.04,-0.04,1.45,0.04,-0.03,0.31,0.03,-0.03,1.83,0.13,-0.20,syn,1,1
3823,2100502929195051520.000000,12.38,0.02,1.73,0.02,5657,100,0.11,0.06,1.5,0.89,0.04,-0.03,0.97,0.03,-0.03,0.90,0.02,-0.02,1.30,0.08,-0.09,1.66,0.08,-0.11,syn,1,1
3835,2051865551307698688.000000,10.84,0.03,4.86,0.03,4990,100,0.03,0.06,4.9,0.69,0.03,-0.03,0.79,0.03,-0.03,0.75,0.03,-0.02,1.87,0.16,-0.20,4.44,0.21,-0.24,syn,1,1
3853,2099147746755032576.000000,8.51,0.02,3.27,0.03,4873,100,-0.08,0.06,3.7,3.06,0.14,-0.13,0.98,0.14,-0.11,3.04,0.06,-0.06,0.03,0.01,-0.00,3.69,0.49,-0.63,syn,1,0
3864,2052368955838887936.000000,10.91,0.02,4.52,0.02,5033,100,0.09,0.06,4.5,0.71,0.03,-0.03,0.81,0.03,-0.03,0.77,0.03,-0.02,1.77,0.15,-0.20,4.14,0.19,-0.23,syn,1,1
3867,2080193506325008384.000000,13.18,0.03,1.18,0.02,5571,100,0.15,0.06,1.5,0.92,0.04,-0.04,0.97,0.03,-0.04,0.92,0.02,-0.02,1.22,0.10,-0.11,1.11,0.08,-0.11,syn,1,0
3871,2119132916774654208.000000,10.20,0.01,5.20,0.26,5184,100,0.08,0.06,3.3,0.86,0.06,-0.05,0.85,0.03,-0.04,0.84,0.04,-0.03,1.37,0.21,-0.20,5.43,0.27,-0.35,syn,1,0
3876,2052827207364859392.000000,11.11,0.02,3.09,0.02,5700,100,0.11,0.06,10.0,0.89,0.04,-0.03,0.97,0.02,-0.03,0.90,0.01,-0.01,1.32,0.06,-0.08,2.97,0.16,-0.19,syn,1,1
3878,2052480728067657728.000000,11.26,0.02,2.64,0.02,5854,100,0.13,0.06,3.2,0.95,0.04,-0.04,1.03,0.02,-0.03,0.96,0.02,-0.02,1.14,0.06,-0.07,2.52,0.15,-0.19,syn,1,1
3880,2099518758909586432.000000,9.55,0.02,4.46,0.02,6317,100,0.10,0.06,14.4,1.19,0.04,-0.04,1.21,0.03,-0.03,1.20,0.02,-0.02,0.70,0.04,-0.05,4.53,0.28,-0.36,syn,1,0
3886,nan,7.47,0.02,nan,nan,4688,100,0.22,0.06,5.3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3889,2128887917078298624.000000,12.10,0.02,1.43,0.01,5793,100,0.22,0.06,1.7,1.21,0.05,-0.05,1.09,0.04,-0.04,1.20,0.03,-0.03,0.62,0.06,-0.05,1.34,0.16,-0.19,syn,1,0
3890,2126438209472006912.000000,10.89,0.02,0.59,0.01,4792,110,-0.04,0.09,nan,5.86,0.23,-0.21,1.20,0.20,-0.19,5.82,0.17,-0.17,0.01,0.00,-0.00,4.08,0.79,-26.23,emp,1,0
3891,2079758031000730368.000000,11.67,0.03,1.03,0.02,5089,100,-0.08,0.06,2.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3892,2130033097097486336.000000,11.19,0.03,2.64,0.02,5673,100,0.30,0.06,2.4,1.01,0.04,-0.04,1.06,0.03,-0.04,1.01,0.02,-0.02,1.02,0.07,-0.08,2.28,0.24,-0.32,syn,1,1
3893,2100148542853587968.000000,13.21,0.03,1.82,0.03,4412,70,0.03,0.09,nan,0.68,0.03,-0.03,0.69,0.03,-0.03,0.67,0.02,-0.02,2.22,0.20,-0.19,1.86,0.09,-0.10,emp,1,1
3907,2077192389338777600.000000,11.18,0.02,1.75,0.02,6559,100,-0.07,0.06,18.4,1.44,0.05,-0.05,1.28,0.03,-0.03,1.43,0.03,-0.04,0.43,0.04,-0.02,2.15,0.12,-0.14,syn,1,0
3908,2085651305945898496.000000,10.45,0.02,1.99,0.02,5672,100,0.01,0.06,4.3,1.93,0.08,-0.08,1.12,0.03,-0.03,1.91,0.04,-0.04,0.16,0.01,-0.01,2.00,0.28,-0.33,syn,1,0
3913,2128571777426188800.000000,13.46,0.04,0.75,0.02,5967,100,0.20,0.06,2.9,1.22,0.06,-0.06,1.14,0.04,-0.04,1.21,0.05,-0.04,0.63,0.08,-0.07,0.73,0.08,-0.10,syn,1,0
3925,2130991596358782464.000000,12.30,0.03,2.07,0.02,5374,100,0.08,0.06,2.5,0.80,0.03,-0.03,0.88,0.02,-0.02,0.81,0.01,-0.01,1.63,0.08,-0.10,1.96,0.10,-0.12,syn,1,1
3928,2100303539632796160.000000,11.77,0.03,1.52,0.01,6192,100,-0.05,0.06,6.6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
3936,2073655432234604288.000000,11.29,0.02,3.65,0.02,5049,100,0.14,0.06,5.8,0.75,0.03,-0.03,0.83,0.03,-0.03,0.79,0.03,-0.03,1.66,0.17,-0.21,3.44,0.16,-0.20,syn,1,1
3943,2126061214423631360.000000,11.33,0.01,1.64,0.02,6218,100,-0.04,0.06,7.8,1.48,0.06,-0.05,1.21,0.04,-0.05,1.47,0.03,-0.04,0.37,0.04,-0.03,1.98,0.18,-0.24,syn,1,1
3946,2079749956462030848.000000,11.93,0.02,1.06,0.02,6325,100,-0.22,0.06,7.1,1.73,0.07,-0.07,1.24,0.03,-0.07,1.71,0.04,-0.04,0.24,0.02,-0.02,1.47,0.16,-0.21,syn,1,1
3970,2080068471236276224.000000,11.80,0.01,2.62,0.05,4104,70,0.24,0.09,nan,0.96,0.04,-0.04,0.00,0.00,-0.00,0.00,0.00,-0.00,0.00,0.00,-0.00,3.98,0.27,-0.25,emp,1,0
3975,2126773904116001536.000000,12.55,0.03,2.61,0.03,4282,70,0.00,0.09,nan,0.65,0.02,-0.02,0.65,0.02,-0.02,0.65,0.02,-0.02,2.41,0.20,-0.19,2.69,0.19,-0.17,emp,1,1
3980,2116704610985856512.000000,13.08,0.03,0.85,0.03,5769,100,0.17,0.06,2.0,1.31,0.07,-0.06,1.08,0.05,-0.05,1.29,0.05,-0.05,0.49,0.06,-0.05,0.96,0.10,-0.14,syn,1,0
3991,2080586100694474240.000000,11.41,0.02,3.11,0.11,5651,100,-0.01,0.06,6.6,0.78,0.04,-0.04,0.90,0.02,-0.02,0.83,0.02,-0.02,1.58,0.10,-0.11,2.76,0.13,-0.16,syn,1,0
4002,2103829913941569536.000000,13.15,0.03,1.43,0.03,5214,100,0.21,0.06,2.9,0.80,0.04,-0.04,0.89,0.02,-0.03,0.82,0.02,-0.02,1.61,0.09,-0.12,1.33,0.07,-0.09,syn,1,0
4004,2103314346067173376.000000,11.11,0.02,3.07,0.02,5737,100,-0.02,0.06,6.9,0.89,0.04,-0.03,0.95,0.03,-0.03,0.90,0.02,-0.01,1.31,0.07,-0.09,3.05,0.16,-0.20,syn,1,1
4005,2117331813650826752.000000,12.92,0.02,1.35,0.02,5493,100,0.10,0.06,1.8,0.92,0.04,-0.04,0.93,0.04,-0.04,0.91,0.02,-0.02,1.22,0.11,-0.11,1.31,0.10,-0.13,syn,1,0
4011,2135171321092844544.000000,11.14,0.02,2.06,0.02,5932,100,0.18,0.06,3.8,1.29,0.05,-0.05,1.14,0.04,-0.04,1.28,0.03,-0.03,0.53,0.05,-0.04,1.99,0.23,-0.30,syn,1,0
4014,2106262274180389376.000000,12.35,0.02,1.42,0.02,5973,100,0.09,0.06,3.5,1.07,0.04,-0.04,1.08,0.04,-0.04,1.07,0.02,-0.02,0.88,0.06,-0.07,1.32,0.12,-0.17,syn,1,1
4016,2104452752917443584.000000,11.52,0.02,4.11,0.01,4296,70,0.01,0.09,nan,0.66,0.02,-0.02,0.66,0.02,-0.02,0.65,0.02,-0.02,2.35,0.19,-0.18,4.27,0.28,-0.26,emp,1,1
4018,2053248805655536384.000000,13.08,0.03,1.39,0.03,5486,100,-0.01,0.06,1.8,0.83,0.04,-0.04,0.89,0.03,-0.03,0.84,0.02,-0.02,1.50,0.11,-0.13,1.35,0.07,-0.10,syn,1,0
4021,nan,11.49,0.02,nan,nan,6447,100,0.02,0.06,19.1,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4022,2105104832033224448.000000,11.89,0.02,0.97,0.01,5996,100,-0.07,0.06,6.8,1.96,0.08,-0.08,1.20,0.03,-0.04,1.94,0.05,-0.04,0.16,0.01,-0.01,1.20,0.14,-0.17,syn,1,1
4024,2131643641112197888.000000,11.93,0.02,2.42,0.01,5245,100,-0.02,0.06,3.8,0.83,0.04,-0.03,0.84,0.03,-0.04,0.83,0.02,-0.02,1.47,0.13,-0.13,2.47,0.14,-0.18,syn,1,1
4032,2105526799680172032.000000,10.99,0.02,2.53,0.02,5584,100,0.09,0.06,1.1,1.17,0.05,-0.05,0.96,0.04,-0.04,1.16,0.03,-0.02,0.60,0.06,-0.05,2.62,0.29,-0.35,syn,1,1
4036,2086784185178032384.000000,11.90,0.02,3.01,0.01,4744,110,0.00,0.09,nan,0.71,0.02,-0.02,0.74,0.03,-0.03,0.72,0.03,-0.03,1.96,0.20,-0.20,2.63,0.49,-16.39,emp,1,1
4037,2076065419976368896.000000,11.62,0.02,1.71,0.02,6265,100,0.01,0.06,7.3,1.22,0.05,-0.05,1.17,0.04,-0.04,1.21,0.03,-0.03,0.65,0.05,-0.05,1.80,0.13,-0.18,syn,1,1
4050,2078281764839945728.000000,13.62,0.04,1.45,0.04,4521,110,0.02,0.09,nan,0.70,0.03,-0.03,0.70,0.03,-0.03,0.69,0.02,-0.02,2.12,0.20,-0.19,1.46,0.08,-0.12,emp,1,0
4051,2085676083618453504.000000,13.14,0.03,1.39,0.02,5168,100,0.08,0.06,1.7,0.84,0.04,-0.04,0.85,0.03,-0.04,0.83,0.02,-0.02,1.45,0.15,-0.14,1.39,0.08,-0.11,syn,1,1
4053,2051019683267536896.000000,11.44,0.02,2.36,0.02,6067,100,-0.07,0.06,4.4,0.99,0.04,-0.04,1.04,0.03,-0.03,0.99,0.02,-0.02,1.06,0.06,-0.07,2.34,0.13,-0.17,syn,1,1
4054,2103936497850300928.000000,12.74,0.03,1.74,0.02,5253,100,0.11,0.06,1.7,0.79,0.04,-0.03,0.87,0.02,-0.03,0.80,0.01,-0.01,1.67,0.09,-0.11,1.63,0.08,-0.11,syn,1,0
4060,2127403065283833856.000000,12.29,0.02,1.10,0.02,5795,100,0.18,0.06,3.2,1.46,0.06,-0.06,1.13,0.05,-0.06,1.44,0.03,-0.03,0.37,0.03,-0.03,1.07,0.13,-0.15,syn,1,0
4062,2132727725219507712.000000,12.76,0.03,0.94,0.02,6078,100,0.04,0.06,4.3,1.35,0.06,-0.06,1.15,0.04,-0.05,1.34,0.04,-0.04,0.47,0.05,-0.04,0.92,0.11,-0.13,syn,1,0
4066,2127007584695708416.000000,12.20,0.02,1.17,0.01,6403,100,0.13,0.06,12.7,1.33,0.05,-0.05,1.29,0.03,-0.03,1.32,0.03,-0.03,0.55,0.04,-0.03,1.24,0.08,-0.10,syn,1,0
4067,2101567359532639744.000000,12.82,0.03,1.13,0.02,6001,100,0.10,0.06,3.8,1.09,0.05,-0.04,1.10,0.04,-0.04,1.09,0.03,-0.03,0.85,0.07,-0.08,1.06,0.10,-0.13,syn,1,1
4069,2075121459200474880.000000,12.49,0.02,2.40,0.03,4612,110,0.09,0.09,nan,0.69,0.02,-0.02,0.73,0.03,-0.03,0.71,0.02,-0.02,2.04,0.18,-0.19,2.11,0.38,-13.56,emp,1,1
4070,2119583510383666688.000000,12.42,0.02,2.20,0.02,4926,100,0.07,0.06,1.9,0.75,0.03,-0.03,0.79,0.03,-0.03,0.77,0.03,-0.03,1.73,0.19,-0.21,2.13,0.11,-0.13,syn,1,0
4072,2104890633423618048.000000,12.00,0.02,1.51,0.01,5872,100,0.14,0.06,2.7,1.21,0.05,-0.05,1.09,0.04,-0.04,1.20,0.03,-0.02,0.62,0.05,-0.05,1.41,0.17,-0.19,syn,1,1
4077,2078177345596336640.000000,11.30,0.01,4.58,0.02,4199,70,0.05,0.09,nan,0.67,0.02,-0.02,0.65,0.02,-0.02,0.65,0.02,-0.02,2.31,0.21,-0.20,5.00,0.38,-0.35,emp,1,0
4087,2103871317426712576.000000,12.12,0.02,3.35,0.02,3889,70,-0.22,0.09,nan,0.65,0.02,-0.02,0.60,0.01,-0.01,0.62,0.01,-0.01,2.53,0.14,-0.12,5.65,0.76,-0.72,emp,1,1
4089,2135303434287426560.000000,13.04,0.03,1.05,0.02,4839,100,-0.12,0.06,29.3,1.20,0.06,-0.06,0.83,0.00,-0.00,1.02,0.02,-0.01,0.78,0.01,-0.04,1.74,0.09,-0.10,syn,3,0
4097,2103800158408256000.000000,10.84,0.02,5.29,0.01,4341,70,0.13,0.09,nan,0.69,0.02,-0.02,0.70,0.03,-0.03,0.68,0.02,-0.02,2.16,0.18,-0.17,5.47,0.29,-0.31,emp,1,1
4098,2106044742676262912.000000,11.79,0.01,2.86,0.30,4979,100,-0.05,0.06,3.3,0.80,0.11,-0.09,0.77,0.03,-0.03,0.77,0.04,-0.04,1.67,0.27,-0.26,2.94,0.14,-0.17,syn,1,0
4103,2052767528800649984.000000,12.88,0.03,1.32,0.02,5289,100,-0.01,0.06,2.5,0.98,0.05,-0.04,0.84,0.03,-0.03,0.96,0.02,-0.02,0.92,0.09,-0.08,1.61,0.08,-0.10,syn,1,0
4109,2078762010906266624.000000,12.37,0.02,2.23,0.02,4984,100,0.26,0.06,2.5,0.76,0.03,-0.03,0.84,0.03,-0.03,0.80,0.03,-0.03,1.64,0.16,-0.20,2.00,0.12,-0.15,syn,1,1
4121,2103927495598786304.000000,13.81,0.05,1.08,0.03,5130,100,-0.46,0.06,1.8,0.79,0.05,-0.04,0.71,0.03,-0.02,0.75,0.02,-0.02,1.66,0.18,-0.15,1.23,0.06,-0.07,syn,1,0
4123,2077039351064269824.000000,12.10,0.02,0.75,0.02,6097,100,0.08,0.06,4.2,2.31,0.11,-0.10,1.39,0.10,-0.07,2.26,0.07,-0.07,0.12,0.01,-0.01,0.67,0.09,-0.11,syn,1,1
4129,2134986019025048576.000000,11.58,0.02,3.05,0.02,5106,100,0.17,0.06,1.7,0.77,0.03,-0.03,0.85,0.03,-0.03,0.81,0.04,-0.03,1.57,0.17,-0.22,2.83,0.15,-0.21,syn,1,1
4132,nan,12.80,0.03,nan,nan,4077,70,-0.28,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
4134,2101789594020225792.000000,13.70,0.04,1.40,0.04,4667,110,-0.19,0.09,nan,0.68,0.03,-0.03,0.68,0.03,-0.03,0.67,0.03,-0.03,2.22,0.23,-0.22,1.41,0.08,-0.16,emp,4,0
4135,2073696389043678976.000000,12.55,0.02,2.25,0.02,4631,110,-0.35,0.09,nan,0.72,0.02,-0.02,0.66,0.03,-0.02,0.66,0.03,-0.02,2.23,0.22,-0.20,2.58,0.15,-0.20,emp,1,0
4136,2104828820254417664.000000,12.42,0.01,0.82,0.02,5710,100,0.16,0.06,3.1,1.85,0.08,-0.08,1.16,0.04,-0.04,1.83,0.06,-0.05,0.19,0.02,-0.02,0.87,0.12,-0.13,syn,1,1
4144,2052805015271412224.000000,12.97,0.03,1.21,0.02,5999,100,-0.12,0.06,3.0,0.97,0.04,-0.04,1.00,0.03,-0.04,0.97,0.02,-0.02,1.10,0.08,-0.09,1.13,0.09,-0.13,syn,1,0
4146,2130633430445267456.000000,11.66,0.02,3.09,0.01,5080,100,0.25,0.06,3.7,0.74,0.03,-0.03,0.86,0.03,-0.03,0.81,0.03,-0.02,1.63,0.14,-0.18,2.78,0.13,-0.17,syn,1,1
4156,2077381299180152832.000000,12.25,0.02,1.02,0.02,5780,100,0.25,0.06,3.3,1.61,0.07,-0.07,1.21,0.04,-0.08,1.59,0.04,-0.04,0.30,0.02,-0.03,0.94,0.12,-0.13,syn,1,1
4157,2100524610190045184.000000,11.47,0.02,1.81,0.02,6261,100,0.03,0.06,10.2,1.22,0.05,-0.05,1.18,0.04,-0.04,1.22,0.03,-0.02,0.65,0.05,-0.05,1.88,0.14,-0.18,syn,1,1
4159,2125705488052032512.000000,12.63,0.03,1.65,0.02,5226,100,0.13,0.06,2.0,0.88,0.04,-0.04,0.87,0.04,-0.04,0.87,0.02,-0.02,1.30,0.14,-0.13,1.62,0.12,-0.16,syn,1,0
4160,2125880825797124352.000000,11.87,0.02,2.01,0.02,5795,100,0.26,0.06,3.5,0.95,0.04,-0.04,1.05,0.02,-0.03,0.97,0.02,-0.02,1.15,0.05,-0.06,1.85,0.12,-0.15,syn,1,1
4184,nan,11.37,0.01,nan,nan,4911,100,0.02,0.06,5.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4188,2077219499172974848.000000,11.50,0.02,2.16,0.02,5991,100,0.14,0.06,4.2,1.03,0.04,-0.04,1.09,0.03,-0.03,1.04,0.02,-0.02,0.96,0.05,-0.06,2.08,0.14,-0.18,syn,1,1
4190,2133364308090816768.000000,12.01,0.02,0.64,0.29,5691,100,0.33,0.06,3.0,4.97,3.75,-1.98,1.18,0.16,-0.10,1.54,0.57,-0.35,0.28,0.26,-0.16,1.20,0.14,-0.17,syn,1,0
4198,2106832847695272448.000000,11.36,0.02,1.26,0.02,5952,100,-0.48,0.06,6.0,1.93,0.08,-0.08,1.03,0.03,-0.03,1.92,0.04,-0.06,0.15,0.01,-0.01,1.06,0.15,-0.18,syn,1,0
4199,2103579397088495616.000000,12.44,0.03,2.17,0.02,5118,100,-0.13,0.06,0.9,0.74,0.03,-0.03,0.78,0.03,-0.03,0.76,0.03,-0.03,1.74,0.22,-0.24,2.14,0.11,-0.14,syn,1,0
4204,2127941413665428992.000000,12.62,0.02,1.12,0.02,5884,100,0.17,0.06,3.3,1.22,0.05,-0.05,1.10,0.04,-0.04,1.21,0.03,-0.03,0.61,0.06,-0.05,1.01,0.12,-0.14,syn,1,1
4207,2130270832127012096.000000,12.66,0.02,2.61,0.03,4162,70,-0.02,0.09,nan,0.64,0.02,-0.02,0.63,0.02,-0.02,0.63,0.02,-0.02,2.46,0.27,-0.22,2.83,0.23,-0.22,emp,1,1
4208,2073540322804985344.000000,13.04,0.03,1.73,0.04,4376,70,0.23,0.09,nan,0.78,0.03,-0.03,0.73,0.02,-0.02,0.72,0.02,-0.02,1.95,0.19,-0.15,1.93,0.09,-0.11,emp,1,0
4212,2051721480924900352.000000,12.59,0.03,1.08,0.02,6215,100,0.14,0.06,6.6,1.25,0.05,-0.05,1.21,0.04,-0.04,1.24,0.04,-0.03,0.63,0.05,-0.07,1.11,0.08,-0.11,syn,1,1
4215,2085225627448615424.000000,12.00,0.02,1.11,0.02,5427,100,-0.25,0.06,2.0,1.77,0.08,-0.07,0.92,0.03,-0.03,1.75,0.04,-0.04,0.17,0.01,-0.01,1.27,0.15,-0.20,syn,1,0
4216,nan,13.78,0.06,nan,nan,4961,100,0.15,0.06,4.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4222,2082286632869692928.000000,12.04,0.03,1.51,0.02,5612,100,-0.02,0.06,3.1,1.25,0.05,-0.05,0.93,0.04,-0.04,1.23,0.03,-0.03,0.49,0.05,-0.04,2.12,0.12,-0.15,syn,1,1
4226,2085311389355406336.000000,11.20,0.02,1.39,0.03,5866,100,0.38,0.06,4.8,1.92,0.09,-0.08,1.38,0.03,-0.09,1.90,0.06,-0.05,0.20,0.02,-0.02,1.26,0.16,-0.19,syn,1,0
4230,2119147897620835840.000000,12.37,0.02,1.08,0.01,5850,100,-0.38,0.06,1.7,1.43,0.06,-0.06,0.92,0.04,-0.03,1.42,0.03,-0.03,0.32,0.03,-0.03,1.29,0.15,-0.18,syn,1,1
4235,2129311439513361920.000000,12.05,0.02,1.20,0.02,6326,100,0.03,0.06,13.6,1.40,0.05,-0.05,1.25,0.03,-0.03,1.40,0.03,-0.03,0.45,0.03,-0.03,1.30,0.12,-0.19,syn,1,1
4238,2106170945995187200.000000,12.77,0.02,1.86,0.03,4441,70,0.23,0.09,nan,0.81,0.03,-0.03,0.74,0.02,-0.02,0.73,0.02,-0.02,1.85,0.19,-0.14,2.11,0.10,-0.17,emp,1,0
4245,2139267135047224832.000000,12.16,0.03,0.79,0.02,5995,100,0.20,0.06,5.9,2.11,0.10,-0.09,1.41,0.04,-0.11,2.08,0.06,-0.06,0.15,0.01,-0.02,0.87,0.11,-0.13,syn,1,1
4246,2101318556367845888.000000,11.80,0.02,2.19,0.01,5713,100,0.28,0.06,6.4,0.93,0.04,-0.04,1.03,0.02,-0.03,0.94,0.01,-0.01,1.22,0.05,-0.06,2.04,0.12,-0.14,syn,1,0
4251,2106323125276139264.000000,12.12,0.02,1.96,0.02,5548,100,0.07,0.06,1.8,0.90,0.04,-0.04,0.94,0.03,-0.04,0.90,0.02,-0.02,1.28,0.09,-0.10,1.97,0.11,-0.14,syn,1,0
4255,2128481789271221760.000000,12.86,0.03,1.99,0.02,4689,110,0.12,0.09,nan,0.70,0.02,-0.02,0.75,0.03,-0.03,0.72,0.02,-0.02,1.97,0.18,-0.19,1.65,0.31,-10.59,emp,1,1
4257,2078112199533939712.000000,11.64,0.01,0.89,0.02,5467,100,0.01,0.06,3.0,2.53,0.11,-0.11,1.29,0.03,-0.03,2.51,0.07,-0.06,0.08,0.01,-0.01,1.07,0.17,-0.19,syn,1,0
4266,2127964125453340160.000000,13.25,0.03,1.55,0.15,5005,100,-0.10,0.06,1.8,0.74,0.09,-0.07,0.76,0.03,-0.03,0.75,0.04,-0.03,1.77,0.26,-0.27,1.47,0.08,-0.10,syn,1,0
4269,2127956360152391168.000000,11.14,0.01,0.99,0.02,4948,100,0.07,0.06,2.5,3.01,0.14,-0.14,1.18,0.12,-0.15,3.00,0.08,-0.08,0.04,0.01,-0.01,1.08,0.16,-0.18,syn,1,0
4273,2128145819751144704.000000,11.31,0.01,-1.25,0.50,6135,100,0.10,0.06,5.7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4276,2103904302775007744.000000,11.25,0.02,1.02,0.02,6221,100,0.12,0.06,8.2,2.46,0.11,-0.10,1.54,0.04,-0.11,2.42,0.07,-0.07,0.11,0.01,-0.01,1.32,0.16,-0.20,syn,1,1
4287,2129524121993184768.000000,10.04,0.03,4.64,0.51,6298,100,-0.02,0.06,8.3,0.96,0.13,-0.11,1.13,0.04,-0.04,1.09,0.07,-0.05,0.85,0.11,-0.13,3.56,0.29,-0.37,syn,1,0
4288,2100418850915010560.000000,11.03,0.02,2.05,0.02,5943,100,0.09,0.06,3.7,1.37,0.05,-0.05,1.13,0.04,-0.05,1.36,0.03,-0.03,0.44,0.03,-0.04,2.02,0.24,-0.28,syn,1,1
4289,2073867294384826112.000000,12.53,0.02,2.37,0.04,4390,70,0.11,0.09,nan,0.71,0.03,-0.02,0.70,0.03,-0.03,0.69,0.02,-0.02,2.11,0.19,-0.17,2.47,0.13,-0.15,emp,1,0
4292,2130695518492411904.000000,11.28,0.01,2.50,0.02,5532,100,0.05,0.06,1.9,1.04,0.04,-0.04,0.92,0.04,-0.04,1.04,0.02,-0.02,0.82,0.08,-0.07,2.33,0.26,-0.31,syn,1,1
4296,2105206743017081856.000000,11.56,0.01,2.39,0.02,5677,100,-0.46,0.06,0.8,0.95,0.04,-0.04,0.79,0.03,-0.03,0.95,0.02,-0.02,0.92,0.08,-0.07,2.80,0.19,-0.25,syn,1,1
4298,2052579340511510528.000000,12.16,0.02,1.13,0.01,6118,100,-0.38,0.06,2.9,1.48,0.06,-0.06,1.02,0.05,-0.04,1.46,0.03,-0.03,0.32,0.03,-0.03,1.41,0.16,-0.20,syn,1,0
4301,2079298435140815360.000000,11.64,0.02,1.83,0.01,6266,100,-0.14,0.06,5.0,1.12,0.04,-0.04,1.10,0.04,-0.04,1.12,0.02,-0.02,0.78,0.06,-0.06,1.90,0.13,-0.19,syn,1,1
4302,2077605049794388736.000000,12.34,0.02,1.05,0.02,6094,100,-0.13,0.06,5.5,1.45,0.06,-0.06,1.11,0.05,-0.05,1.44,0.04,-0.04,0.37,0.04,-0.03,1.08,0.13,-0.14,syn,1,1
4304,2129838139942109440.000000,12.63,0.03,1.00,0.02,5860,100,0.08,0.06,3.5,1.36,0.06,-0.06,1.09,0.05,-0.05,1.35,0.04,-0.04,0.44,0.04,-0.04,0.91,0.11,-0.13,syn,1,1
4312,2130980910480096256.000000,12.38,0.03,1.11,0.02,5706,100,-0.19,0.06,1.1,1.40,0.06,-0.06,0.93,0.04,-0.04,1.39,0.04,-0.04,0.34,0.03,-0.03,1.20,0.15,-0.18,syn,1,1
4318,2128006078694440192.000000,11.46,0.02,1.72,0.02,6493,100,-0.02,0.06,18.1,1.27,0.05,-0.04,1.25,0.03,-0.03,1.27,0.02,-0.02,0.61,0.04,-0.04,1.81,0.12,-0.14,syn,1,1
4323,2073741846978724096.000000,12.14,0.03,0.98,0.02,6294,100,-0.06,0.06,11.0,1.70,0.07,-0.07,1.28,0.03,-0.04,1.68,0.04,-0.04,0.26,0.02,-0.02,1.29,0.13,-0.19,syn,1,0
4329,2133440616773885952.000000,10.81,0.02,1.57,0.02,6276,100,0.12,0.06,7.9,1.92,0.07,-0.07,1.40,0.03,-0.04,1.92,0.04,-0.04,0.20,0.01,-0.01,2.43,0.19,-0.27,syn,1,1
4332,2126610420481008640.000000,13.16,0.04,1.58,0.03,4750,110,0.12,0.09,nan,0.76,0.03,-0.03,0.77,0.03,-0.03,0.75,0.03,-0.03,1.77,0.20,-0.20,1.38,0.27,-8.80,emp,1,0
4334,2129105796478619136.000000,13.62,0.04,1.49,0.03,4561,110,-0.43,0.09,nan,0.68,0.03,-0.03,0.63,0.02,-0.02,0.63,0.02,-0.02,2.52,0.23,-0.21,1.69,0.10,-0.12,emp,1,1
4335,2129295049918456832.000000,12.69,0.03,1.32,0.02,5753,100,-0.31,0.06,0.2,1.01,0.04,-0.04,0.86,0.04,-0.04,1.00,0.03,-0.02,0.84,0.09,-0.08,1.42,0.13,-0.17,syn,1,1
4343,2103115403182003200.000000,12.20,0.02,1.80,0.37,5876,100,-0.40,0.06,3.4,1.14,0.48,-0.26,0.87,0.04,-0.03,0.92,0.15,-0.09,1.04,0.39,-0.39,1.27,0.16,-0.19,syn,1,0
4356,2076087964270165504.000000,13.45,0.04,1.59,0.03,4599,110,0.10,0.09,nan,0.68,0.03,-0.03,0.73,0.03,-0.03,0.70,0.02,-0.02,2.09,0.18,-0.19,1.38,0.24,-8.65,emp,1,1
4366,2107681262654003200.000000,13.73,0.05,1.10,0.03,5272,100,-0.12,0.06,0.4,0.79,0.04,-0.04,0.82,0.03,-0.03,0.79,0.03,-0.02,1.61,0.18,-0.19,1.08,0.07,-0.09,syn,1,0
4367,2073471985601809152.000000,12.69,0.02,0.88,0.02,6291,100,-0.06,0.06,7.7,1.46,0.06,-0.06,1.22,0.03,-0.04,1.44,0.05,-0.05,0.40,0.04,-0.04,0.98,0.11,-0.14,syn,1,1
4368,2073744733197169664.000000,11.54,0.02,0.98,0.01,5941,100,0.09,0.06,4.0,2.30,0.09,-0.09,1.32,0.04,-0.03,2.27,0.06,-0.05,0.11,0.01,-0.01,1.18,0.15,-0.18,syn,1,0
4372,2130377106797534208.000000,13.16,0.03,1.68,0.03,4646,110,0.14,0.09,nan,0.72,0.03,-0.03,0.75,0.03,-0.03,0.73,0.03,-0.02,1.91,0.18,-0.19,1.44,0.28,-9.90,emp,1,1
4374,2086548958412291584.000000,12.46,0.03,1.75,0.02,5417,100,0.05,0.06,1.3,0.88,0.04,-0.04,0.90,0.03,-0.04,0.88,0.02,-0.02,1.33,0.12,-0.13,1.72,0.12,-0.16,syn,1,1
4380,2078599936021704704.000000,11.75,0.02,1.36,0.02,6248,100,-0.13,0.06,9.2,1.48,0.06,-0.06,1.18,0.03,-0.06,1.47,0.03,-0.04,0.37,0.03,-0.03,1.68,0.17,-0.22,syn,1,0
4382,2102530703514980864.000000,12.93,0.02,0.84,0.02,6217,100,-0.12,0.06,10.0,1.37,0.06,-0.05,1.14,0.04,-0.04,1.36,0.04,-0.03,0.45,0.04,-0.04,0.91,0.11,-0.13,syn,1,1
4383,2130770766319922688.000000,12.42,0.02,1.64,0.02,5782,100,0.07,0.06,2.7,0.92,0.04,-0.04,0.99,0.02,-0.03,0.93,0.02,-0.02,1.24,0.07,-0.08,1.55,0.10,-0.12,syn,1,1
4385,2052754540819149568.000000,13.90,0.06,1.00,0.03,5158,100,0.15,0.06,1.3,0.83,0.05,-0.05,0.86,0.03,-0.03,0.83,0.03,-0.03,1.49,0.16,-0.19,0.97,0.06,-0.07,syn,1,0
4399,2105389708623762432.000000,10.35,0.01,4.77,0.02,5502,100,-0.05,0.06,1.7,0.83,0.03,-0.03,0.89,0.03,-0.03,0.84,0.01,-0.01,1.51,0.09,-0.11,4.74,0.25,-0.31,syn,1,1
4400,2099912182214036480.000000,12.22,0.02,1.58,0.01,5809,100,0.05,0.06,2.1,1.05,0.04,-0.04,1.01,0.04,-0.04,1.05,0.02,-0.02,0.88,0.08,-0.08,1.56,0.14,-0.19,syn,1,1
4407,2081891255360877568.000000,9.78,0.02,3.21,0.02,6486,100,-0.13,0.06,7.5,1.50,0.05,-0.05,1.26,0.02,-0.02,1.49,0.03,-0.02,0.38,0.02,-0.02,4.05,0.28,-0.33,syn,1,1
4409,2075040537699996160.000000,11.08,0.02,2.25,0.03,5921,100,0.23,0.06,3.8,1.22,0.05,-0.05,1.14,0.04,-0.04,1.21,0.03,-0.03,0.63,0.06,-0.05,2.12,0.24,-0.30,syn,1,1
4411,2053284398043177216.000000,12.06,0.02,1.61,0.01,6119,100,-0.14,0.06,4.2,1.07,0.04,-0.04,1.04,0.04,-0.04,1.06,0.02,-0.02,0.86,0.07,-0.07,1.65,0.13,-0.17,syn,1,1
4418,2051863691581812992.000000,14.23,0.08,0.34,0.04,5840,100,0.23,0.06,1.2,2.00,0.30,-0.24,1.25,0.08,-0.08,1.75,0.22,-0.19,0.22,0.08,-0.06,0.48,0.06,-0.07,syn,1,0
4419,2116886477081207296.000000,12.27,0.01,3.83,0.02,4005,70,-0.42,0.09,nan,0.56,0.02,-0.02,0.54,0.02,-0.02,0.53,0.03,-0.02,3.52,0.37,-0.37,4.81,0.48,-0.46,emp,1,1
4421,2128152416820070400.000000,11.41,0.02,1.73,0.03,5986,100,0.05,0.06,5.2,1.37,0.06,-0.05,1.13,0.04,-0.05,1.36,0.03,-0.03,0.44,0.04,-0.04,1.66,0.20,-0.23,syn,1,0
4423,2076169156332573696.000000,11.87,0.02,1.00,0.02,6281,100,-0.14,0.06,9.2,1.87,0.08,-0.07,1.29,0.03,-0.08,1.85,0.05,-0.05,0.20,0.02,-0.02,1.33,0.17,-0.20,syn,1,0
4426,2078328081767683328.000000,12.24,0.02,0.86,0.02,6158,100,0.08,0.06,7.6,1.86,0.08,-0.07,1.33,0.03,-0.06,1.84,0.05,-0.05,0.21,0.02,-0.02,0.96,0.14,-0.15,syn,1,0
4427,2076232790569562112.000000,12.50,0.03,3.64,0.03,3778,70,0.09,0.09,nan,0.56,0.02,-0.02,0.54,0.01,-0.01,0.55,0.01,-0.01,3.18,0.18,-0.17,4.43,0.61,-0.62,emp,1,1
4430,2127378704229941248.000000,13.64,0.04,1.17,0.03,5105,100,0.10,0.06,2.2,0.79,0.04,-0.04,0.84,0.03,-0.03,0.80,0.02,-0.02,1.64,0.13,-0.16,1.15,0.06,-0.07,syn,1,0
4431,2107551829518947328.000000,11.23,0.02,1.41,0.02,6233,100,-0.16,0.06,9.7,1.79,0.07,-0.07,1.25,0.04,-0.08,1.77,0.04,-0.04,0.22,0.02,-0.02,1.93,0.23,-0.27,syn,1,1
4435,2105387062923575040.000000,12.22,0.02,0.85,0.01,6191,100,0.13,0.06,8.8,1.87,0.07,-0.07,1.37,0.03,-0.04,1.86,0.04,-0.04,0.21,0.02,-0.02,1.05,0.15,-0.17,syn,1,0
4441,2105964306529014272.000000,12.82,0.03,1.87,0.02,4770,110,0.07,0.09,nan,0.75,0.02,-0.02,0.76,0.03,-0.03,0.75,0.03,-0.03,1.81,0.20,-0.20,1.66,0.32,-10.10,emp,1,0
4443,2102118077417462272.000000,12.56,0.02,0.89,0.02,6383,100,-0.04,0.06,9.6,1.51,0.06,-0.06,1.26,0.03,-0.03,1.50,0.04,-0.03,0.37,0.03,-0.03,1.06,0.09,-0.14,syn,1,0
4444,2135052298959703296.000000,12.85,0.03,2.80,0.03,4041,70,-0.47,0.09,nan,0.58,0.02,-0.02,0.54,0.02,-0.02,0.53,0.03,-0.02,3.55,0.27,-0.40,3.55,0.32,-0.31,emp,1,1
4446,2130676478898097664.000000,10.59,0.01,1.86,0.02,5088,100,-0.28,0.06,2.8,2.04,0.09,-0.09,0.86,0.05,-0.05,2.03,0.04,-0.04,0.10,0.01,-0.01,1.89,0.21,-0.30,syn,1,0
4447,2128835110460415488.000000,12.61,0.03,2.19,0.02,4720,110,-0.03,0.09,nan,0.70,0.02,-0.02,0.73,0.03,-0.03,0.71,0.03,-0.03,2.00,0.21,-0.20,1.92,0.36,-12.57,emp,1,1
4452,2052436919400076800.000000,12.25,0.02,1.12,0.02,5793,100,-0.29,0.06,1.8,1.48,0.06,-0.06,0.94,0.04,-0.04,1.46,0.04,-0.04,0.30,0.03,-0.03,1.32,0.15,-0.19,syn,1,1
4457,2130158544501852672.000000,12.44,0.03,1.19,0.05,6075,100,-0.19,0.06,7.5,1.23,0.07,-0.07,1.03,0.04,-0.04,1.21,0.06,-0.05,0.57,0.09,-0.08,1.25,0.14,-0.18,syn,1,0
4464,2134818927617746176.000000,12.44,0.02,2.89,0.03,4223,70,-0.25,0.09,nan,0.63,0.02,-0.02,0.61,0.02,-0.02,0.60,0.02,-0.02,2.73,0.25,-0.22,3.31,0.23,-0.27,emp,1,1
4469,2127829847594856960.000000,12.19,0.02,2.52,0.02,4793,110,0.04,0.09,nan,0.74,0.02,-0.02,0.76,0.03,-0.03,0.74,0.03,-0.03,1.83,0.20,-0.20,2.20,0.43,-13.47,emp,1,0
4473,2077241558125147904.000000,12.22,0.02,0.80,0.02,5952,100,0.04,0.06,5.8,2.09,0.10,-0.10,1.25,0.04,-0.04,2.04,0.07,-0.07,0.14,0.02,-0.01,1.00,0.12,-0.12,syn,1,0
4480,2129180975586878464.000000,12.36,0.03,1.40,0.02,5683,100,0.35,0.06,1.3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4482,2075972240673515264.000000,11.35,0.02,1.94,0.02,6275,100,-0.02,0.06,6.5,1.23,0.05,-0.05,1.16,0.04,-0.04,1.22,0.03,-0.02,0.64,0.05,-0.06,2.03,0.16,-0.21,syn,1,0
4493,2052951765716042752.000000,12.87,0.03,1.47,0.03,4726,110,-0.15,0.09,nan,0.95,0.03,-0.03,0.80,0.01,-0.01,0.86,0.02,-0.02,1.22,0.06,-0.06,1.86,0.32,-11.40,emp,1,0
4505,2126246928809071616.000000,12.36,0.02,1.20,0.01,6121,100,-0.09,0.06,5.7,1.26,0.05,-0.05,1.09,0.04,-0.04,1.25,0.03,-0.03,0.55,0.05,-0.04,1.28,0.14,-0.18,syn,1,0
4508,2076570237558187520.000000,12.93,0.03,1.27,0.11,4559,110,0.04,0.09,nan,1.12,0.12,-0.10,0.75,0.02,-0.02,0.76,0.02,-0.01,1.66,0.09,-0.10,1.96,0.10,-0.22,emp,1,0
4509,2129763957267132672.000000,13.11,0.04,1.97,0.03,4237,70,-0.22,0.09,nan,0.68,0.03,-0.03,0.63,0.02,-0.02,0.63,0.02,-0.02,2.51,0.23,-0.19,2.37,0.17,-0.18,emp,1,1
4517,2129731899631589632.000000,11.72,0.02,3.55,0.02,4733,100,-0.28,0.06,94.6,0.66,0.03,-0.03,0.67,0.02,-0.02,0.66,0.02,-0.02,2.34,0.21,-0.21,3.47,0.17,-0.19,syn,5,0
4521,2101799459563845888.000000,12.97,0.03,2.22,0.03,4150,70,-0.02,0.09,nan,0.65,0.03,-0.02,0.63,0.02,-0.02,0.64,0.02,-0.02,2.43,0.26,-0.21,2.48,0.21,-0.20,emp,1,0
4546,2073706250289150976.000000,12.02,0.02,1.37,0.02,5956,100,0.05,0.06,3.4,1.30,0.05,-0.05,1.10,0.04,-0.05,1.29,0.03,-0.03,0.50,0.04,-0.04,1.38,0.17,-0.19,syn,1,0
4552,2101786643381623808.000000,12.86,0.03,1.85,0.03,4667,110,0.07,0.09,nan,0.76,0.03,-0.03,0.75,0.03,-0.03,0.74,0.03,-0.03,1.84,0.20,-0.19,1.69,0.32,-11.64,emp,1,0
4556,2127920759162067968.000000,10.35,0.01,1.87,0.02,5458,100,-0.09,0.06,3.4,2.17,0.09,-0.09,1.11,0.03,-0.03,2.15,0.05,-0.05,0.11,0.01,-0.01,2.24,0.33,-0.44,syn,1,0
4557,2107600551628304384.000000,12.29,0.02,1.03,0.02,5930,100,0.00,0.06,3.8,1.54,0.06,-0.06,1.13,0.06,-0.06,1.53,0.04,-0.04,0.32,0.03,-0.03,1.06,0.13,-0.15,syn,1,0
4561,2102814721113340928.000000,12.65,0.02,0.69,0.03,6009,100,0.01,0.06,6.4,1.93,0.11,-0.10,1.23,0.09,-0.05,1.88,0.09,-0.08,0.18,0.03,-0.02,0.90,0.11,-0.12,syn,1,0
4567,2081871906523180544.000000,12.33,0.02,0.86,0.02,6417,100,-0.08,0.06,10.4,1.75,0.08,-0.07,1.32,0.03,-0.03,1.74,0.06,-0.05,0.25,0.02,-0.02,1.23,0.10,-0.14,syn,1,0
4575,2128296693360957696.000000,11.82,0.02,0.90,0.01,6199,100,0.02,0.06,5.9,2.14,0.09,-0.08,1.40,0.04,-0.10,2.11,0.05,-0.05,0.15,0.01,-0.01,1.13,0.14,-0.17,syn,1,0
4580,nan,11.43,0.03,nan,nan,5915,100,-0.21,0.06,1.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4581,2052604113883227904.000000,12.09,0.02,1.49,0.01,5879,100,0.08,0.06,2.1,1.17,0.05,-0.04,1.06,0.04,-0.04,1.17,0.03,-0.03,0.66,0.06,-0.05,1.46,0.16,-0.21,syn,1,0
4582,2078794755737702144.000000,10.22,0.01,4.48,0.03,5688,100,-0.17,0.06,2.1,0.93,0.04,-0.03,0.90,0.04,-0.04,0.92,0.02,-0.02,1.13,0.10,-0.10,4.64,0.33,-0.45,syn,1,0
4585,2106427750679026688.000000,12.23,0.02,0.90,0.01,6158,100,-0.11,0.06,9.5,1.76,0.07,-0.07,1.24,0.04,-0.08,1.75,0.04,-0.04,0.23,0.02,-0.02,1.18,0.14,-0.16,syn,1,0
4588,2106418164312004096.000000,11.91,0.02,0.92,0.02,6284,100,-0.10,0.06,7.3,1.98,0.08,-0.08,1.33,0.04,-0.09,1.96,0.05,-0.05,0.17,0.02,-0.02,1.39,0.16,-0.20,syn,1,0
4594,2101444214229114368.000000,11.88,0.02,4.60,0.02,3982,70,-0.38,0.09,nan,0.56,0.02,-0.02,0.55,0.02,-0.02,0.54,0.02,-0.03,3.34,0.44,-0.26,5.87,0.62,-0.59,emp,1,0
4595,2135567385797165056.000000,13.40,0.04,1.38,0.03,4884,100,-0.10,0.06,1.6,0.77,0.04,-0.04,0.75,0.03,-0.03,0.74,0.03,-0.03,1.78,0.24,-0.21,1.43,0.08,-0.09,syn,1,0
4601,2086928496080613632.000000,12.43,0.02,1.06,0.02,6234,100,0.23,0.06,8.0,1.37,0.05,-0.05,1.28,0.03,-0.03,1.35,0.04,-0.03,0.52,0.03,-0.05,1.09,0.10,-0.14,syn,1,0
4603,2126189170089061120.000000,12.37,0.03,1.02,0.02,6257,100,0.22,0.06,8.1,1.44,0.06,-0.06,1.30,0.03,-0.03,1.43,0.03,-0.04,0.43,0.05,-0.02,1.13,0.09,-0.13,syn,1,0
4605,2133210307743921152.000000,12.11,0.03,0.82,0.01,6037,100,0.03,0.06,4.4,2.09,0.09,-0.09,1.28,0.11,-0.03,2.06,0.06,-0.06,0.14,0.02,-0.01,0.98,0.11,-0.14,syn,1,0
4606,2076467811176065536.000000,13.07,0.04,1.83,0.03,4710,110,0.07,0.09,nan,0.68,0.03,-0.03,0.74,0.03,-0.03,0.71,0.03,-0.03,2.01,0.19,-0.20,1.51,0.28,-9.55,emp,1,0
4613,2080561636560110592.000000,12.26,0.02,2.05,0.01,5484,100,-0.09,0.06,0.8,0.81,0.03,-0.03,0.87,0.02,-0.03,0.82,0.02,-0.01,1.59,0.10,-0.12,2.00,0.11,-0.14,syn,1,1
4614,2104868299594024960.000000,12.48,0.02,1.07,0.01,6070,100,0.10,0.06,5.6,1.34,0.05,-0.05,1.17,0.04,-0.04,1.32,0.04,-0.02,0.49,0.04,-0.04,1.09,0.12,-0.17,syn,1,0
4617,2130376453962481152.000000,12.32,0.01,1.14,0.02,5925,100,-0.12,0.06,2.0,1.37,0.05,-0.05,1.03,0.05,-0.04,1.36,0.03,-0.03,0.41,0.04,-0.04,1.22,0.15,-0.18,syn,1,1
4633,2101460088428956672.000000,12.31,0.02,0.98,0.02,5976,100,0.11,0.06,5.9,1.60,0.07,-0.06,1.22,0.04,-0.07,1.59,0.04,-0.03,0.30,0.03,-0.03,1.06,0.13,-0.15,syn,1,0
4634,nan,12.25,0.03,nan,nan,6070,100,0.14,0.06,3.2,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4637,2127348089702807552.000000,9.23,0.01,3.34,0.03,6259,100,-0.18,0.06,5.3,1.88,0.07,-0.07,1.24,0.07,-0.05,1.87,0.04,-0.03,0.19,0.02,-0.02,4.57,0.55,-0.66,syn,1,0
4640,2080067440443554304.000000,12.47,0.02,0.84,0.02,6396,100,-0.06,0.06,10.7,1.69,0.07,-0.07,1.30,0.03,-0.03,1.67,0.05,-0.05,0.28,0.03,-0.02,1.10,0.09,-0.14,syn,1,0
4647,2127819883269785088.000000,11.77,0.01,0.86,0.01,5167,100,0.25,0.06,3.0,2.52,0.11,-0.11,1.32,0.04,-0.04,2.52,0.06,-0.06,0.08,0.01,-0.01,1.07,0.17,-0.19,syn,1,0
4650,2127756558272384256.000000,13.23,0.03,1.96,0.03,4255,70,-0.26,0.09,nan,0.65,0.03,-0.02,0.62,0.02,-0.02,0.61,0.02,-0.02,2.68,0.25,-0.22,2.27,0.15,-0.18,emp,1,0
4651,2078424731413732864.000000,12.13,0.02,1.84,0.02,5726,100,0.05,0.06,2.7,0.94,0.04,-0.04,0.98,0.03,-0.04,0.94,0.02,-0.02,1.16,0.08,-0.09,1.85,0.11,-0.14,syn,1,0
4653,2131277778619225600.000000,12.26,0.03,1.11,0.01,6167,100,0.02,0.06,7.6,1.43,0.06,-0.05,1.20,0.03,-0.04,1.41,0.03,-0.03,0.42,0.03,-0.03,1.20,0.13,-0.19,syn,1,0
4657,2077628341397524992.000000,11.42,0.02,2.74,0.02,5363,100,-0.02,0.06,0.4,0.90,0.04,-0.04,0.86,0.04,-0.04,0.90,0.02,-0.02,1.18,0.12,-0.11,2.91,0.18,-0.24,syn,1,0
4659,2051918293507634176.000000,12.12,0.02,1.94,0.02,5632,100,-0.00,0.06,1.4,0.90,0.04,-0.04,0.94,0.03,-0.04,0.90,0.02,-0.02,1.29,0.09,-0.10,1.90,0.12,-0.15,syn,1,0
4663,2102612136095418368.000000,11.09,0.01,1.44,0.02,5545,100,0.31,0.06,3.6,1.97,0.08,-0.08,1.20,0.03,-0.03,1.95,0.03,-0.05,0.16,0.01,-0.01,1.50,0.20,-0.24,syn,1,0
4665,2077812754412941824.000000,12.15,0.03,1.18,0.02,5672,100,0.01,0.06,2.3,1.47,0.07,-0.06,1.00,0.04,-0.04,1.45,0.04,-0.04,0.32,0.03,-0.03,1.12,0.14,-0.18,syn,1,0
4672,2125768366374456064.000000,13.64,0.05,1.40,0.03,4796,110,-0.16,0.09,nan,0.69,0.03,-0.03,0.71,0.03,-0.03,0.69,0.03,-0.03,2.09,0.23,-0.22,1.18,0.24,-8.74,emp,1,0
4674,2104768828150994432.000000,12.03,0.01,1.54,0.01,5744,100,0.22,0.06,1.4,1.17,0.05,-0.05,1.06,0.04,-0.04,1.17,0.03,-0.03,0.66,0.06,-0.06,1.51,0.16,-0.22,syn,1,0
4686,2075127609592948224.000000,10.67,0.02,1.76,0.02,5704,100,0.34,0.06,3.8,1.92,0.08,-0.08,1.24,0.12,-0.03,1.90,0.05,-0.04,0.18,0.02,-0.02,1.84,0.24,-0.27,syn,1,0
4693,2105921803532722432.000000,11.86,0.02,1.39,0.01,5712,100,-0.24,0.06,1.4,1.43,0.06,-0.06,0.92,0.04,-0.03,1.42,0.03,-0.03,0.32,0.03,-0.03,1.61,0.19,-0.23,syn,1,0
4699,2125942535887596032.000000,11.62,0.02,1.73,0.02,6152,100,0.07,0.06,4.9,1.21,0.05,-0.04,1.16,0.04,-0.04,1.20,0.03,-0.02,0.66,0.05,-0.05,1.74,0.15,-0.19,syn,1,0
4706,nan,12.20,0.02,nan,nan,5969,100,-0.27,0.06,2.5,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
4715,2104501097069676288.000000,12.54,0.03,0.71,0.02,6142,100,-0.08,0.06,8.3,1.99,0.10,-0.09,1.24,0.09,-0.04,1.95,0.08,-0.07,0.17,0.02,-0.02,0.91,0.11,-0.12,syn,1,0
4716,2132552456193741568.000000,10.98,0.02,2.06,0.02,6066,100,0.08,0.06,4.7,1.38,0.05,-0.05,1.17,0.04,-0.05,1.37,0.03,-0.03,0.45,0.03,-0.03,2.19,0.25,-0.33,syn,1,0
4717,2103502774871343616.000000,13.89,0.04,0.85,0.03,5664,100,-0.27,0.06,0.3,0.93,0.05,-0.05,0.85,0.04,-0.04,0.91,0.04,-0.04,1.09,0.18,-0.15,0.90,0.07,-0.09,syn,1,0
4721,2107077493331739648.000000,13.74,0.04,1.35,0.04,4685,110,-0.12,0.09,nan,0.69,0.03,-0.03,0.70,0.03,-0.03,0.69,0.03,-0.03,2.13,0.22,-0.21,1.32,0.20,-7.43,emp,1,0
4725,2075973718142345472.000000,11.19,0.02,4.04,0.01,4698,110,-0.06,0.09,nan,0.74,0.02,-0.02,0.73,0.03,-0.03,0.72,0.03,-0.03,1.93,0.21,-0.19,3.91,0.68,-24.12,emp,1,1
4735,2132181817693955584.000000,12.70,0.03,2.01,0.02,4907,100,-0.12,0.06,0.4,0.73,0.03,-0.03,0.74,0.03,-0.03,0.73,0.03,-0.03,1.89,0.22,-0.22,2.04,0.10,-0.12,syn,1,0
4742,2100258047339711488.000000,12.49,0.02,2.76,0.02,4427,70,-0.59,0.09,nan,0.63,0.02,-0.02,0.59,0.02,-0.02,0.58,0.02,-0.02,2.97,0.24,-0.22,3.19,0.16,-0.18,emp,1,1
4744,2053359684533273600.000000,12.27,0.03,1.12,0.02,5760,100,0.27,0.06,3.1,1.44,0.06,-0.06,1.15,0.04,-0.06,1.43,0.04,-0.03,0.39,0.03,-0.03,1.03,0.12,-0.14,syn,1,0
4745,2132699137916968448.000000,13.81,0.04,1.27,0.03,4693,110,0.08,0.09,nan,0.70,0.03,-0.03,0.74,0.03,-0.03,0.72,0.03,-0.03,1.96,0.19,-0.20,1.09,0.21,-6.97,emp,1,0
4746,2052621706069913856.000000,12.27,0.02,1.69,0.22,4944,100,0.08,0.06,4.6,1.12,0.19,-0.15,0.80,0.03,-0.03,0.83,0.06,-0.05,1.34,0.27,-0.22,2.27,0.11,-0.14,syn,1,0
4762,2104263396401339648.000000,13.21,0.04,1.92,0.04,4366,70,-0.22,0.09,nan,0.65,0.03,-0.03,0.64,0.02,-0.02,0.63,0.02,-0.02,2.53,0.23,-0.22,2.10,0.14,-0.16,emp,1,0
4763,2106621092927625216.000000,12.52,0.03,0.79,0.02,5676,100,0.15,0.06,3.6,1.84,0.08,-0.08,1.15,0.04,-0.04,1.81,0.06,-0.05,0.19,0.02,-0.02,0.85,0.11,-0.13,syn,1,0
4765,2086419903235549184.000000,12.10,0.02,1.28,0.01,6227,100,0.15,0.06,6.8,1.30,0.05,-0.05,1.23,0.04,-0.03,1.30,0.02,-0.03,0.55,0.05,-0.03,1.33,0.11,-0.16,syn,1,0
4771,2132645399286371328.000000,12.72,0.02,0.92,0.01,6339,100,-0.05,0.06,10.6,1.35,0.05,-0.05,1.20,0.04,-0.04,1.34,0.03,-0.03,0.49,0.05,-0.03,1.05,0.08,-0.11,syn,1,0
4773,2078802624118064640.000000,12.04,0.02,0.86,0.02,6107,100,-0.28,0.06,6.2,2.10,0.09,-0.08,1.19,0.04,-0.04,2.08,0.05,-0.06,0.13,0.01,-0.01,1.08,0.13,-0.17,syn,1,0
4774,2076240521511025664.000000,12.04,0.02,2.36,0.02,5249,100,0.02,0.06,1.5,0.80,0.03,-0.03,0.85,0.03,-0.03,0.81,0.02,-0.01,1.60,0.12,-0.13,2.30,0.13,-0.17,syn,1,1
4775,2126393885411135488.000000,11.07,0.02,1.40,0.02,5160,100,0.44,0.06,2.9,2.12,0.09,-0.09,1.21,0.02,-0.03,2.11,0.05,-0.05,0.13,0.01,-0.01,1.18,0.18,-0.20,syn,1,0
4778,2075066414897199104.000000,11.67,0.02,1.42,0.02,5645,100,-0.24,0.06,1.6,1.53,0.06,-0.06,0.92,0.04,-0.03,1.51,0.04,-0.04,0.26,0.02,-0.02,1.71,0.21,-0.25,syn,1,0
4784,2106240043429680896.000000,13.02,0.03,1.95,0.03,4356,70,0.03,0.09,nan,0.70,0.03,-0.03,0.68,0.03,-0.02,0.67,0.02,-0.02,2.21,0.19,-0.17,2.06,0.12,-0.12,emp,1,0
4792,2134927573110309376.000000,12.83,0.04,1.25,0.02,5911,100,0.07,0.06,2.7,0.99,0.04,-0.04,1.04,0.03,-0.04,0.99,0.02,-0.02,1.05,0.07,-0.09,1.17,0.09,-0.13,syn,1,0
4808,2080245698766163968.000000,12.51,0.02,3.14,0.04,3850,70,0.44,0.09,nan,0.63,0.02,-0.02,0.60,0.01,-0.01,0.62,0.01,-0.02,2.44,0.14,-0.12,3.27,0.25,-0.22,emp,1,0
4809,2100524781988756480.000000,12.87,0.03,1.61,0.03,4172,70,-0.02,0.09,nan,0.95,0.04,-0.04,0.00,0.00,-0.00,0.00,0.00,-0.00,0.00,0.00,-0.00,2.60,0.17,-0.19,emp,5,0
4811,2127167116961135104.000000,12.14,0.02,0.87,0.02,5555,100,0.05,0.06,2.7,2.02,0.09,-0.09,1.13,0.03,-0.03,2.00,0.06,-0.06,0.14,0.01,-0.01,0.99,0.14,-0.17,syn,1,0
4822,2130387414718853888.000000,12.05,0.02,1.09,0.01,5801,100,-0.02,0.06,2.6,1.64,0.07,-0.06,1.08,0.05,-0.04,1.62,0.04,-0.04,0.25,0.03,-0.02,1.14,0.15,-0.18,syn,1,0
4829,2133389562498287104.000000,12.80,0.03,1.00,0.02,6042,100,-0.05,0.06,3.1,1.24,0.05,-0.05,1.08,0.04,-0.04,1.23,0.04,-0.03,0.57,0.06,-0.05,0.96,0.12,-0.14,syn,1,0
4833,2131647661201411584.000000,12.10,0.02,1.17,0.02,5714,100,0.01,0.06,2.3,1.51,0.06,-0.06,1.03,0.04,-0.04,1.49,0.04,-0.04,0.31,0.03,-0.03,1.19,0.15,-0.19,syn,1,0
4834,2126170989485948416.000000,10.96,0.02,1.29,0.01,5012,100,0.40,0.06,3.1,2.48,0.11,-0.11,1.29,0.04,-0.07,2.48,0.06,-0.06,0.08,0.01,-0.01,1.23,0.19,-0.20,syn,1,0
4838,2106615011253873920.000000,12.47,0.02,2.52,0.02,4260,70,0.15,0.09,nan,0.70,0.02,-0.02,0.69,0.03,-0.03,0.68,0.02,-0.02,2.17,0.19,-0.17,2.72,0.16,-0.16,emp,1,0
4839,2079411719197446400.000000,12.03,0.02,1.26,0.02,6115,100,-0.09,0.06,3.3,1.43,0.06,-0.05,1.13,0.04,-0.05,1.41,0.03,-0.04,0.39,0.04,-0.03,1.33,0.16,-0.18,syn,1,0
4841,2075060161424454656.000000,13.67,0.04,1.37,0.06,4716,110,0.03,0.09,nan,0.71,0.04,-0.04,0.74,0.03,-0.03,0.72,0.03,-0.03,1.96,0.21,-0.21,1.19,0.22,-7.44,emp,1,0
4848,2107130235530185728.000000,13.00,0.03,2.10,0.03,4073,70,0.20,0.09,nan,0.69,0.02,-0.02,0.64,0.01,-0.01,0.67,0.02,-0.02,2.12,0.15,-0.11,2.40,0.18,-0.16,emp,1,0
4850,2077553372750226944.000000,12.53,0.02,1.57,0.02,5605,100,0.08,0.06,1.4,0.93,0.04,-0.04,0.96,0.03,-0.04,0.93,0.02,-0.02,1.19,0.09,-0.10,1.50,0.12,-0.16,syn,1,0
4859,2104961620643226624.000000,13.28,0.04,1.69,0.03,4583,110,-0.06,0.09,nan,0.69,0.03,-0.03,0.70,0.03,-0.03,0.69,0.02,-0.02,2.14,0.21,-0.20,1.71,0.10,-0.16,emp,1,0
4862,2135322400863155968.000000,13.06,0.02,2.02,0.02,4260,70,-0.14,0.09,nan,0.67,0.02,-0.02,0.64,0.02,-0.02,0.64,0.02,-0.02,2.45,0.21,-0.18,2.31,0.17,-0.18,emp,1,0
4864,2105722379610984448.000000,11.66,0.02,0.94,0.01,5763,100,-0.23,0.06,2.9,2.31,0.10,-0.09,1.17,0.03,-0.03,2.29,0.06,-0.06,0.10,0.01,-0.01,1.33,0.18,-0.22,syn,1,0
4875,2052619541406162432.000000,12.64,0.03,3.37,0.04,3781,70,0.02,0.09,nan,0.57,0.02,-0.02,0.55,0.01,-0.01,0.56,0.01,-0.02,3.11,0.19,-0.17,4.41,0.63,-0.65,emp,1,0
4881,2126862994617574912.000000,12.39,0.04,1.04,0.01,6280,100,-0.02,0.06,9.4,1.40,0.06,-0.06,1.21,0.03,-0.04,1.39,0.04,-0.04,0.45,0.03,-0.04,1.12,0.12,-0.17,syn,1,0
4887,2053103837616774656.000000,11.55,0.02,1.02,0.02,5846,100,0.02,0.06,4.8,2.22,0.10,-0.09,1.25,0.03,-0.03,2.19,0.07,-0.06,0.12,0.01,-0.01,1.18,0.15,-0.18,syn,1,0
4892,2131485655035935744.000000,12.58,0.03,0.59,0.01,5568,100,-0.37,0.06,2.6,2.46,0.12,-0.11,1.12,0.04,-0.03,2.44,0.08,-0.08,0.08,0.01,-0.01,0.84,0.12,-0.15,syn,1,0
4898,2130474379217198848.000000,14.14,0.06,0.53,0.03,5799,100,-0.12,0.06,0.3,1.31,0.11,-0.10,0.96,0.04,-0.04,1.26,0.09,-0.08,0.47,0.10,-0.09,0.56,0.06,-0.08,syn,1,0
4902,2130600994852949504.000000,12.83,0.03,0.27,0.02,4822,100,0.19,0.06,3.6,5.22,0.52,-0.45,1.37,0.18,-0.20,5.04,0.45,-0.40,0.01,0.00,-0.00,0.32,0.05,-0.06,syn,1,0
4907,2102069183509524736.000000,12.38,0.03,1.24,0.02,5961,100,0.05,0.06,2.9,1.22,0.05,-0.05,1.08,0.04,-0.04,1.21,0.03,-0.03,0.60,0.06,-0.05,1.21,0.14,-0.17,syn,1,0
4926,2051032155852580608.000000,13.29,0.03,1.64,0.03,4683,110,-0.03,0.09,nan,0.71,0.03,-0.03,0.72,0.03,-0.03,0.71,0.03,-0.03,2.03,0.20,-0.20,1.48,0.26,-9.57,emp,1,0
4928,2051815759742763264.000000,12.31,0.03,3.89,0.04,3640,70,0.27,0.09,nan,0.57,0.02,-0.02,0.55,0.01,-0.01,0.56,0.01,-0.01,3.04,0.17,-0.16,5.05,0.69,-0.72,emp,1,1
4941,2051104654901991936.000000,14.42,0.07,0.29,0.05,5067,100,-0.17,0.06,4.5,2.35,0.49,-0.39,0.93,0.12,-0.08,2.22,0.41,-0.34,0.08,0.04,-0.03,0.34,0.04,-0.05,syn,1,0
4961,2052067139897778176.000000,12.96,nan,1.71,0.03,4587,110,0.15,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
4977,2099939498206237696.000000,13.05,0.03,1.47,0.04,4414,70,0.04,0.09,nan,0.91,0.04,-0.04,0.76,0.01,-0.01,0.78,0.01,-0.01,1.56,0.04,-0.06,1.98,0.11,-0.12,emp,1,0
4978,2099983478670059008.000000,13.51,nan,1.09,0.03,5550,100,0.18,0.06,1.8,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
5018,2053083947630326784.000000,13.53,0.04,1.00,0.03,5485,100,0.39,0.06,1.5,0.93,0.05,-0.05,1.01,0.03,-0.04,0.94,0.03,-0.02,1.19,0.10,-0.11,0.87,0.08,-0.11,syn,1,0
5021,2052162866128851712.000000,13.58,0.04,0.93,0.03,5814,100,0.13,0.06,1.0,0.96,0.05,-0.05,1.03,0.03,-0.03,0.97,0.03,-0.03,1.10,0.10,-0.11,0.88,0.06,-0.07,syn,1,0
5039,2073275271782863360.000000,13.81,0.05,1.38,0.05,4744,110,0.04,0.09,nan,0.65,0.03,-0.03,0.73,0.03,-0.03,0.70,0.03,-0.03,2.09,0.20,-0.20,1.09,0.20,-6.71,emp,1,0
5048,2103225766661036032.000000,11.20,0.02,0.68,0.01,4922,100,0.07,0.06,3.0,4.32,0.22,-0.20,1.32,0.17,-0.19,4.30,0.13,-0.12,0.02,0.00,-0.00,0.76,0.11,-0.13,syn,1,0
5057,2100308002101492224.000000,10.35,0.02,0.89,0.02,5006,100,0.01,0.06,3.0,4.85,0.24,-0.23,1.44,0.15,-0.19,4.85,0.15,-0.15,0.01,0.00,-0.00,1.07,0.16,-0.18,syn,1,0
5084,2076280000851171328.000000,13.92,0.06,0.46,0.04,5576,100,0.23,0.06,1.9,1.72,0.17,-0.15,1.10,0.06,-0.05,1.62,0.15,-0.13,0.25,0.07,-0.05,0.46,0.06,-0.07,syn,1,0
5085,2076276633596891648.000000,14.19,0.07,0.79,0.04,5659,100,-0.05,0.06,0.7,0.87,0.06,-0.06,0.92,0.03,-0.03,0.88,0.04,-0.03,1.32,0.16,-0.18,0.74,0.05,-0.07,syn,1,0
5107,2076333567680646400.000000,11.39,0.02,0.39,0.02,4935,100,-0.13,0.06,3.7,7.00,0.42,-0.39,1.48,0.19,-0.21,6.92,0.30,-0.30,0.00,0.00,-0.00,0.49,0.09,-0.24,syn,1,0
5119,2073668832533566976.000000,10.35,0.02,0.66,0.03,4947,100,0.03,0.06,3.9,6.83,0.47,-0.43,1.58,0.23,-0.19,6.71,0.36,-0.36,0.01,0.00,-0.00,0.87,0.14,-0.16,syn,1,0
5124,2101153393404623872.000000,13.97,0.06,0.96,0.03,5302,100,0.03,0.06,0.8,0.81,0.05,-0.05,0.86,0.03,-0.03,0.82,0.03,-0.03,1.53,0.15,-0.19,0.83,0.07,-0.09,syn,1,0
5135,2101122332201582080.000000,13.60,0.04,0.82,0.03,5197,100,0.06,0.06,3.0,1.14,0.07,-0.07,0.86,0.02,-0.02,1.10,0.06,-0.05,0.63,0.09,-0.08,1.12,0.06,-0.09,syn,1,0
5155,2076599958729221120.000000,13.85,0.05,0.67,0.04,5728,100,-0.01,0.06,1.3,1.19,0.09,-0.08,0.97,0.04,-0.04,1.15,0.07,-0.07,0.61,0.12,-0.10,0.64,0.07,-0.09,syn,1,0
5159,2074293664389829632.000000,13.33,0.03,0.84,0.03,6124,100,0.14,0.06,4.4,1.17,0.06,-0.06,1.16,0.04,-0.04,1.16,0.05,-0.04,0.73,0.08,-0.09,0.83,0.07,-0.08,syn,1,0
5192,2101441877766998016.000000,12.68,0.03,2.00,0.02,4916,100,0.01,0.06,2.4,0.74,0.03,-0.03,0.77,0.03,-0.03,0.75,0.03,-0.03,1.78,0.20,-0.21,1.97,0.09,-0.11,syn,1,0
5198,2102113816809789952.000000,13.88,0.05,0.99,0.04,5386,100,0.06,0.06,0.8,0.81,0.05,-0.05,0.89,0.03,-0.03,0.83,0.03,-0.02,1.54,0.13,-0.16,0.94,0.05,-0.06,syn,1,0
5216,2077388652164064256.000000,13.78,0.05,0.91,0.03,5603,100,-0.01,0.06,0.8,0.91,0.05,-0.05,0.93,0.04,-0.04,0.91,0.03,-0.03,1.22,0.15,-0.15,0.91,0.06,-0.08,syn,1,0
5236,2073836508058266624.000000,11.72,0.02,1.95,0.01,6100,100,-0.19,0.06,3.0,1.04,0.04,-0.04,1.02,0.04,-0.04,1.04,0.02,-0.02,0.91,0.07,-0.07,2.03,0.14,-0.19,syn,1,0
5241,2077017773148069120.000000,13.55,0.04,0.54,0.03,6104,100,-0.27,0.06,2.7,1.66,0.12,-0.11,1.09,0.06,-0.05,1.60,0.11,-0.09,0.26,0.05,-0.04,0.67,0.08,-0.09,syn,1,0
5247,2101482009942513664.000000,13.30,0.03,0.64,0.02,5946,100,0.11,0.06,2.9,1.53,0.09,-0.08,1.18,0.05,-0.07,1.52,0.07,-0.06,0.33,0.04,-0.04,0.63,0.07,-0.08,syn,1,0
5269,2101808393096598016.000000,13.59,0.04,1.23,0.03,5374,100,-0.01,0.06,1.6,0.75,0.04,-0.04,0.86,0.03,-0.03,0.81,0.03,-0.03,1.62,0.16,-0.21,1.11,0.06,-0.07,syn,1,0
5278,2077509735881785088.000000,13.94,0.07,0.82,0.04,5495,100,0.08,0.06,71.6,0.96,0.07,-0.07,0.93,0.04,-0.04,0.94,0.06,-0.05,1.09,0.20,-0.19,0.87,0.05,-0.06,syn,1,0
5284,2101690985870729728.000000,12.93,0.03,0.92,0.02,5665,100,0.40,0.06,1.6,1.31,0.06,-0.06,1.12,0.04,-0.05,1.30,0.04,-0.04,0.51,0.05,-0.05,0.77,0.09,-0.11,syn,1,0
5290,2101860482459961856.000000,14.08,0.06,0.84,0.03,5516,100,0.08,0.06,0.9,0.86,0.05,-0.05,0.93,0.03,-0.03,0.88,0.03,-0.03,1.37,0.13,-0.15,0.74,0.06,-0.08,syn,1,0
5324,2102498577159314944.000000,11.62,0.01,0.60,0.02,4970,100,-0.12,0.06,3.5,3.97,0.21,-0.19,1.19,0.18,-0.19,3.94,0.13,-0.13,0.02,0.00,-0.00,0.61,0.09,-0.11,syn,1,0
5341,2104786450398643712.000000,11.24,0.01,2.29,0.02,6320,100,0.09,0.06,17.9,1.09,0.04,-0.04,1.15,0.02,-0.02,1.10,0.02,-0.02,0.86,0.03,-0.04,2.19,0.12,-0.14,syn,3,1
5375,2077900680984322560.000000,11.60,0.01,0.42,0.02,5019,100,-0.19,0.06,5.4,5.91,0.37,-0.34,1.44,0.16,-0.21,5.83,0.28,-0.26,0.01,0.00,-0.00,0.69,0.11,-0.12,syn,1,0
5379,2125811144248542720.000000,10.48,0.01,0.95,0.02,5047,100,0.02,0.06,3.3,4.21,0.21,-0.20,1.42,0.14,-0.17,4.23,0.12,-0.12,0.02,0.00,-0.00,1.04,0.15,-0.17,syn,1,0
5380,2077772175561609728.000000,13.91,0.05,0.87,0.03,5580,100,-0.20,0.06,0.0,0.90,0.05,-0.05,0.86,0.04,-0.04,0.88,0.04,-0.04,1.22,0.20,-0.18,0.92,0.06,-0.08,syn,1,0
5387,2116818994555341824.000000,11.86,0.03,3.57,0.02,4152,70,0.13,0.09,nan,0.67,0.02,-0.02,0.65,0.02,-0.01,0.66,0.02,-0.02,2.20,0.25,-0.16,3.88,0.29,-0.26,emp,1,0
5393,2078004103795400192.000000,11.09,0.01,0.61,0.02,4810,100,0.01,0.06,3.6,5.19,0.28,-0.27,1.21,0.20,-0.20,5.14,0.18,-0.19,0.01,0.00,-0.00,0.66,0.10,-0.13,syn,1,0
5423,2078084058907814400.000000,13.42,0.04,0.79,0.02,5724,100,0.34,0.06,2.5,1.22,0.06,-0.06,1.10,0.04,-0.04,1.21,0.05,-0.05,0.61,0.08,-0.07,0.67,0.08,-0.09,syn,1,0
5475,2078297810838102272.000000,11.66,0.02,1.42,0.01,5948,100,-0.07,0.06,3.1,1.49,0.06,-0.06,1.08,0.07,-0.05,1.48,0.03,-0.03,0.33,0.03,-0.03,1.49,0.18,-0.20,syn,1,1
5499,2126882996285473792.000000,13.26,0.03,1.19,0.03,4884,100,-0.18,0.06,3.8,0.95,0.05,-0.05,0.77,0.01,-0.01,0.88,0.02,-0.02,1.12,0.08,-0.08,1.57,0.08,-0.10,syn,1,0
5546,2079748582072464896.000000,13.49,0.04,0.82,0.03,6232,100,-0.04,0.06,5.0,1.10,0.06,-0.05,1.12,0.03,-0.04,1.10,0.04,-0.04,0.83,0.08,-0.09,0.82,0.05,-0.07,syn,1,0
5567,2106227158527433216.000000,13.14,0.03,0.53,0.02,5581,100,0.16,0.06,3.4,2.10,0.13,-0.12,1.20,0.04,-0.04,2.05,0.10,-0.10,0.14,0.02,-0.02,0.81,0.10,-0.12,syn,1,0
5579,2126513835256903936.000000,13.38,0.04,1.65,0.05,4764,110,-0.19,0.09,nan,0.66,0.03,-0.03,0.69,0.03,-0.03,0.67,0.03,-0.02,2.25,0.23,-0.23,1.40,0.25,-9.42,emp,1,0
5592,2079379661563772672.000000,13.52,0.03,0.68,0.03,6124,100,-0.01,0.06,5.7,1.32,0.07,-0.07,1.14,0.05,-0.05,1.30,0.06,-0.05,0.51,0.07,-0.07,0.72,0.08,-0.10,syn,1,0
5597,2130211011822350080.000000,11.76,0.01,2.54,0.01,5056,100,0.45,0.06,3.1,0.86,0.04,-0.04,0.91,0.03,-0.04,0.86,0.02,-0.01,1.40,0.11,-0.12,2.03,0.25,-0.40,syn,1,1
5612,2126676597337235456.000000,13.97,0.05,0.84,0.03,5199,100,0.03,0.06,0.5,0.95,0.06,-0.06,0.83,0.03,-0.03,0.91,0.04,-0.04,1.07,0.18,-0.14,0.95,0.06,-0.07,syn,1,0
5613,2079937320114924800.000000,13.78,0.05,0.92,0.03,5559,100,0.16,0.06,49.0,0.90,0.05,-0.05,0.96,0.03,-0.04,0.91,0.03,-0.03,1.26,0.11,-0.14,0.71,0.07,-0.10,syn,1,0
5622,2106414144223503360.000000,13.89,0.06,0.96,0.03,5241,100,0.06,0.06,0.7,0.84,0.05,-0.05,0.86,0.03,-0.04,0.84,0.04,-0.03,1.42,0.19,-0.19,0.92,0.07,-0.09,syn,1,0
5625,2127240509362178816.000000,13.88,0.04,0.17,0.04,4867,100,-0.23,0.06,3.1,4.92,1.15,-0.83,1.00,0.23,-0.15,4.39,0.95,-0.80,0.01,0.01,-0.00,0.24,0.03,-0.04,syn,1,0
5626,2127240268843998208.000000,13.94,0.06,0.64,0.03,5990,100,-0.00,0.06,2.3,1.16,0.07,-0.07,1.06,0.04,-0.04,1.14,0.06,-0.05,0.70,0.12,-0.10,0.60,0.07,-0.09,syn,1,0
5628,2126534313661335040.000000,13.40,0.05,1.72,0.03,4523,110,-0.32,0.09,nan,0.65,0.03,-0.03,0.64,0.02,-0.02,0.63,0.02,-0.02,2.55,0.23,-0.22,1.81,0.10,-0.13,emp,1,0
5645,2080189344495629056.000000,14.22,0.06,0.85,0.04,5457,100,-0.03,0.06,0.5,0.81,0.06,-0.05,0.88,0.03,-0.03,0.83,0.04,-0.03,1.51,0.16,-0.20,0.79,0.05,-0.07,syn,1,0
5653,2079454153474913792.000000,13.16,0.03,1.81,0.04,4769,110,-0.03,0.09,nan,0.67,0.03,-0.03,0.72,0.03,-0.03,0.70,0.03,-0.03,2.10,0.21,-0.21,1.49,0.28,-9.26,emp,1,0
5663,2106518597827978240.000000,11.79,0.02,1.69,0.01,6026,100,0.09,0.06,4.0,1.16,0.04,-0.04,1.11,0.04,-0.04,1.15,0.02,-0.02,0.72,0.06,-0.06,1.66,0.16,-0.21,syn,1,1
5683,2080027548787461632.000000,12.43,0.02,1.76,0.02,5236,100,-0.65,0.06,42.4,0.91,0.04,-0.04,0.72,0.01,-0.01,0.87,0.02,-0.02,1.11,0.06,-0.06,0.91,0.07,-0.09,syn,5,0
5689,2080078813517689856.000000,13.45,0.04,1.47,0.04,4512,110,0.11,0.09,nan,0.74,0.03,-0.03,0.73,0.03,-0.03,0.71,0.03,-0.02,1.97,0.20,-0.18,1.54,0.08,-0.15,emp,1,0
5692,2106545432783560960.000000,11.18,0.02,5.22,0.02,3967,70,0.01,0.09,nan,0.65,0.02,-0.02,0.62,0.01,-0.01,0.63,0.02,-0.02,2.39,0.14,-0.13,6.75,0.67,-0.72,emp,1,1
5702,2080409903955887616.000000,13.94,0.05,0.87,0.02,5828,100,0.04,0.06,2.8,0.86,0.05,-0.04,0.97,0.03,-0.03,0.90,0.03,-0.02,1.32,0.09,-0.10,0.79,0.04,-0.05,syn,1,0
5704,2085336128367139840.000000,11.41,0.02,3.40,0.02,4912,100,-0.31,0.06,1.3,0.77,0.04,-0.03,0.71,0.03,-0.02,0.71,0.03,-0.03,1.90,0.25,-0.20,3.77,0.19,-0.22,syn,1,0
5706,2128125650583752704.000000,14.23,0.07,0.54,0.03,5758,100,0.20,0.06,1.2,1.24,0.10,-0.09,1.07,0.05,-0.05,1.20,0.09,-0.08,0.60,0.14,-0.11,0.52,0.06,-0.07,syn,1,0
5708,2080271498631993344.000000,10.90,0.01,1.88,0.03,5662,100,0.11,0.06,7.2,1.64,0.07,-0.07,1.07,0.04,-0.04,1.62,0.04,-0.04,0.25,0.02,-0.02,2.23,0.27,-0.32,syn,1,0
5782,2129135070975727104.000000,9.38,0.01,1.83,0.02,5032,100,0.10,0.06,2.9,3.59,0.16,-0.15,1.38,0.13,-0.16,3.60,0.09,-0.08,0.03,0.00,-0.00,2.19,0.31,-0.35,syn,1,0
5790,2131051176144335616.000000,13.31,0.04,1.47,0.03,4739,110,0.14,0.09,nan,0.76,0.03,-0.03,0.77,0.03,-0.03,0.75,0.03,-0.03,1.77,0.20,-0.20,1.28,0.26,-8.33,emp,1,0
5792,nan,12.55,nan,nan,nan,4724,110,-0.03,0.09,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,emp,1,0
5798,2086407224491936256.000000,13.64,0.04,1.33,0.04,4969,100,0.03,0.06,1.5,0.71,0.04,-0.04,0.79,0.03,-0.03,0.75,0.03,-0.02,1.82,0.17,-0.21,1.21,0.06,-0.08,syn,1,0
5826,2086431894784372224.000000,13.10,0.04,2.53,0.03,4021,70,-0.46,0.09,nan,0.58,0.02,-0.02,0.54,0.02,-0.02,0.53,0.03,-0.02,3.57,0.29,-0.43,3.25,0.31,-0.30,emp,4,0
5833,2131133948754549248.000000,11.67,0.03,1.44,0.02,6007,100,-0.09,0.06,4.2,1.44,0.06,-0.06,1.09,0.06,-0.05,1.42,0.04,-0.04,0.37,0.04,-0.03,1.48,0.19,-0.20,syn,1,0
5837,2086519855713119232.000000,13.74,0.06,0.77,0.03,5732,100,0.11,0.06,2.2,1.08,0.07,-0.06,1.01,0.04,-0.04,1.06,0.06,-0.05,0.83,0.15,-0.13,0.75,0.07,-0.10,syn,1,0
5850,2086549886125285376.000000,13.30,0.04,0.96,0.03,5623,100,0.09,0.06,1.8,1.08,0.06,-0.06,0.96,0.04,-0.04,1.06,0.05,-0.04,0.80,0.12,-0.10,1.05,0.08,-0.11,syn,1,0
5852,2131208612465607936.000000,13.97,0.05,0.48,0.02,5654,100,0.01,0.06,0.9,1.58,0.11,-0.10,1.02,0.04,-0.04,1.53,0.09,-0.09,0.27,0.05,-0.04,0.51,0.06,-0.08,syn,1,0
5855,2128774980919526656.000000,13.53,0.04,0.95,0.02,5708,100,0.14,0.06,1.3,0.96,0.05,-0.05,1.01,0.03,-0.04,0.96,0.03,-0.03,1.11,0.10,-0.11,0.92,0.06,-0.09,syn,1,0
5869,2086880736044336640.000000,13.21,0.03,-0.24,0.11,4768,100,-0.25,0.06,3.3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
5877,2132544450374300672.000000,13.96,0.05,0.95,0.03,5523,100,0.06,0.06,0.4,0.80,0.05,-0.04,0.91,0.03,-0.03,0.84,0.03,-0.02,1.53,0.11,-0.13,0.86,0.05,-0.06,syn,1,0
5888,2129563227675557888.000000,13.73,0.05,1.19,0.03,5175,100,-0.08,0.06,0.9,0.74,0.04,-0.04,0.80,0.03,-0.03,0.77,0.04,-0.03,1.71,0.20,-0.25,1.12,0.06,-0.08,syn,1,0
5900,2129936202634908160.000000,11.94,0.02,1.29,0.02,6295,100,-0.11,0.06,12.9,1.39,0.05,-0.05,1.18,0.03,-0.05,1.38,0.04,-0.03,0.45,0.03,-0.04,1.18,0.16,-0.18,syn,1,0
5909,2087163241810855936.000000,13.68,0.05,1.38,0.03,4607,110,0.12,0.09,nan,0.71,0.03,-0.03,0.74,0.03,-0.03,0.71,0.03,-0.02,1.99,0.19,-0.20,1.18,0.22,-8.43,emp,1,0
5924,2135030480525384704.000000,13.56,0.05,0.74,0.21,5090,100,0.03,0.06,2.2,1.79,1.09,-0.53,0.83,0.05,-0.03,0.84,0.63,-0.08,1.10,0.37,-0.87,1.22,0.06,-0.08,syn,1,0
5929,2135074770228352512.000000,13.09,0.04,1.10,0.02,5504,100,-0.07,0.06,1.3,1.04,0.05,-0.05,0.87,0.04,-0.03,1.03,0.03,-0.03,0.78,0.09,-0.08,1.08,0.12,-0.14,syn,1,0
5932,2132160342858569216.000000,14.07,0.06,0.34,0.03,5421,100,-0.18,0.06,1.2,2.21,0.26,-0.22,1.05,0.08,-0.07,2.10,0.24,-0.21,0.11,0.03,-0.02,0.53,0.07,-0.08,syn,1,0
5935,2135104113445099520.000000,13.57,0.05,1.41,0.03,4741,110,0.06,0.09,nan,0.71,0.03,-0.03,0.75,0.03,-0.03,0.73,0.03,-0.03,1.93,0.19,-0.20,1.19,0.22,-7.53,emp,1,0
5949,2133074586777433344.000000,11.82,0.02,1.94,0.01,5806,100,-0.23,0.06,0.6,1.03,0.04,-0.04,0.90,0.04,-0.04,1.02,0.02,-0.02,0.85,0.08,-0.07,2.09,0.18,-0.24,syn,1,0
5953,2133646470262245888.000000,13.51,0.04,1.15,0.03,5097,100,0.33,0.06,1.7,0.85,0.05,-0.04,0.89,0.03,-0.04,0.85,0.03,-0.02,1.43,0.14,-0.16,1.08,0.08,-0.10,syn,1,0
5965,2133763224652902400.000000,13.57,0.04,1.58,0.03,4582,110,-0.40,0.09,nan,0.65,0.03,-0.03,0.63,0.02,-0.02,0.62,0.02,-0.02,2.58,0.24,-0.22,1.68,0.10,-0.12,emp,1,0
5971,2135501415099998720.000000,11.44,0.02,2.51,0.03,4740,100,-0.42,0.06,6.7,1.05,0.05,-0.05,0.00,0.00,-0.00,0.00,0.00,-0.00,0.00,0.00,-0.00,4.34,0.22,-0.22,syn,4,0
5974,2133446840181730048.000000,11.20,0.02,3.98,0.02,4707,110,0.10,0.09,nan,0.74,0.02,-0.02,0.76,0.03,-0.03,0.74,0.03,-0.03,1.85,0.19,-0.19,3.54,0.67,-22.20,emp,1,0
6102,2052738288662716928.000000,9.83,0.02,1.62,0.02,6323,100,-0.13,0.06,11.8,2.96,0.12,-0.11,1.49,0.05,-0.02,2.93,0.07,-0.07,0.06,0.00,-0.00,1.14,0.17,-0.19,syn,1,0
6130,2103450719868397056.000000,12.73,0.03,1.89,0.09,4634,100,-0.77,0.06,116.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,5,0
6166,2078758433192866816.000000,12.07,0.02,2.44,0.02,5144,100,0.18,0.06,3.0,0.78,0.03,-0.03,0.86,0.03,-0.03,0.82,0.04,-0.03,1.54,0.17,-0.21,2.32,0.11,-0.14,syn,1,1
6186,2082142734285082368.000000,11.64,0.03,2.95,0.02,4939,100,0.10,0.06,9.3,0.80,0.04,-0.03,0.80,0.03,-0.03,0.80,0.02,-0.01,1.56,0.14,-0.12,3.01,0.16,-0.19,syn,1,1
6195,2126677250172291328.000000,12.97,0.02,1.80,0.03,4728,100,0.13,0.06,71.9,0.73,0.04,-0.03,0.77,0.03,-0.03,0.74,0.03,-0.02,1.85,0.18,-0.20,0.83,0.43,-0.10,syn,3,0
6202,2107221185757925120.000000,10.11,0.02,3.07,0.02,5739,100,-0.42,0.06,2.1,1.42,0.06,-0.05,0.87,0.03,-0.03,1.41,0.03,-0.03,0.30,0.02,-0.02,3.81,0.44,-0.54,syn,1,0
6246,2132862277954568192.000000,10.46,0.02,3.40,0.03,6057,100,0.13,0.06,15.4,1.05,0.04,-0.04,1.11,0.03,-0.03,1.06,0.02,-0.02,0.92,0.05,-0.06,3.31,0.21,-0.24,syn,1,1
6299,2099950424601512704.000000,12.22,0.02,1.89,0.02,5536,100,0.14,0.06,1.5,0.90,0.04,-0.04,0.96,0.03,-0.04,0.90,0.02,-0.02,1.31,0.08,-0.10,1.82,0.11,-0.16,syn,1,1
6384,2073195900791503872.000000,14.22,0.09,0.71,0.06,5816,100,0.21,0.06,1.1,0.96,0.10,-0.09,1.06,0.04,-0.04,1.01,0.06,-0.05,1.00,0.14,-0.16,0.62,0.05,-0.06,syn,1,0
6401,2073293521113576192.000000,12.44,0.03,0.65,0.02,6520,100,-0.20,0.06,64.1,2.20,0.11,-0.10,1.39,0.05,-0.09,2.15,0.08,-0.08,0.14,0.02,-0.02,0.69,0.07,-0.09,syn,3,1
6425,2053225990789026816.000000,12.63,0.03,0.93,0.02,5756,100,0.08,0.06,0.8,1.48,0.07,-0.06,1.07,0.07,-0.05,1.46,0.04,-0.04,0.34,0.04,-0.03,0.98,0.12,-0.14,syn,1,0
6676,2077594741872444416.000000,12.78,0.03,0.56,0.02,6489,100,-0.19,0.06,26.5,2.16,0.10,-0.10,1.39,0.05,-0.09,2.12,0.08,-0.07,0.14,0.02,-0.02,0.86,0.11,-0.14,syn,1,0
6734,2105439221007129088.000000,13.59,0.04,0.98,0.02,5434,100,0.40,0.06,2.1,0.93,0.05,-0.05,1.00,0.03,-0.04,0.94,0.03,-0.02,1.20,0.10,-0.12,0.93,0.06,-0.08,syn,1,0
6745,2077526056757796864.000000,13.95,0.06,0.49,0.03,6538,100,0.13,0.06,6.8,1.44,0.10,-0.09,1.34,0.04,-0.03,1.41,0.08,-0.07,0.46,0.08,-0.07,0.54,0.03,-0.04,syn,1,0
6759,2077725892992980480.000000,13.15,0.03,0.63,0.03,5504,100,0.36,0.06,2.5,1.76,0.11,-0.10,1.13,0.04,-0.04,1.72,0.08,-0.08,0.22,0.03,-0.03,0.61,0.08,-0.10,syn,1,0
6786,2077138650710464768.000000,14.14,0.07,0.71,0.04,5805,100,-0.02,0.06,1.6,0.98,0.08,-0.07,0.98,0.04,-0.04,0.97,0.06,-0.05,1.05,0.17,-0.18,0.73,0.04,-0.06,syn,1,0
6860,2116808411756003328.000000,10.69,0.01,5.81,0.02,4307,70,0.15,0.09,nan,0.68,0.02,-0.02,0.69,0.03,-0.03,0.68,0.02,-0.02,2.20,0.18,-0.18,5.95,0.32,-0.34,emp,1,1
6863,2102601381497162240.000000,12.03,0.01,7.86,0.04,3395,70,-0.19,0.09,nan,0.37,0.01,-0.01,0.35,0.01,-0.01,0.37,0.01,-0.01,6.84,0.26,-0.26,16.39,2.77,-4.60,emp,1,0
6883,2116826107021227520.000000,13.36,0.04,1.10,0.03,5471,100,0.05,0.06,1.8,0.92,0.05,-0.04,0.91,0.04,-0.04,0.91,0.03,-0.03,1.17,0.15,-0.14,0.95,0.10,-0.12,syn,1,0
6927,2105297761963216128.000000,12.71,0.03,1.99,0.02,4929,100,0.13,0.06,1.9,0.73,0.03,-0.03,0.80,0.03,-0.03,0.76,0.03,-0.02,1.78,0.16,-0.20,1.85,0.09,-0.11,syn,1,0
6971,2079006136847601920.000000,12.57,0.02,2.33,0.02,4874,100,-0.20,0.06,1.7,0.68,0.03,-0.03,0.71,0.03,-0.03,0.69,0.02,-0.02,2.14,0.20,-0.22,2.28,0.11,-0.12,syn,1,0
6981,2102896428571458816.000000,13.11,0.03,0.52,0.02,5942,100,-0.37,0.06,3.9,2.08,0.12,-0.11,1.10,0.04,-0.04,2.04,0.10,-0.09,0.13,0.02,-0.01,1.04,0.11,-0.13,syn,1,0
7016,2079597124345617408.000000,11.85,0.02,1.84,0.02,5775,100,0.24,0.06,1.6,1.07,0.04,-0.04,1.08,0.04,-0.04,1.07,0.02,-0.02,0.88,0.07,-0.07,1.66,0.18,-0.23,syn,1,0
7040,2079605679920621056.000000,13.43,0.03,0.63,0.02,6137,100,-0.39,0.06,7.8,1.50,0.08,-0.08,1.03,0.05,-0.04,1.47,0.06,-0.06,0.32,0.05,-0.04,0.58,0.08,-0.09,syn,1,0
7073,2126560427061010944.000000,11.77,0.02,1.40,0.02,6135,100,0.01,0.06,6.5,1.40,0.05,-0.05,1.18,0.03,-0.05,1.39,0.03,-0.03,0.43,0.03,-0.03,1.53,0.17,-0.22,syn,1,1
7136,2127464844093723136.000000,13.89,0.04,0.88,0.03,5522,100,0.34,0.06,1.2,0.90,0.05,-0.05,1.00,0.03,-0.03,0.93,0.03,-0.03,1.25,0.09,-0.11,0.73,0.07,-0.09,syn,1,0
7179,2080247863431424000.000000,11.16,0.01,2.52,0.02,5726,100,0.03,0.06,1.7,1.08,0.04,-0.04,0.97,0.04,-0.04,1.07,0.02,-0.02,0.78,0.07,-0.07,2.35,0.26,-0.32,syn,1,0
7223,2085335853489145856.000000,12.79,0.03,1.02,0.04,5549,100,-0.37,0.06,3.0,1.33,0.08,-0.07,0.82,0.03,-0.02,1.30,0.06,-0.06,0.36,0.05,-0.05,1.73,0.08,-0.11,syn,1,0
7235,2130625768223479808.000000,13.02,0.02,0.93,0.29,5418,100,-0.02,0.06,0.8,2.05,1.66,-0.72,0.88,0.05,-0.04,1.02,0.32,-0.16,0.71,0.50,-0.38,1.35,0.10,-0.13,syn,1,0
7345,2131485758115103744.000000,13.53,0.03,0.86,0.02,5700,100,-0.05,0.06,1.8,1.06,0.05,-0.05,0.94,0.04,-0.04,1.05,0.04,-0.03,0.80,0.10,-0.09,0.93,0.08,-0.11,syn,1,0
7375,2086715156462908672.000000,11.89,0.02,3.22,0.02,4063,70,-0.04,0.09,nan,0.72,0.02,-0.02,0.65,0.02,-0.01,0.66,0.02,-0.02,2.23,0.21,-0.15,4.49,0.40,-0.43,emp,1,1
7566,2076920878687463168.000000,13.42,0.03,0.75,0.03,5727,100,0.23,0.06,2.5,1.32,0.08,-0.07,1.09,0.05,-0.05,1.30,0.06,-0.06,0.49,0.07,-0.06,0.69,0.08,-0.09,syn,1,0
7587,2126147212547008256.000000,9.98,0.01,4.52,0.10,5763,100,0.03,0.06,2.9,1.04,0.05,-0.04,0.99,0.04,-0.04,1.03,0.03,-0.03,0.90,0.10,-0.09,4.76,0.34,-0.47,syn,1,0
7599,2126522356472233472.000000,13.90,0.07,0.78,0.03,5792,100,0.24,0.06,2.2,0.98,0.06,-0.06,1.06,0.03,-0.04,1.01,0.04,-0.04,1.03,0.10,-0.11,0.75,0.04,-0.05,syn,1,0
7605,nan,13.29,0.04,nan,nan,5942,100,-0.07,0.06,3.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,syn,1,0
7923,2127086680813985792.000000,10.48,0.01,4.82,0.02,5016,100,-0.34,0.06,1.2,0.83,0.04,-0.03,0.73,0.02,-0.01,0.80,0.01,-0.01,1.42,0.07,-0.06,5.64,0.29,-0.34,syn,1,1
8061,2132647563949643776.000000,7.38,0.02,15.23,0.03,5983,100,0.03,0.06,10.9,0.98,0.04,-0.04,1.04,0.02,-0.03,0.99,0.02,-0.02,1.08,0.05,-0.07,14.98,0.88,-1.07,syn,1,0
nan,2078373642776670208.000000,9.59,0.01,8.06,0.02,5067,100,0.00,0.06,2.0,0.74,0.03,-0.03,0.80,0.03,-0.03,0.77,0.03,-0.03,1.73,0.19,-0.22,7.73,0.37,-0.44,syn,1,0
nan,2051868403166068480.000000,12.94,0.03,0.87,0.02,5639,100,0.14,0.06,2.5,1.39,0.07,-0.07,1.03,0.05,-0.04,1.36,0.05,-0.05,0.40,0.05,-0.04,1.18,0.10,-0.13,syn,1,0
nan,2101808393096586240.000000,14.49,0.10,0.62,0.04,5709,100,-0.36,0.06,0.6,0.97,0.08,-0.08,0.84,0.04,-0.04,0.93,0.07,-0.06,1.00,0.27,-0.21,0.68,0.05,-0.07,syn,1,0
nan,2129577727484793088.000000,13.48,0.03,1.01,0.03,5566,100,-0.10,0.06,0.6,0.94,0.05,-0.04,0.89,0.04,-0.04,0.93,0.03,-0.03,1.08,0.14,-0.13,1.00,0.09,-0.12,syn,1,0
